Langevin algorithms for Markovian Neural Networks and Deep Stochastic control

Stochastic Gradient Descent Langevin Dynamics (SGLD) algorithms, which add noise to the classic gradient descent, are known to improve the training of neural networks in some cases where the neural network is very deep. In this paper we study the possibilities of training acceleration for the numerical resolution of stochastic control problems through gradient descent, where the control is parametrized by a neural network. If the control is applied at many discretization times then solving the stochastic control problem reduces to minimizing the loss of a very deep neural network. We numerically show that Langevin algorithms improve the training on various stochastic control problems like hedging and resource management, and for different choices of gradient descent methods.

==> data_for_tex/deep_hedging/adadelta_N30/0_loss.csv <==
,time,f
0,0,1.7078520059585571
1,1,1.6473582983016968
2,2,1.5598862171173096
3,3,1.4293699264526367
4,4,1.3801898956298828
5,5,1.3665189743041992
6,6,1.2930229902267456
7,7,1.2771600484848022
8,8,1.116930603981018
9,9,1.0745031833648682
10,10,0.974611759185791
11,11,0.8777011632919312
12,12,0.817694365978241
13,13,0.771647572517395
14,14,0.743315577507019
15,15,0.7377774119377136
16,16,0.7181295156478882
17,17,0.7031458616256714
18,18,0.7034100294113159
19,19,0.6902862787246704
20,20,0.660129189491272
21,21,0.665203332901001
22,22,0.6593846678733826
23,23,0.6642002463340759
24,24,0.6538163423538208
25,25,0.6486049890518188
26,26,0.6396993398666382
27,27,0.6369575262069702
28,28,0.6346282958984375
29,29,0.6249324679374695
30,30,0.6324006915092468
31,31,0.6286724209785461
32,32,0.623633086681366
33,33,0.6241374015808105
34,34,0.617240309715271
35,35,0.6083547472953796
36,36,0.6120614409446716
37,37,0.6110893487930298
38,38,0.6036891937255859
39,39,0.5990676283836365
40,40,0.5991597175598145
41,41,0.6001999974250793
42,42,0.5947494506835938
43,43,0.5917364358901978
44,44,0.597311794757843
45,45,0.5916736125946045
46,46,0.5976783037185669
47,47,0.5988723039627075
48,48,0.5959839224815369
49,49,0.5892127752304077
50,50,0.5890284180641174


==> data_for_tex/deep_hedging/adadelta_N30/0_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,1.6298235654830933,0.03720587077132608,1.6670294362544194,1.5926176947117672
1,1,1.5957087278366089,0.03689332291723004,1.632602050753839,1.5588154049193788
2,2,1.518649935722351,0.03605170928575851,1.5547016450081095,1.4825982264365927
3,3,1.4704192876815796,0.0333202427219871,1.5037395304035668,1.4370990449595924
4,4,1.3495391607284546,0.029288638987743882,1.3788277997161984,1.3202505217407108
5,5,1.3076910972595215,0.027687038806304732,1.3353781360658261,1.2800040584532169
6,6,1.2483649253845215,0.025517852106541967,1.2738827774910635,1.2228470732779795
7,7,1.1459333896636963,0.02290298421568156,1.1688363738793779,1.1230304054480147
8,8,1.0856834650039673,0.021899241670502043,1.1075827066744692,1.0637842233334653
9,9,0.9816434979438782,0.019195126565604514,1.0008386245094827,0.9624483713782737
10,10,0.9067270755767822,0.015702074892721414,0.9224291504695037,0.8910250006840608
11,11,0.840077817440033,0.012859924463466047,0.852937741903499,0.8272178929765669
12,12,0.7976121306419373,0.011209679331392499,0.8088218099733298,0.7864024513105448
13,13,0.7537774443626404,0.009213278390811055,0.7629907227534515,0.7445641659718293
14,14,0.7352311611175537,0.008695776539979782,0.7439269376575335,0.7265353845775739
15,15,0.7240905165672302,0.008320298934113802,0.732410815501344,0.7157702176331164
16,16,0.7034566402435303,0.007143803906836309,0.7106004441503666,0.6963128363366939
17,17,0.6932418346405029,0.007078943081910659,0.7003207777224136,0.6861628915585922
18,18,0.6848647594451904,0.006169716579996972,0.6910344760251874,0.6786950428651934
19,19,0.674065351486206,0.0058023709780097785,0.6798677224642158,0.6682629805081963
20,20,0.6795310974121094,0.006957987559307758,0.6864890849714171,0.6725731098528016
21,21,0.6670792102813721,0.005629514491316895,0.672708724772689,0.6614496957900552
22,22,0.6638268828392029,0.0055992385076829194,0.6694261213468858,0.6582276443315199
23,23,0.6543660163879395,0.0049371803106719936,0.6593031966986115,0.6494288360772674
24,24,0.6502912640571594,0.005222608876593705,0.6555138729337532,0.6450686551805657
25,25,0.6485517024993896,0.004849753440917024,0.6534014559403066,0.6437019490584727
26,26,0.6415165662765503,0.004859355082203053,0.6463759213587533,0.6366572111943473
27,27,0.6364209651947021,0.004467245957590747,0.6408882111522929,0.6319537192371114
28,28,0.6323910355567932,0.004574324242863332,0.6369653597996565,0.6278167113139299
29,29,0.6303433179855347,0.004446437219078815,0.6347897552046134,0.6258968807664559
30,30,0.6275026798248291,0.0045110070603331396,0.6320136868851622,0.622991672764496
31,31,0.6260148882865906,0.0043695347835918,0.6303844230701824,0.6216453535029988
32,32,0.6186745762825012,0.004143103000583331,0.6228176792830845,0.6145314732819179
33,33,0.6215025186538696,0.0048714112656068264,0.6263739299194765,0.6166311073882628
34,34,0.6170464158058167,0.004675371832885594,0.6217217876387022,0.6123710439729311
35,35,0.6146252155303955,0.004530758596116877,0.6191559741265124,0.6100944569342787
36,36,0.6075578331947327,0.004207754684997952,0.6117655878797306,0.6033500785097348
37,37,0.6079006791114807,0.004359975794551414,0.6122606549060321,0.6035407033169293
38,38,0.6021546721458435,0.004106087007271768,0.6062607591531153,0.5980485851385717
39,39,0.596947431564331,0.004007274246677473,0.6009547058110085,0.5929401573176536
40,40,0.6044986248016357,0.004705893173984954,0.6092045179756207,0.5997927316276508
41,41,0.5933328866958618,0.004260513432163022,0.5975934001280249,0.5890723732636988
42,42,0.5957324504852295,0.004228624451878734,0.5999610749371083,0.5915038260333507
43,43,0.5929874181747437,0.004063590124098741,0.5970510082988424,0.5889238280506449
44,44,0.5996536016464233,0.0045690268453683815,0.6042226284917918,0.5950845748010549
45,45,0.5922432541847229,0.004065152845005504,0.5963084070297284,0.5881781013397174
46,46,0.593020498752594,0.00396784571263891,0.5969883444652329,0.5890526530399551
47,47,0.5920982360839844,0.003950545905711291,0.5960487819896957,0.5881476901782731
48,48,0.5980451107025146,0.004391348956974916,0.6024364596594896,0.5936537617455397
49,49,0.5896320939064026,0.004080965324340693,0.5937130592307432,0.5855511285820619
50,50,0.5908122658729553,0.004054582875134715,0.59486684874809,0.5867576829978206


==> data_for_tex/deep_hedging/adadelta_N30/1_loss.csv <==
,time,f
0,0,1.7078520059585571
1,1,1.6647889614105225
2,2,1.5383682250976562
3,3,1.4138691425323486
4,4,1.282782793045044
5,5,1.1302293539047241
6,6,1.0343693494796753
7,7,0.9731612205505371
8,8,0.9241567850112915
9,9,0.8830705881118774
10,10,0.8260805010795593
11,11,0.833185076713562
12,12,0.8000538945198059
13,13,0.7895527482032776
14,14,0.7796341776847839
15,15,0.7856785655021667
16,16,0.7423568964004517
17,17,0.6948372721672058
18,18,0.6812021136283875
19,19,0.6660699248313904
20,20,0.6689003109931946
21,21,0.6563314199447632
22,22,0.6533041000366211
23,23,0.6405609846115112
24,24,0.6424003839492798
25,25,0.6325161457061768
26,26,0.6403257250785828
27,27,0.6286152005195618
28,28,0.6218024492263794
29,29,0.6197992563247681
30,30,0.6066305637359619
31,31,0.5921713709831238
32,32,0.5913259983062744
33,33,0.5853049159049988
34,34,0.5773490071296692
35,35,0.5761274099349976
36,36,0.575836718082428
37,37,0.56938636302948
38,38,0.5635995864868164
39,39,0.5616546869277954
40,40,0.5618481636047363
41,41,0.5588628053665161
42,42,0.5533838868141174
43,43,0.5578323006629944
44,44,0.555337131023407
45,45,0.5538672208786011
46,46,0.5546553134918213
47,47,0.5530052781105042
48,48,0.5519304871559143
49,49,0.5442200303077698
50,50,0.5467957854270935


==> data_for_tex/deep_hedging/adadelta_N30/1_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,1.6298235654830933,0.03720587077132608,1.6670294362544194,1.5926176947117672
1,1,1.5434675216674805,0.03447422304734672,1.5779417447148272,1.5089932986201338
2,2,1.4558212757110596,0.03203907424848859,1.4878603499595482,1.423782201462571
3,3,1.334534764289856,0.028290956198503425,1.3628257204883594,1.3062438080913525
4,4,1.2049779891967773,0.025120538194852642,1.23009852739163,1.1798574510019246
5,5,1.0501295328140259,0.020906380718503367,1.0710359135325291,1.0292231520955226
6,6,0.9940763711929321,0.019462852510588262,1.0135392237035203,0.9746135186823439
7,7,0.920688807964325,0.017691363412406336,0.9383801713767312,0.9029974445519187
8,8,0.9801166653633118,0.01945054788188905,0.9995672132452008,0.9606661174814227
9,9,0.837632417678833,0.016124131863242252,0.8537565495420752,0.8215082858155908
10,10,0.8483116030693054,0.016484284243656253,0.8647958873129616,0.8318273188256492
11,11,0.8488876819610596,0.016387856521727355,0.8652755384827869,0.8324998254393322
12,12,0.8028705716133118,0.014072774316848419,0.8169433459301602,0.7887977972964634
13,13,0.7969611883163452,0.014688408931093062,0.8116495972474382,0.7822727793852522
14,14,0.8055878281593323,0.01582112456359044,0.8214089527229227,0.7897667035957419
15,15,0.7989997267723083,0.01445183774951429,0.8134515645218227,0.784547889022794
16,16,0.7082387804985046,0.008709189825006344,0.716947970323511,0.6995295906734983
17,17,0.7600749731063843,0.01081279472425453,0.7708877678306388,0.7492621783821297
18,18,0.664691150188446,0.006466135539182824,0.6711572857276289,0.6582250146492632
19,19,0.6597060561180115,0.0058645530721104415,0.6655706091901219,0.653841503045901
20,20,0.650665283203125,0.005485159401643714,0.6561504426047687,0.6451801238014813
21,21,0.6535186171531677,0.006018475682367466,0.6595370928355352,0.6475001414708003
22,22,0.6461693048477173,0.005645478349717582,0.6518147831974349,0.6405238264979997
23,23,0.6448966860771179,0.005586912500277372,0.6504835985773952,0.6393097735768406
24,24,0.639234721660614,0.005337031063145617,0.6445717527237597,0.6338976905974684
25,25,0.6350327730178833,0.005223952311870324,0.6402567253297536,0.629808820706013
26,26,0.6255930066108704,0.004776312080581357,0.6303693186914517,0.620816694530289
27,27,0.6261752843856812,0.005401492393853411,0.6315767767795346,0.6207737919918277
28,28,0.6363929510116577,0.005789870412571806,0.6421828214242296,0.6306030805990859
29,29,0.6040434837341309,0.003942846425488526,0.6079863301596193,0.6001006373086424
30,30,0.6115050315856934,0.004826011992762346,0.6163310435784557,0.606679019592931
31,31,0.5907226800918579,0.003216664707245611,0.5939393447991035,0.5875060153846123
32,32,0.5888323783874512,0.0037360680963632663,0.5925684464838145,0.5850963102910879
33,33,0.5781693458557129,0.003172654158436127,0.581342000014149,0.5749966916972767
34,34,0.5785964727401733,0.0033183461665503592,0.5819148189067237,0.575278126573623
35,35,0.574225664138794,0.003265678190130736,0.5774913423289246,0.5709599859486633
36,36,0.5700988173484802,0.0030491040834356603,0.5731479214319158,0.5670497132650446
37,37,0.5724840760231018,0.003618558117413144,0.576102634140515,0.5688655179056886
38,38,0.5653631091117859,0.0035536596593013377,0.5689167687710872,0.5618094494524846
39,39,0.558716356754303,0.003069286424512491,0.5617856431788155,0.5556470703297904
40,40,0.5536054372787476,0.0028954302629890477,0.5565008675417366,0.5507100070157586
41,41,0.55401611328125,0.0028101287069944797,0.5568262419882445,0.5512059845742555
42,42,0.5523634552955627,0.0032499455955642517,0.555613400891127,0.5491135096999985
43,43,0.5520428419113159,0.002884088395773024,0.554926930307089,0.5491587535155429
44,44,0.550832986831665,0.003433358203373647,0.5542663450350387,0.5473996286282914
45,45,0.5494796633720398,0.00272610529514018,0.55220576866718,0.5467535580768996
46,46,0.55112224817276,0.0029723646152704972,0.5540946127880305,0.5481498835574895
47,47,0.5490513443946838,0.0027330818160122856,0.5517844262106961,0.5463182625786716
48,48,0.5475967526435852,0.0026202708973122814,0.5502170235408975,0.5449764817462729
49,49,0.546692967414856,0.00255127840181922,0.5492442458166752,0.5441416890130367
50,50,0.5485110282897949,0.002587026421044107,0.5510980547108391,0.5459240018687508


==> data_for_tex/deep_hedging/adadelta_N30/experiment_settings.txt <==
Model: DeepHedging
Model options: {'T': 1.0, 'N_euler': 30, 'h': 0.03333333333333333, 'dim': 5, 'multiple_ctrls': False, 'ctrl_hidden_units': [32, 32], 'ell': <function ell at 0x000001BDDB7641F0>, 'a': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'b': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.04, 0.04, 0.04, 0.04, 0.04], dtype=float32)>, 'sigma': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([2., 2., 2., 2., 2.], dtype=float32)>, 'rho': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([-0.7, -0.7, -0.7, -0.7, -0.7], dtype=float32)>, 'K': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'T_COST': 0.0005, 'epsilon': 1e-05}
Dataloader: ConstantMultipleLoader
Data options: {'N_train': 2560, 'N_test': 12800, 'batch_size': 512, 'X0_list': [<tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.1, 0.1, 0.1, 0.1, 0.1], dtype=float32)>]}
Learning rate: {'boundaries': [200], 'values': [0.5, 0.05], 'name': None}
EPOCHS: 50

Optimizer 0 : LAdadelta  Sigma schedule: <tf.Variable 'LAdadelta/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdadelta  Sigma schedule: {'boundaries': [200], 'values': [0.005, 0.0], 'name': None}


==> data_for_tex/deep_hedging/adadelta_N30_2/0_loss.csv <==
,time,f
0,0,4.0148396492004395
1,1,3.974816083908081
2,2,3.900386095046997
3,3,3.685663938522339
4,4,3.6308906078338623
5,5,3.559849262237549
6,6,3.2832894325256348
7,7,3.2490074634552
8,8,3.028569459915161
9,9,2.7100729942321777
10,10,2.1325840950012207
11,11,2.0472216606140137
12,12,1.925217866897583
13,13,1.8004506826400757
14,14,1.7177212238311768
15,15,1.5965948104858398
16,16,1.6042289733886719
17,17,1.4850631952285767
18,18,1.4304267168045044
19,19,1.40781831741333
20,20,1.4291560649871826
21,21,1.3086081743240356
22,22,1.2419294118881226
23,23,1.1837691068649292
24,24,1.1744672060012817
25,25,1.114076018333435
26,26,1.116349220275879
27,27,1.1333640813827515
28,28,1.090503215789795
29,29,1.0958117246627808
30,30,1.0205373764038086
31,31,0.9868219494819641
32,32,0.9948287010192871
33,33,0.9578696489334106
34,34,0.942908763885498
35,35,0.8823055028915405
36,36,0.9791366457939148
37,37,0.8482936024665833
38,38,0.8775001764297485
39,39,0.8688333630561829
40,40,0.8075094223022461
41,41,0.7846499681472778
42,42,0.792370080947876
43,43,0.7273843884468079
44,44,0.8780795931816101
45,45,0.8209476470947266
46,46,0.8156326413154602
47,47,0.8113046884536743
48,48,0.8285108804702759
49,49,0.8201761245727539
50,50,0.7778521776199341


==> data_for_tex/deep_hedging/adadelta_N30_2/0_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,4.006198883056641,0.052530875898650055,4.058729758955291,3.9536680071579906
1,1,3.917311191558838,0.051500116107023715,3.9688113076658618,3.865811075451814
2,2,3.7896833419799805,0.05068584073914303,3.8403691827191233,3.7389975012408376
3,3,3.6494534015655518,0.04928748080891845,3.6987408823744703,3.600165920756633
4,4,3.562329053878784,0.0486761394225624,3.6110051933013465,3.513652914456222
5,5,3.513486385345459,0.04977110227120221,3.5632574876166614,3.4637152830742566
6,6,3.288949966430664,0.046841896136662314,3.3357918625673264,3.2421080702940017
7,7,3.1057136058807373,0.04518488555445528,3.1508984914351927,3.060528720326282
8,8,2.865741014480591,0.04395382025907906,2.90969483473967,2.821787194221512
9,9,2.397310256958008,0.04330654499105267,2.4406168019490604,2.3540037119669552
10,10,2.085348606109619,0.0425456762152363,2.1278942823248554,2.042802929894383
11,11,1.956040620803833,0.0402023995440061,1.9962430203478392,1.9158382212598268
12,12,1.832998514175415,0.04070392035337522,1.8737024345287903,1.7922945938220398
13,13,1.7513624429702759,0.041296109368090146,1.792658552338366,1.7100663336021857
14,14,1.6905908584594727,0.037842874333630934,1.7284337327931036,1.6527479841258417
15,15,1.6158092021942139,0.04026937320725168,1.6560785754014655,1.5755398289869622
16,16,1.5257081985473633,0.034956808871162724,1.560665007418526,1.4907513896762006
17,17,1.474338173866272,0.034868508443713746,1.5092066823099857,1.4394696654225583
18,18,1.4434932470321655,0.03376633165178699,1.4772595786839524,1.4097269153803786
19,19,1.3828887939453125,0.03436053635028919,1.4172493302956017,1.3485282575950233
20,20,1.3540186882019043,0.03429202933060131,1.3883107175325056,1.319726658871303
21,21,1.2719310522079468,0.034282040981473076,1.3062130931894198,1.2376490112264737
22,22,1.2428252696990967,0.03351736661774561,1.2763426363168422,1.2093079030813512
23,23,1.2154358625411987,0.03341993001126516,1.248855792552464,1.1820159325299335
24,24,1.1687184572219849,0.03090233507291103,1.1996207922948958,1.137816122149074
25,25,1.1725083589553833,0.032397210917586426,1.2049055698729698,1.1401111480377968
26,26,1.1367793083190918,0.0322213908213573,1.1690006991404491,1.1045579174977345
27,27,1.0934456586837769,0.029816400311093588,1.1232620589948705,1.0636292583726832
28,28,1.0732665061950684,0.029054765852857076,1.1023212720479254,1.0442117403422113
29,29,1.0375155210494995,0.030263926164163252,1.0677794472136628,1.0072515948853362
30,30,1.0030747652053833,0.02866336472028919,1.0317381299256725,0.9744114004850941
31,31,1.0058019161224365,0.02936839434368242,1.035170310466119,0.9764335217787541
32,32,0.992825448513031,0.029301381558730813,1.0221268300717619,0.9635240669543002
33,33,0.9540212750434875,0.028288553086596724,0.9823098281300843,0.9257327219568908
34,34,0.9184298515319824,0.026305919657817655,0.9447357711898001,0.8921239318741647
35,35,0.9260701537132263,0.026539781397737477,0.9526099351109638,0.8995303723154888
36,36,0.9080090522766113,0.02640644697449157,0.9344154992511029,0.8816026053021198
37,37,0.8856953978538513,0.026877426863893716,0.912572824717745,0.8588179709899576
38,38,0.8547855615615845,0.02576440165473362,0.8805499632163181,0.8290211599068509
39,39,0.8514998555183411,0.025652841574258203,0.8771526970925992,0.8258470139440829
40,40,0.8264451026916504,0.02436232337234734,0.8508074260639977,0.802082779319303
41,41,0.8247238397598267,0.025339556638751322,0.850063396398578,0.7993842831210753
42,42,0.836834192276001,0.02558025171675962,0.8624144439927606,0.8112539405592414
43,43,0.8142202496528625,0.0243817032448535,0.838601952897716,0.7898385464080091
44,44,0.8149544596672058,0.024522342490003353,0.8394768021572092,0.7904321171772024
45,45,0.8020692467689514,0.023714915267247165,0.8257841620361985,0.7783543315017043
46,46,0.8185847997665405,0.023858058089657887,0.8424428578561984,0.7947267416768826
47,47,0.8134162425994873,0.023675137230790545,0.8370913798302778,0.7897411053686968
48,48,0.8054455518722534,0.02363129166259774,0.8290768435348511,0.7818142602096557
49,49,0.8302642703056335,0.02461183215641961,0.8548761024620531,0.805652438149214
50,50,0.8201735019683838,0.023955664436276627,0.8441291664046604,0.7962178375321072


==> data_for_tex/deep_hedging/adadelta_N30_2/1_loss.csv <==
,time,f
0,0,4.0148396492004395
1,1,3.922464370727539
2,2,3.7801895141601562
3,3,3.1567542552948
4,4,15.82103443145752
5,5,3.080686569213867
6,6,2.6973156929016113
7,7,2.555422067642212
8,8,2.2010610103607178
9,9,2.2114861011505127
10,10,1.996413230895996
11,11,1.8278414011001587
12,12,1.7752749919891357
13,13,1.626458764076233
14,14,1.7113491296768188
15,15,1.6934919357299805
16,16,1.4823474884033203
17,17,1.4411453008651733
18,18,1.3520517349243164
19,19,1.1809924840927124
20,20,1.1699289083480835
21,21,1.122854471206665
22,22,1.0029865503311157
23,23,0.9756661653518677
24,24,0.860623836517334
25,25,0.7203667759895325
26,26,0.7222298979759216
27,27,0.6474488377571106
28,28,0.6664590835571289
29,29,0.6443358659744263
30,30,0.675137996673584
31,31,0.6043214201927185
32,32,0.6317644119262695
33,33,0.5984195470809937
34,34,0.605611264705658
35,35,0.6066001653671265
36,36,0.5743566155433655
37,37,0.5747260451316833
38,38,0.569031834602356
39,39,0.5470679402351379
40,40,0.5338810682296753
41,41,0.628290057182312
42,42,0.5983872413635254
43,43,0.6605622172355652
44,44,0.611159086227417
45,45,0.5707841515541077
46,46,0.5663720369338989
47,47,0.570271372795105
48,48,0.5220006704330444
49,49,0.5289146304130554
50,50,0.5395790338516235


==> data_for_tex/deep_hedging/adadelta_N30_2/1_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,4.006198883056641,0.052530875898650055,4.058729758955291,3.9536680071579906
1,1,3.84492564201355,0.051439249479444234,3.8963648914929943,3.7934863925341054
2,2,3.531520366668701,0.04902508090938396,3.580545447578085,3.482495285759317
3,3,60.76628875732422,2.1402515988256785,62.9065403561499,58.62603715849854
4,4,3.1740479469299316,0.045483397273502965,3.2195313442034346,3.1285645496564287
5,5,2.9510183334350586,0.043866134594978574,2.9948844680300373,2.90715219884008
6,6,2.4801266193389893,0.039386060564854095,2.519512679903843,2.4407405587741353
7,7,2.1795949935913086,0.051016865573321836,2.2306118591646302,2.128578128017987
8,8,2.349109411239624,0.06856334806357671,2.417672759303201,2.2805460631760472
9,9,2.0140273571014404,0.04110700123709626,2.055134358338537,1.9729203558643442
10,10,1.8782172203063965,0.037599506146180676,1.9158167264525772,1.8406177141602158
11,11,2.142487049102783,0.03655934229878185,2.179046391401565,2.1059277068040014
12,12,1.6379382610321045,0.04031939097386452,1.678257652005969,1.5976188700582399
13,13,1.5382652282714844,0.03425744603568905,1.5725226743071734,1.5040077822357953
14,14,1.87703275680542,0.03487956340437988,1.9119123202097998,1.84215319340104
15,15,1.5000042915344238,0.03637041812393124,1.536374709658355,1.4636338734104926
16,16,1.4345976114273071,0.03205577417481582,1.4666533856021229,1.4025418372524914
17,17,1.4411463737487793,0.03340231652455389,1.4745486902733331,1.4077440572242255
18,18,1.2011927366256714,0.03131855725675785,1.2325112938824292,1.1698741793689136
19,19,1.244284987449646,0.033120572773681606,1.2774055602233276,1.2111644146759644
20,20,1.0961917638778687,0.0308159206153049,1.1270076844931736,1.0653758432625637
21,21,1.0263820886611938,0.028537509690774617,1.0549195983519684,0.9978445789704192
22,22,1.0186361074447632,0.02414973607746129,1.0427858435222244,0.9944863713673019
23,23,0.8483957648277283,0.023872752704795577,0.8722685175325239,0.8245230121229327
24,24,0.7504860758781433,0.021827907489161705,0.7723139833673051,0.7286581683889816
25,25,0.7329975962638855,0.022213527858052397,0.7552111241219379,0.7107840684058331
26,26,0.7206820845603943,0.01977266736762573,0.74045475192802,0.7009094171927686
27,27,0.7026092410087585,0.02058845530499022,0.7231976963137488,0.6820207857037683
28,28,0.6844478845596313,0.019456923540615553,0.7039048081002469,0.6649909610190158
29,29,0.6352978348731995,0.020123735877890597,0.6554215707510901,0.6151740989953088
30,30,0.6740559339523315,0.02242994793586432,0.6964858818881958,0.6516259860164673
31,31,0.6192055940628052,0.01926262507020809,0.6384682191330132,0.5999429689925971
32,32,0.596420168876648,0.018645474097166107,0.615065642973814,0.5777746947794818
33,33,0.6282729506492615,0.01798432097960179,0.6462572716288633,0.6102886296696597
34,34,0.5732520818710327,0.017780895142954112,0.5910329770139868,0.5554711867280786
35,35,0.5676851868629456,0.017118345668436823,0.5848035325313824,0.5505668411945087
36,36,0.6131384968757629,0.019628936113169775,0.6327674329889327,0.5935095607625932
37,37,0.5653192400932312,0.017349866139610398,0.5826691062328416,0.5479693739536208
38,38,0.5390067100524902,0.016219388553177217,0.5552260986056674,0.5227873214993131
39,39,0.5583648681640625,0.017980520655197653,0.5763453888192601,0.5403843475088649
40,40,0.5352506041526794,0.017438518639652904,0.5526891227923324,0.5178120855130265
41,41,0.637559175491333,0.016791150037337475,0.6543503255286705,0.6207680254539956
42,42,0.6236995458602905,0.01662874292517621,0.6403282887854668,0.6070708029351143
43,43,0.6062504053115845,0.015932033786388227,0.6221824390979727,0.5903183715251963
44,44,0.5825157761573792,0.015584634467497388,0.5981004106248765,0.5669311416898818
45,45,0.5648552179336548,0.015759402224184763,0.5806146201578396,0.54909581570947
46,46,0.561694860458374,0.015474112099493714,0.5771689725578677,0.5462207483588803
47,47,0.551360547542572,0.015763214977103326,0.5671237625196753,0.5355973325654687
48,48,0.5440358519554138,0.016221238217200236,0.560257090172614,0.5278146137382136
49,49,0.5282953381538391,0.014988798246750468,0.5432841364005896,0.5133065399070886
50,50,0.5260137319564819,0.01513495652797115,0.5411486884844531,0.5108787754285108


==> data_for_tex/deep_hedging/adadelta_N30_2/experiment_settings.txt <==
Model: DeepHedging
Model options: {'T': 1.0, 'N_euler': 30, 'h': 0.03333333333333333, 'dim': 5, 'multiple_ctrls': False, 'ctrl_hidden_units': [32, 32], 'ell': <function ell at 0x000001BDE2D6BEB0>, 'a': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'b': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.04, 0.04, 0.04, 0.04, 0.04], dtype=float32)>, 'sigma': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([2., 2., 2., 2., 2.], dtype=float32)>, 'rho': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([-0.7, -0.7, -0.7, -0.7, -0.7], dtype=float32)>, 'K': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'T_COST': 0.0005, 'epsilon': 1e-05}
Dataloader: ConstantMultipleLoader
Data options: {'N_train': 2560, 'N_test': 12800, 'batch_size': 512, 'X0_list': [<tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.1, 0.1, 0.1, 0.1, 0.1], dtype=float32)>]}
Learning rate: {'boundaries': [200], 'values': [0.5, 0.05], 'name': None}
EPOCHS: 50

Optimizer 0 : LAdadelta  Sigma schedule: <tf.Variable 'LAdadelta/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdadelta  Sigma schedule: {'boundaries': [200], 'values': [0.01, 0.0], 'name': None}


==> data_for_tex/deep_hedging/adadelta_N50/0_loss.csv <==
,time,f
0,0,1.896192193031311
1,1,1.9418718814849854
2,2,1.824395775794983
3,3,1.7159135341644287
4,4,1.6525382995605469
5,5,1.4657026529312134
6,6,1.2780678272247314
7,7,1.1220570802688599
8,8,0.9948574900627136
9,9,0.8704503178596497
10,10,0.813847541809082
11,11,0.7770687937736511
12,12,0.7591670751571655
13,13,0.7096928358078003
14,14,0.6852797269821167
15,15,0.6853957176208496
16,16,0.6740962862968445
17,17,0.6479595899581909
18,18,0.6419297456741333
19,19,0.6349192261695862
20,20,0.6143589019775391
21,21,0.6214762926101685
22,22,0.5993229746818542
23,23,0.6024240255355835
24,24,0.60488361120224
25,25,0.5900793075561523
26,26,0.5873371362686157
27,27,0.5849920511245728
28,28,0.5854669809341431
29,29,0.5710805058479309
30,30,0.5750678777694702
31,31,0.5710136294364929
32,32,0.5913967490196228
33,33,0.5649832487106323
34,34,0.5667905807495117
35,35,0.5690203309059143
36,36,0.5547112226486206
37,37,0.559581458568573
38,38,0.5420872569084167
39,39,0.5507034659385681
40,40,0.5552605986595154
41,41,0.5406020879745483
42,42,0.5432416200637817
43,43,0.5452128052711487
44,44,0.5394058227539062
45,45,0.5384100675582886
46,46,0.5401992797851562
47,47,0.5534939765930176
48,48,0.5264569520950317
49,49,0.5289745330810547
50,50,0.5318201184272766
51,51,0.527868390083313
52,52,0.5145594477653503
53,53,0.515876293182373
54,54,0.5262255668640137
55,55,0.5285714864730835
56,56,0.5143874287605286
57,57,0.5133594274520874
58,58,0.5287427306175232
59,59,0.5045856237411499
60,60,0.5121198892593384
61,61,0.5207363963127136
62,62,0.5131510496139526
63,63,0.4985847473144531
64,64,0.5056675672531128
65,65,0.5065080523490906
66,66,0.4972496032714844
67,67,0.49905282258987427
68,68,0.49802055954933167
69,69,0.48774757981300354
70,70,0.5081062316894531
71,71,0.4785633981227875
72,72,0.4963746964931488
73,73,0.4894635081291199
74,74,0.4834251403808594
75,75,0.4836232662200928
76,76,0.4904502332210541
77,77,0.4737462103366852
78,78,0.4752933382987976
79,79,0.47958168387413025
80,80,0.4792012572288513
81,81,0.4726710319519043
82,82,0.4698640704154968
83,83,0.4692457318305969
84,84,0.4651983380317688
85,85,0.4865437150001526
86,86,0.4770491123199463
87,87,0.4662705063819885
88,88,0.47414737939834595
89,89,0.4727044999599457
90,90,0.4754562973976135
91,91,0.4718066155910492
92,92,0.48279327154159546
93,93,0.4662606120109558
94,94,0.46771788597106934
95,95,0.4678789973258972
96,96,0.47540220618247986
97,97,0.4756320118904114
98,98,0.471825510263443
99,99,0.46565574407577515
100,100,0.46378999948501587


==> data_for_tex/deep_hedging/adadelta_N50/0_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,1.977848768234253,0.039336107249817086,2.01718487548407,1.9385126609844359
1,1,1.8844654560089111,0.03721041837482572,1.9216758743837368,1.8472550376340855
2,2,1.8066725730895996,0.03515921214543435,1.8418317852350339,1.7715133609441653
3,3,1.7223565578460693,0.034687612159229705,1.757044170005299,1.6876689456868397
4,4,1.5428457260131836,0.02985374563247846,1.5726994716456622,1.512991980380705
5,5,1.3837921619415283,0.02763748541505889,1.4114296473565873,1.3561546765264694
6,6,1.1473394632339478,0.02317087032324662,1.1705103335571945,1.124168592910701
7,7,0.9957411885261536,0.01885704196811785,1.0145982304942713,0.9768841465580357
8,8,0.9232179522514343,0.01712871446792987,0.9403466667193642,0.9060892377835045
9,9,0.8392200469970703,0.0161736288843356,0.8553936758814059,0.8230464181127347
10,10,0.7836641669273376,0.014277114987366888,0.7979412819147045,0.7693870519399708
11,11,0.7623963356018066,0.012778625333381189,0.7751749609351878,0.7496177102684255
12,12,0.7217578291893005,0.011968507867252218,0.7337263370565528,0.7097893213220483
13,13,0.7151071429252625,0.011754826852230608,0.7268619697774931,0.7033523160730318
14,14,0.6794552803039551,0.011026185013633264,0.6904814653175884,0.6684290952903218
15,15,0.6718137860298157,0.010419754106012303,0.6822335401358279,0.6613940319238034
16,16,0.6487043499946594,0.009680908440530756,0.6583852584351901,0.6390234415541287
17,17,0.6453178524971008,0.009649356918778757,0.6549672094158796,0.6356684955783221
18,18,0.6312563419342041,0.00893149797549214,0.6401878399096962,0.622324843958712
19,19,0.6301221251487732,0.009276246008928749,0.6393983711577019,0.6208458791398445
20,20,0.618147075176239,0.008625881199795708,0.6267729563760347,0.6095211939764433
21,21,0.6179748773574829,0.008545320523578438,0.6265201978810614,0.6094295568339044
22,22,0.6105579733848572,0.00828967682625517,0.6188476502111123,0.602268296558602
23,23,0.6045754551887512,0.007915506655709774,0.612490961844461,0.5966599485330415
24,24,0.6167065501213074,0.008632617508040256,0.6253391676293476,0.6080739326132671
25,25,0.584792971611023,0.006997438948427209,0.5917904105594501,0.5777955326625958
26,26,0.5892139077186584,0.007360545905802101,0.5965744536244606,0.5818533618128563
27,27,0.5809299349784851,0.006867100445577191,0.5877970354240623,0.574062834532908
28,28,0.5862375497817993,0.007524917653113515,0.5937624674349128,0.5787126321286858
29,29,0.5786638259887695,0.006715860848880879,0.5853796868376504,0.5719479651398887
30,30,0.5747067928314209,0.006808734790826315,0.5815155276222472,0.5678980580405946
31,31,0.5745820999145508,0.006554236642039917,0.5811363365565907,0.5680278632725109
32,32,0.5709345936775208,0.006452694384708845,0.5773872880622296,0.5644818992928119
33,33,0.5744566917419434,0.00656599450157374,0.581022686243517,0.5678906972403697
34,34,0.5630162954330444,0.006016837905080258,0.5690331333381247,0.5569994575279642
35,35,0.5620625019073486,0.0063301452177790965,0.5683926471251277,0.5557323566895696
36,36,0.5637618899345398,0.006272017332611917,0.5700339072671518,0.5574898726019278
37,37,0.5584972500801086,0.005957078218656538,0.5644543282987652,0.5525401718614521
38,38,0.5471199154853821,0.005603277968253854,0.552723193453636,0.5415166375171282
39,39,0.5531494617462158,0.005887890807288974,0.5590373525535048,0.5472615709389268
40,40,0.5554197430610657,0.006799427964000735,0.5622191710250664,0.548620315097065
41,41,0.5443169474601746,0.005919547839559209,0.5502364952997337,0.5383973996206154
42,42,0.5447421073913574,0.005815929752758882,0.5505580371441163,0.5389261776385985
43,43,0.547514796257019,0.00608934388311073,0.5536041401401298,0.5414254523739083
44,44,0.5437276363372803,0.006014358403603803,0.549741994740884,0.5377132779336765
45,45,0.542599618434906,0.0061160745206250864,0.5487156929555311,0.5364835439142809
46,46,0.5332235097885132,0.005417474768396402,0.5386409845569096,0.5278060350201168
47,47,0.5295993685722351,0.005245444660163022,0.5348448132323981,0.5243539239120721
48,48,0.534676730632782,0.005840897130211585,0.5405176277629936,0.5288358335025704
49,49,0.5275031328201294,0.005466122844642119,0.5329692556647715,0.5220370099754873
50,50,0.5261790156364441,0.005502766151645373,0.5316817817880894,0.5206762494847987
51,51,0.524681568145752,0.005725426922210913,0.5304069950679628,0.5189561412235411
52,52,0.5195872783660889,0.005376101166412261,0.5249633795325012,0.5142111771996766
53,53,0.5263890027999878,0.00602233035779923,0.532411333157787,0.5203666724421886
54,54,0.5174894332885742,0.005692643478129852,0.523182076766704,0.5117967898104444
55,55,0.516937792301178,0.0053166525165714296,0.5222544448177494,0.5116211397846065
56,56,0.5118529796600342,0.00509904077621132,0.5169520204362456,0.5067539388838228
57,57,0.5135659575462341,0.005379136087047637,0.5189450936332818,0.5081868214591865
58,58,0.5119059085845947,0.005570263007621921,0.5174761715922166,0.5063356455769729
59,59,0.5084174871444702,0.0052040838965194975,0.5136215710409897,0.5032134032479507
60,60,0.5109440088272095,0.005639146270103778,0.5165831550973132,0.5053048625571057
61,61,0.5088619589805603,0.005455118153315993,0.5143170771338763,0.5034068408272443
62,62,0.503791868686676,0.005098073902214943,0.508889942588891,0.4986937947844611
63,63,0.5029443502426147,0.005415813200850172,0.5083601634434649,0.4975285370417646
64,64,0.5007466077804565,0.005622407700207946,0.5063690154806645,0.4951242000802486
65,65,0.499675989151001,0.005128386947364793,0.5048043760983658,0.4945476022036362
66,66,0.49865591526031494,0.005017404456991826,0.5036733197173068,0.4936385108033231
67,67,0.4983721673488617,0.005445764407890153,0.5038179317567518,0.49292640294097156
68,68,0.4912343919277191,0.005455316537712712,0.4966897084654318,0.4857790753900064
69,69,0.4936937689781189,0.005453975011423533,0.4991477439895424,0.48823979396669537
70,70,0.490926593542099,0.005289626809002258,0.49621622035110124,0.48563696673309675
71,71,0.5038542151451111,0.006353785567145066,0.5102080007122561,0.49750042957796603
72,72,0.507907509803772,0.006592275871942671,0.5144997856757146,0.5013152339318293
73,73,0.4810526371002197,0.005068028061401356,0.48612066516162106,0.4759846090388184
74,74,0.48477911949157715,0.005365310825878539,0.4901444303174557,0.4794138086656986
75,75,0.4867164194583893,0.006601529098041168,0.49331794855643046,0.4801148903603481
76,76,0.47627440094947815,0.0049942821455205575,0.4812686830949987,0.4712801188039576
77,77,0.4932063817977905,0.006019729916043792,0.4992261117138343,0.48718665188174676
78,78,0.482051283121109,0.0054402521163519,0.4874915352374609,0.4766110310047571
79,79,0.47716471552848816,0.005341800752463359,0.48250651628095154,0.4718229147760248
80,80,0.4712161719799042,0.005039268154998926,0.4762554401349031,0.46617690382490523
81,81,0.47177574038505554,0.005077384163962801,0.47685312454901835,0.46669835622109274
82,82,0.47347941994667053,0.0051453032532647195,0.47862472319993526,0.4683341166934058
83,83,0.4738940894603729,0.005315440607346311,0.4792095300677192,0.46857864885302664
84,84,0.4700075089931488,0.004917928664725905,0.4749254376578747,0.4650895803284229
85,85,0.47547051310539246,0.005337918375476073,0.48080843148086855,0.47013259472991636
86,86,0.47039103507995605,0.004957571064316463,0.47534860614427255,0.46543346401563956
87,87,0.4771789610385895,0.0056001598042272754,0.48277912084281677,0.4715788012343622
88,88,0.47497424483299255,0.005268695291981453,0.480242940124974,0.4697055495410111
89,89,0.47039249539375305,0.005140890476292107,0.4755333858700452,0.4652516049174609
90,90,0.46709468960762024,0.005108342195546303,0.47220303180316653,0.46198634741207395
91,91,0.4695485234260559,0.005115475471112745,0.47466399889716865,0.46443304795494317
92,92,0.47480469942092896,0.005503218626110233,0.4803079180470392,0.4693014807948187
93,93,0.4722563624382019,0.005346194972072113,0.477602557410274,0.4669101674661298
94,94,0.4696075916290283,0.00517972254650845,0.47478731417553677,0.4644278690825199
95,95,0.4751094579696655,0.005417403900539429,0.48052686187020494,0.4696920540691261
96,96,0.47466906905174255,0.005554883594733197,0.48022395264647577,0.46911418545700934
97,97,0.47049370408058167,0.005174236112701546,0.47566794019328323,0.4653194679678801
98,98,0.4763534665107727,0.00594521193975905,0.48229867845053176,0.47040825457101365
99,99,0.47132983803749084,0.005239148588422327,0.4765689866259132,0.4660906894490685
100,100,0.4733012020587921,0.005532224618454098,0.4788334266772462,0.467768977440338


==> data_for_tex/deep_hedging/adadelta_N50/1_loss.csv <==
,time,f
0,0,1.896192193031311
1,1,1.9468711614608765
2,2,1.8081369400024414
3,3,1.580301284790039
4,4,1.3519203662872314
5,5,1.2542674541473389
6,6,1.04154372215271
7,7,0.8592718839645386
8,8,0.8827344179153442
9,9,0.736343502998352
10,10,0.7559894919395447
11,11,0.6591532826423645
12,12,0.6467188000679016
13,13,0.6372674703598022
14,14,0.6318310499191284
15,15,0.61432945728302
16,16,0.6352536082267761
17,17,0.6056854128837585
18,18,0.5767350792884827
19,19,0.5921341180801392
20,20,0.5533658266067505
21,21,0.563024640083313
22,22,0.5555529594421387
23,23,0.556062638759613
24,24,0.5378594398498535
25,25,0.5497102737426758
26,26,0.5378821492195129
27,27,0.5423119068145752
28,28,0.5271708369255066
29,29,0.5227802991867065
30,30,0.5199579000473022
31,31,0.5489377975463867
32,32,0.5183883309364319
33,33,0.510939359664917
34,34,0.5088928937911987
35,35,0.5138967633247375
36,36,0.5094070434570312
37,37,0.5011703372001648
38,38,0.5053365230560303
39,39,0.49132466316223145
40,40,0.486624151468277
41,41,0.489372193813324
42,42,0.4809177815914154
43,43,0.47795766592025757
44,44,0.4874381124973297
45,45,0.4712902903556824
46,46,0.46190863847732544
47,47,0.45752573013305664
48,48,0.46590757369995117
49,49,0.45335930585861206
50,50,0.45617586374282837
51,51,0.4596790373325348
52,52,0.45260104537010193
53,53,0.44187217950820923
54,54,0.44259771704673767
55,55,0.44109296798706055
56,56,0.4771197438240051
57,57,0.4385043680667877
58,58,0.4374927878379822
59,59,0.4334786534309387
60,60,0.4312132000923157
61,61,0.4202469289302826
62,62,0.4203217625617981
63,63,0.42047080397605896
64,64,0.4213535785675049
65,65,0.41486772894859314
66,66,0.42158061265945435
67,67,0.41301384568214417
68,68,0.4201151430606842
69,69,0.40567174553871155
70,70,0.4027199149131775
71,71,0.41479578614234924
72,72,0.41005200147628784
73,73,0.390025794506073
74,74,0.3935558497905731
75,75,0.4044162333011627
76,76,0.38938093185424805
77,77,0.38851797580718994
78,78,0.3939386308193207
79,79,0.39966073632240295
80,80,0.39516687393188477
81,81,0.3940005898475647
82,82,0.3791678845882416
83,83,0.3830513060092926
84,84,0.3749161660671234
85,85,0.3764514625072479
86,86,0.37337544560432434
87,87,0.38045865297317505
88,88,0.38607996702194214
89,89,0.38256028294563293
90,90,0.37270015478134155
91,91,0.3901665210723877
92,92,0.3815331757068634
93,93,0.38266855478286743
94,94,0.3754707872867584
95,95,0.3826325535774231
96,96,0.3893266022205353
97,97,0.3783744275569916
98,98,0.37548956274986267
99,99,0.3836631178855896
100,100,0.38227948546409607


==> data_for_tex/deep_hedging/adadelta_N50/1_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,1.977848768234253,0.039336107249817086,2.01718487548407,1.9385126609844359
1,1,1.8770625591278076,0.03848219348937827,1.9155447526171858,1.8385803656384294
2,2,1.748260498046875,0.03441244305056776,1.7826729410974427,1.7138480549963073
3,3,1.544334053993225,0.030717146848009858,1.575051200841235,1.5136169071452152
4,4,1.4413646459579468,0.04211124504675091,1.4834758910046977,1.3992534009111959
5,5,1.0469685792922974,0.022413340247112723,1.06938191953941,1.0245552390451846
6,6,0.8783441781997681,0.016923307393546284,0.8952674855933144,0.8614208708062218
7,7,0.7881353497505188,0.015398054611075072,0.8035334043615938,0.7727372951394438
8,8,0.7602099776268005,0.01360239621178526,0.7738123738385858,0.7466075814150153
9,9,0.7222675085067749,0.01330298435669117,0.7355704928634661,0.7089645241500837
10,10,0.6945021152496338,0.011320133690162593,0.7058222489397964,0.6831819815594712
11,11,0.6725305318832397,0.011014707080098426,0.6835452389633382,0.6615158248031413
12,12,0.6483238339424133,0.010054693858270278,0.6583785278006836,0.638269140084143
13,13,0.6632133722305298,0.010172396432734944,0.6733857686632647,0.6530409757977949
14,14,0.6249485611915588,0.00957889175347266,0.6345274529450315,0.6153696694380861
15,15,0.6249373555183411,0.009054370916421596,0.6339917264347626,0.6158829846019195
16,16,0.598091721534729,0.008242302358483852,0.6063340238932129,0.5898494191762451
17,17,0.5870964527130127,0.007790782036225785,0.5948872347492384,0.579305670676787
18,18,0.5816236734390259,0.007957900022230976,0.5895815734612568,0.5736657734167949
19,19,0.5836179256439209,0.007133519199750394,0.5907514448436713,0.5764844064441705
20,20,0.5602221488952637,0.006465355070119832,0.5666875039653835,0.5537567938251439
21,21,0.5585736036300659,0.006445910171344512,0.5650195138014105,0.5521276934587214
22,22,0.5698769688606262,0.007492833332453485,0.5773698021930797,0.5623841355281728
23,23,0.5446459650993347,0.005865249558495447,0.5505112146578302,0.5387807155408393
24,24,0.5496001243591309,0.005822557832443041,0.5554226821915739,0.5437775665266878
25,25,0.5412640571594238,0.006245994575100641,0.5475100517345245,0.5350180625843232
26,26,0.5388765931129456,0.0058307988134897485,0.5447073919264354,0.5330457942994558
27,27,0.5304142236709595,0.005006129651166459,0.5354203533221259,0.525408094019793
28,28,0.5220897793769836,0.004820464028639101,0.5269102434056228,0.5172693153483445
29,29,0.5318220853805542,0.005474890337346132,0.5372969757179004,0.526347195043208
30,30,0.5312665700912476,0.005570761250938914,0.5368373313421865,0.5256958088403086
31,31,0.5139763951301575,0.004585516664356874,0.5185619117945144,0.5093908784658006
32,32,0.5136101841926575,0.004823719943179767,0.5184339041358372,0.5087864642494777
33,33,0.5138686299324036,0.00492836537495503,0.5187969953073586,0.5089402645574486
34,34,0.5043511390686035,0.00506309271752794,0.5094142317861314,0.4992880463510756
35,35,0.5091789364814758,0.004822721756503135,0.5140016582379789,0.5043562147249727
36,36,0.4983139932155609,0.004439397741354585,0.5027533909569155,0.4938745954742063
37,37,0.4997512102127075,0.00475678826582891,0.5045079984785364,0.4949944219468786
38,38,0.4967653751373291,0.004484475611154901,0.501249850748484,0.4922808995261742
39,39,0.4904225468635559,0.004405977169427314,0.4948285240329832,0.4860165696941286
40,40,0.48791858553886414,0.0046175250570204465,0.4925361105958846,0.4833010604818437
41,41,0.4869432747364044,0.004799469475201105,0.4917427442116055,0.4821438052612033
42,42,0.4765264391899109,0.004118160197829483,0.48064459938774035,0.47240827899208143
43,43,0.49140465259552,0.005671029245157529,0.4970756818406776,0.48573362335036246
44,44,0.46939003467559814,0.004060517603460604,0.47345055227905875,0.46532951707213754
45,45,0.4687979221343994,0.004255874444901534,0.47305379657930097,0.46454204768949786
46,46,0.46370929479599,0.004211201198079715,0.4679204959940697,0.4594980935979103
47,47,0.46158814430236816,0.004504959022172051,0.46609310332454024,0.4570831852801961
48,48,0.4638122618198395,0.004694396001517423,0.4685066578213569,0.45911786581832204
49,49,0.45558273792266846,0.004076963491453071,0.45965970141412155,0.45150577443121537
50,50,0.4821394681930542,0.006049186778151779,0.488188654971206,0.4760902814149024
51,51,0.4626724123954773,0.005520146523985428,0.4681925589194627,0.4571522658714919
52,52,0.4416487216949463,0.003645471286751874,0.44529419298169814,0.43800325040819443
53,53,0.4413233995437622,0.00389304274946206,0.44521644229322427,0.43743035679430015
54,54,0.44616642594337463,0.004872345665937457,0.4510387716093121,0.44129408027743716
55,55,0.5434165000915527,0.011689831700541288,0.555106331792094,0.5317266683910115
56,56,0.43504562973976135,0.0040269961129862095,0.4390726258527476,0.4310186336267751
57,57,0.43460631370544434,0.004063316954100296,0.4386696306595446,0.43054299675134405
58,58,0.4328009784221649,0.0043542210073681115,0.437155199429533,0.4284467574147968
59,59,0.4376377463340759,0.00479503983320316,0.4424327861672791,0.43284270650087275
60,60,0.4224838614463806,0.0037953339852390133,0.42627919543161963,0.4186885274611416
61,61,0.42439040541648865,0.004407406640353528,0.4287978120568422,0.4199829987761351
62,62,0.42193207144737244,0.0043886142962952495,0.42632068574366766,0.4175434571510772
63,63,0.42779186367988586,0.004914051918758018,0.4327059155986439,0.4228778117611278
64,64,0.41724300384521484,0.004494252760733522,0.42173725660594835,0.41274875108448134
65,65,0.41875720024108887,0.004671467698286711,0.42342866793937556,0.4140857325428022
66,66,0.41168564558029175,0.0049188002999752505,0.416604445880267,0.4067668452803165
67,67,0.4186018109321594,0.004854477751759857,0.42345628868391927,0.4137473331803996
68,68,0.4113716781139374,0.004981375726972136,0.41635305384090954,0.4063903023869652
69,69,0.4007810652256012,0.0041398298269690915,0.4049208950525703,0.3966412353986321
70,70,0.4117499589920044,0.00518303345161916,0.41693299244362353,0.40656692554038526
71,71,0.4012976884841919,0.004338353577656309,0.4056360420618482,0.39695933490653557
72,72,0.404789537191391,0.004810032805282067,0.4095995699966731,0.3999795043861089
73,73,0.40405911207199097,0.004986010132581453,0.4090451222045724,0.39907310193940954
74,74,0.4090178608894348,0.006086700214227307,0.4151045611036621,0.4029311606752075
75,75,0.38683390617370605,0.004352778236497263,0.3911866844102033,0.3824811279372088
76,76,0.3928914964199066,0.004777079423593132,0.39766857584349974,0.3881144169963135
77,77,0.3971436321735382,0.005110389543601328,0.40225402171713953,0.3920332426299369
78,78,0.3877059519290924,0.004774296184394045,0.3924802481134865,0.38293165574469834
79,79,0.3914152979850769,0.00465031201600283,0.39606561000107976,0.38676498596907405
80,80,0.39426514506340027,0.004876512611222686,0.39914165767462295,0.3893886324521776
81,81,0.38565120100975037,0.0050708309544422936,0.39072203196419264,0.3805803700553081
82,82,0.3868962526321411,0.0050840331024883815,0.3919802857346295,0.3818122195296527
83,83,0.3856988549232483,0.00496859329798137,0.3906674482212297,0.3807302616252669
84,84,0.38109153509140015,0.004776660104210512,0.38586819519561066,0.37631487498718963
85,85,0.383332759141922,0.004926419182854904,0.3882591783247769,0.3784063399590671
86,86,0.38271811604499817,0.0047728653575200885,0.38749098140251825,0.3779452506874781
87,87,0.3840523064136505,0.004848719800804296,0.3889010262144548,0.3792035866128462
88,88,0.38313186168670654,0.00480805724637599,0.38793991893308255,0.37832380444033054
89,89,0.382347971200943,0.005019687259450641,0.3873676584603936,0.37732828394149237
90,90,0.3815945088863373,0.004940656674930503,0.38653516556126777,0.3766538522114068
91,91,0.3803999423980713,0.004688921968550454,0.38508886436662176,0.3757110204295208
92,92,0.3842657506465912,0.005045266209198387,0.38931101685578956,0.3792204844373928
93,93,0.382364958524704,0.0049110832126200606,0.38727604173732405,0.3774538753120839
94,94,0.37883052229881287,0.0046796217946586055,0.38351014409347145,0.3741509005041543
95,95,0.3804642856121063,0.005515664830959842,0.38597995044306616,0.3749486207811465
96,96,0.387390673160553,0.005370942328797486,0.39276161548935046,0.3820197308317555
97,97,0.38585102558135986,0.0051462109089342786,0.39099723649029416,0.38070481467242556
98,98,0.37740108370780945,0.004716878613988032,0.38211796232179746,0.37268420509382144
99,99,0.3782884180545807,0.004915358367526701,0.3832037764221074,0.373373059687054
100,100,0.3772939443588257,0.004552038976372387,0.3818459833351981,0.3727419053824533


==> data_for_tex/deep_hedging/adadelta_N50/experiment_settings.txt <==
Model: DeepHedging
Model options: {'T': 1.0, 'N_euler': 50, 'h': 0.02, 'dim': 5, 'multiple_ctrls': False, 'ctrl_hidden_units': [32, 32], 'ell': <function ell at 0x0000012C7E4EB9A0>, 'a': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'b': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.04, 0.04, 0.04, 0.04, 0.04], dtype=float32)>, 'sigma': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([2., 2., 2., 2., 2.], dtype=float32)>, 'rho': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([-0.7, -0.7, -0.7, -0.7, -0.7], dtype=float32)>, 'K': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'T_COST': 0.0005, 'epsilon': 1e-05}
Dataloader: ConstantMultipleLoader
Data options: {'N_train': 2560, 'N_test': 12800, 'batch_size': 512, 'X0_list': [<tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.1, 0.1, 0.1, 0.1, 0.1], dtype=float32)>]}
Learning rate: {'boundaries': [400], 'values': [0.5, 0.05], 'name': None}
EPOCHS: 100

Optimizer 0 : LAdadelta  Sigma schedule: <tf.Variable 'LAdadelta/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdadelta  Sigma schedule: {'boundaries': [400], 'values': [0.005, 0.0], 'name': None}


==> data_for_tex/deep_hedging/adam_N30/0_loss.csv <==
,time,f
0,0,2.8280296325683594
1,1,2.765110492706299
2,2,2.6145732402801514
3,3,2.1805357933044434
4,4,1.9927278757095337
5,5,1.8028345108032227
6,6,1.6252672672271729
7,7,1.3843533992767334
8,8,1.2340164184570312
9,9,1.0295796394348145
10,10,0.9312915802001953
11,11,0.8320701718330383
12,12,0.798527717590332
13,13,0.815820574760437
14,14,0.7619239687919617
15,15,0.7406644821166992
16,16,0.7490721344947815
17,17,0.7386444211006165
18,18,0.7069164514541626
19,19,0.6887166500091553
20,20,0.6746986508369446
21,21,0.6611669063568115
22,22,0.6371761560440063
23,23,0.6293735504150391
24,24,0.616491436958313
25,25,0.6157456636428833
26,26,0.608850359916687
27,27,0.6231123208999634
28,28,0.5975521802902222
29,29,0.578495979309082
30,30,0.5973092317581177
31,31,0.5862365961074829
32,32,0.5697900056838989
33,33,0.5887928605079651
34,34,0.6038588285446167
35,35,0.5914455056190491
36,36,0.5812145471572876
37,37,0.5724936723709106
38,38,0.5882416367530823
39,39,0.5389048457145691
40,40,0.5584243535995483
41,41,0.5525770783424377
42,42,0.5513688325881958
43,43,0.5862985849380493
44,44,0.5638574957847595
45,45,0.5579150915145874
46,46,0.5578892827033997
47,47,0.5216590762138367
48,48,0.5303575992584229
49,49,0.5537067651748657
50,50,0.5540630221366882
51,51,0.5346646308898926
52,52,0.5258424878120422
53,53,0.5108567476272583
54,54,0.5147075653076172
55,55,0.5316744446754456
56,56,0.504975438117981
57,57,0.5119396448135376
58,58,0.5163131952285767
59,59,0.5239232778549194
60,60,0.5238232612609863
61,61,0.5092993974685669
62,62,0.49554604291915894
63,63,0.5372537970542908
64,64,0.4981381297111511
65,65,0.48684659600257874
66,66,0.5138765573501587
67,67,0.5146452784538269
68,68,0.4951408803462982
69,69,0.49077868461608887
70,70,0.5127862095832825
71,71,0.4933272898197174
72,72,0.4947722554206848
73,73,0.48690366744995117
74,74,0.48220619559288025
75,75,0.4990918040275574
76,76,0.48463043570518494
77,77,0.482177734375
78,78,0.463811457157135
79,79,0.46068429946899414
80,80,0.4789296090602875
81,81,0.4770261347293854
82,82,0.4489580988883972
83,83,0.4580174386501312
84,84,0.44781580567359924
85,85,0.4536014497280121
86,86,0.47919711470603943
87,87,0.4555796980857849
88,88,0.4632348120212555
89,89,0.47684890031814575
90,90,0.4511227607727051
91,91,0.462575763463974
92,92,0.4498629570007324
93,93,0.45767951011657715
94,94,0.4789641499519348
95,95,0.4700533449649811
96,96,0.4507102966308594
97,97,0.45996904373168945
98,98,0.4611928462982178
99,99,0.4768648147583008
100,100,0.44803524017333984


==> data_for_tex/deep_hedging/adam_N30/0_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,2.8330583572387695,0.05141946169596305,2.8844778189347324,2.7816388955428066
1,1,2.640815019607544,0.04797398268530937,2.6887890022928533,2.5928410369222346
2,2,2.3757593631744385,0.0458781930946015,2.4216375562690398,2.329881170079837
3,3,2.1136085987091064,0.046373290661856234,2.159981889370963,2.06723530804725
4,4,1.8704829216003418,0.0384367823962385,1.9089197039965804,1.8320461392041032
5,5,1.7650163173675537,0.036224310091545545,1.8012406274590993,1.7287920072760081
6,6,1.4994510412216187,0.03569122777945775,1.5351422690010763,1.463759813442161
7,7,1.294447660446167,0.03071728859210076,1.3251649490382678,1.2637303718540662
8,8,1.1139668226242065,0.026685846117322838,1.1406526687415295,1.0872809765068836
9,9,0.9437253475189209,0.02259522033672029,0.9663205678556412,0.9211301271822006
10,10,0.872610330581665,0.020992825108604566,0.8936031556902696,0.8516175054730605
11,11,0.8751260638237,0.021576375159488136,0.8967024389831881,0.8535496886642118
12,12,0.8063374161720276,0.020045364158961427,0.826382780330989,0.7862920520130662
13,13,0.7723200917243958,0.0184850092374564,0.7908051009618522,0.7538350824869393
14,14,0.7634544968605042,0.018272512385817476,0.7817270092463217,0.7451819844746866
15,15,0.7340518832206726,0.01857403292547219,0.7526259161461448,0.7154778502952004
16,16,0.72977614402771,0.017846895846590813,0.7476230398743008,0.7119292481811191
17,17,0.7054073810577393,0.017783904447313075,0.7231912855050523,0.6876234766104262
18,18,0.7076609134674072,0.017616295371115493,0.7252772088385228,0.6900446180962917
19,19,0.6746198534965515,0.015327904149837809,0.6899477576463893,0.6592919493467138
20,20,0.6640049815177917,0.015727219245705557,0.6797322007634973,0.6482777622720862
21,21,0.648032009601593,0.014480436645294,0.662512446246887,0.633551572956299
22,22,0.6576025485992432,0.015967695439612097,0.6735702440388552,0.6416348531596311
23,23,0.6522171497344971,0.014275501446126073,0.6664926511806232,0.637941648288371
24,24,0.6388561129570007,0.015153231847141879,0.6540093448041426,0.6237028811098588
25,25,0.6105362176895142,0.012870005470966303,0.6234062231604804,0.5976662122185479
26,26,0.6185026168823242,0.013651972300277416,0.6321545891826016,0.6048506445820468
27,27,0.6135978698730469,0.014037336360734329,0.6276352062337812,0.5995605335123125
28,28,0.6139039397239685,0.013647147309214746,0.6275510870331833,0.6002567924147537
29,29,0.6112011075019836,0.013051409647077607,0.6242525171490613,0.598149697854906
30,30,0.5984229445457458,0.012358763120132796,0.6107817076658787,0.586064181425613
31,31,0.5941751599311829,0.011452595513808042,0.6056277554449909,0.5827225644173748
32,32,0.5999525189399719,0.01345455765249699,0.613407076592469,0.5864979612874749
33,33,0.5967267155647278,0.012825903991240842,0.6095526195559686,0.5839008115734869
34,34,0.5710384845733643,0.012638074442315132,0.5836765590156794,0.5584004101310491
35,35,0.570591390132904,0.011380742844268009,0.5819721329771721,0.559210647288636
36,36,0.567393958568573,0.011330915367502152,0.5787248739360752,0.5560630432010708
37,37,0.5673285722732544,0.010767320630634757,0.5780958929038892,0.5565612516426196
38,38,0.5696747303009033,0.011449892430945921,0.5811246227318493,0.5582248378699574
39,39,0.5561051964759827,0.011156693386471907,0.5672618898624546,0.5449485030895107
40,40,0.5528379678726196,0.010506650479371861,0.5633446183519915,0.5423313173932478
41,41,0.5517150163650513,0.010940727574652998,0.5626557439397043,0.5407742887903982
42,42,0.5474356412887573,0.010994334112201801,0.5584299754009592,0.5364413071765555
43,43,0.5508611798286438,0.011271590269765376,0.5621327700984092,0.5395895895588784
44,44,0.551560640335083,0.011238514005990139,0.5627991543410732,0.5403221263290928
45,45,0.5480015277862549,0.011549674370208053,0.5595512021564629,0.5364518534160468
46,46,0.5392854809761047,0.010949091521481625,0.5502345724975863,0.5283363894546231
47,47,0.5565109848976135,0.011444860717497939,0.5679558456151115,0.5450661241801156
48,48,0.5417957901954651,0.010112225573356524,0.5519080157688216,0.5316835646221085
49,49,0.5371946096420288,0.011250163492521443,0.5484447731345502,0.5259444461495074
50,50,0.5468096733093262,0.010512626820953073,0.5573223001302793,0.5362970464883731
51,51,0.538662850856781,0.01177493288770411,0.5504377837444852,0.5268879179690769
52,52,0.5251929759979248,0.01009609564273133,0.5352890716406561,0.5150968803551935
53,53,0.519722044467926,0.010358411289155968,0.530080455757082,0.5093636331787701
54,54,0.5207892060279846,0.010614164484602623,0.5314033705125872,0.510175041543382
55,55,0.5324146747589111,0.010235409118882417,0.5426500838777936,0.5221792656400287
56,56,0.5172457695007324,0.010582930790487687,0.5278287002912201,0.5066628387102448
57,57,0.5055447220802307,0.00926119194461221,0.5148059140248429,0.4962835301356185
58,58,0.5264459252357483,0.012106183942001747,0.5385521091777501,0.5143397412937465
59,59,0.5072417259216309,0.009082078875919733,0.5163238047975506,0.49815964704571114
60,60,0.5199710726737976,0.010036724887192896,0.5300077975609905,0.5099343477866047
61,61,0.5140655636787415,0.010011191848718452,0.5240767555274599,0.504054371830023
62,62,0.5026519298553467,0.010049677249936655,0.5127016071052833,0.49260225260541
63,63,0.5005925297737122,0.009193123514476794,0.5097856532881889,0.49139940625923534
64,64,0.49932408332824707,0.01033304791184025,0.5096571312400873,0.4889910354164068
65,65,0.4978942573070526,0.010499246229477947,0.5083935035365306,0.48739501107757466
66,66,0.5025330185890198,0.009980205382250537,0.5125132239712703,0.49255281320676925
67,67,0.49598389863967896,0.011064088145800788,0.5070479867854798,0.48491981049387817
68,68,0.48876819014549255,0.01023058421860019,0.49899877436409273,0.4785376059268924
69,69,0.4933978319168091,0.009703235191720994,0.5031010671085301,0.4836945967250881
70,70,0.4914420247077942,0.009777202751101515,0.5012192274588957,0.4816648219566927
71,71,0.5090776085853577,0.010492129850966326,0.519569738436324,0.49858547873439135
72,72,0.4900258779525757,0.010210076560967417,0.5002359545135431,0.4798158013916083
73,73,0.4872622787952423,0.009502520761640638,0.49676479955688296,0.47775975803360166
74,74,0.47992420196533203,0.00992653346942833,0.4898507354347604,0.4699976684959037
75,75,0.486588716506958,0.0093365824435026,0.4959252989504606,0.4772521340634554
76,76,0.4827718734741211,0.011192723807798389,0.4939645972819195,0.4715791496663227
77,77,0.47402462363243103,0.009496083288919972,0.483520706921351,0.46452854034351104
78,78,0.47532254457473755,0.009454566064683461,0.484777110639421,0.46586797851005407
79,79,0.48604080080986023,0.01269534347350843,0.49873614428336865,0.4733454573363518
80,80,0.4663534462451935,0.009622680864029145,0.4759761271092226,0.45673076538116436
81,81,0.4704514443874359,0.011327527013133033,0.48177897140056897,0.45912391737430286
82,82,0.45835456252098083,0.009235908007926332,0.4675904705289072,0.4491186545130545
83,83,0.44846832752227783,0.008697917092133531,0.45716624461441135,0.4397704104301443
84,84,0.46568503975868225,0.009825093422436783,0.475510133181119,0.4558599463362455
85,85,0.4525357782840729,0.008658495813954718,0.4611942740980276,0.44387728247011815
86,86,0.46731171011924744,0.010173864963480023,0.4774855750827275,0.4571378451557674
87,87,0.4638226628303528,0.010425467847452121,0.4742481306778049,0.45339719498290065
88,88,0.4673227071762085,0.00950462218632769,0.4768273293625362,0.4578180849898808
89,89,0.4635322093963623,0.010925199498310561,0.47445740889467286,0.45260700989805175
90,90,0.45206740498542786,0.009205510195182702,0.46127291518061053,0.4428618947902452
91,91,0.45107394456863403,0.010105207432524708,0.4611791520011587,0.44096873713610935
92,92,0.45484215021133423,0.009368099542621017,0.46421024975395525,0.4454740506687132
93,93,0.46578896045684814,0.010384746899308163,0.47617370735615633,0.45540421355753996
94,94,0.45364028215408325,0.009352589893368235,0.4629928720474515,0.444287692260715
95,95,0.4550696313381195,0.008988886180047537,0.46405851751816707,0.44608074515807195
96,96,0.4564666450023651,0.010204341415846396,0.46667098641821153,0.4462623035865187
97,97,0.44480323791503906,0.008517112543355104,0.45332035045839414,0.436286125371684
98,98,0.4567737579345703,0.009665854277899183,0.4664396122124695,0.44710790365667114
99,99,0.4589015245437622,0.010673772146255232,0.46957529669001746,0.44822775239750695
100,100,0.4639507234096527,0.01024903214508823,0.4741997555547409,0.4537016912645645


==> data_for_tex/deep_hedging/adam_N30/1_loss.csv <==
,time,f
0,0,2.8280296325683594
1,1,2.730154275894165
2,2,2.5965754985809326
3,3,2.2001872062683105
4,4,1.897925615310669
5,5,1.559112310409546
6,6,1.2179347276687622
7,7,1.0340492725372314
8,8,1.0176069736480713
9,9,0.9105337858200073
10,10,0.8013164401054382
11,11,0.8267866969108582
12,12,0.7866464853286743
13,13,0.8201772570610046
14,14,0.7212051153182983
15,15,0.7106726765632629
16,16,0.6456460952758789
17,17,0.7110565900802612
18,18,0.7083889842033386
19,19,0.6825148463249207
20,20,0.6204441785812378
21,21,0.6505156755447388
22,22,0.6287932395935059
23,23,0.5741880536079407
24,24,0.6209653615951538
25,25,0.5688480138778687
26,26,0.6242236495018005
27,27,0.5839383006095886
28,28,0.5655991435050964
29,29,0.5899734497070312
30,30,0.6054973602294922
31,31,0.5877587795257568
32,32,0.5499891638755798
33,33,0.5856980085372925
34,34,0.5669613480567932
35,35,0.5563915967941284
36,36,0.5607327818870544
37,37,0.5610974431037903
38,38,0.5587085485458374
39,39,0.5325981974601746
40,40,0.5536799430847168
41,41,0.5409221649169922
42,42,0.5260046720504761
43,43,0.5599454641342163
44,44,0.571555495262146
45,45,0.538773238658905
46,46,0.524940550327301
47,47,0.5270816087722778
48,48,0.5308685302734375
49,49,0.5152479410171509
50,50,0.5180940628051758
51,51,0.5220023393630981
52,52,0.5095577836036682
53,53,0.5057072639465332
54,54,0.5078567266464233
55,55,0.49437904357910156
56,56,0.4958004057407379
57,57,0.5068243145942688
58,58,0.4936647415161133
59,59,0.4894724488258362
60,60,0.5008751153945923
61,61,0.47953158617019653
62,62,0.49659258127212524
63,63,0.4978346824645996
64,64,0.5037234425544739
65,65,0.4647851586341858
66,66,0.48410072922706604
67,67,0.4715747833251953
68,68,0.46135252714157104
69,69,0.4823572039604187
70,70,0.46249446272850037
71,71,0.462974488735199
72,72,0.48678961396217346
73,73,0.4769068658351898
74,74,0.4848633408546448
75,75,0.47168368101119995
76,76,0.4739688038825989
77,77,0.4827515482902527
78,78,0.4501873552799225
79,79,0.4627334475517273
80,80,0.4374770224094391
81,81,0.45968085527420044
82,82,0.44259756803512573
83,83,0.45823192596435547
84,84,0.44368380308151245
85,85,0.4384985864162445
86,86,0.4153004586696625
87,87,0.42563143372535706
88,88,0.4262942671775818
89,89,0.4409189820289612
90,90,0.44567909836769104
91,91,0.42268839478492737
92,92,0.4448753297328949
93,93,0.4316101670265198
94,94,0.45273667573928833
95,95,0.4143860936164856
96,96,0.43583279848098755
97,97,0.43126678466796875
98,98,0.42552700638771057
99,99,0.4307677745819092
100,100,0.42061057686805725


==> data_for_tex/deep_hedging/adam_N30/1_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,2.8330583572387695,0.05141946169596305,2.8844778189347324,2.7816388955428066
1,1,2.679561138153076,0.049404117094428615,2.728965255247505,2.6301570210586473
2,2,2.4172580242156982,0.04585110042735172,2.46310912464305,2.3714069237883466
3,3,2.0348165035247803,0.0393429407071846,2.074159444231965,1.9954735628175957
4,4,1.699986219406128,0.037956166928786145,1.7379423863349142,1.6620300524773417
5,5,1.3566612005233765,0.03080598024127507,1.3874671807646515,1.3258552202821015
6,6,1.1296254396438599,0.02897162806624016,1.1585970677101,1.1006538115776197
7,7,1.008158564567566,0.024310618611563414,1.0324691831791293,0.9838479459560026
8,8,0.9275749325752258,0.023352565623980758,0.9509274981992066,0.904222366951245
9,9,0.8558468818664551,0.022176874355928806,0.8780237562223839,0.8336700075105262
10,10,0.8334890604019165,0.02008702244324834,0.8535760828451648,0.8134020379586682
11,11,0.7832467555999756,0.01972009013631606,0.8029668457362916,0.7635266654636595
12,12,0.7631873488426208,0.019857969569829895,0.7830453184124507,0.743329379272791
13,13,0.7385770678520203,0.017927699983585746,0.756504767835606,0.7206493678684345
14,14,0.732257604598999,0.01896240650324918,0.7512200111022482,0.7132951980957498
15,15,0.6970013380050659,0.017389848550284286,0.7143911865553502,0.6796114894547817
16,16,0.7021103501319885,0.016048344469761357,0.7181586946017499,0.6860620056622272
17,17,0.7033405900001526,0.017804648275512158,0.7211452382756648,0.6855359417246404
18,18,0.6808426380157471,0.015246046413459207,0.6960886844292062,0.6655965916022879
19,19,0.6303454041481018,0.014482553615090293,0.6448279577631921,0.6158628505330115
20,20,0.6494317650794983,0.014839686299502407,0.6642714513790007,0.6345920787799959
21,21,0.6416764259338379,0.015157787442399092,0.6568342133762369,0.6265186384914389
22,22,0.6182210445404053,0.014025625821618554,0.6322466703620239,0.6041954187187867
23,23,0.6227720379829407,0.01416494937748403,0.6369369873604247,0.6086070886054566
24,24,0.6155847311019897,0.014230864853088845,0.6298155959550786,0.6013538662489009
25,25,0.6097937226295471,0.01337942246371925,0.6231731450932664,0.5964143001658279
26,26,0.6073562502861023,0.013757373286484244,0.6211136235725866,0.593598876999618
27,27,0.5923565626144409,0.01294525780690102,0.605301820421342,0.5794113048075399
28,28,0.5956913232803345,0.01211819777022913,0.6078095210505636,0.5835731255101053
29,29,0.5760717988014221,0.012535514471501018,0.5886073132729231,0.5635362843299211
30,30,0.5681439638137817,0.011641999665858929,0.5797859634796406,0.5565019641479229
31,31,0.5743536353111267,0.011795456245965417,0.5861490915570922,0.5625581790651613
32,32,0.5709632039070129,0.012534948686439774,0.5834981525934527,0.5584282552205732
33,33,0.569258451461792,0.012990415273804342,0.5822488667355963,0.5562680361879877
34,34,0.5650327801704407,0.012894196644567719,0.5779269768150084,0.552138583525873
35,35,0.5480307340621948,0.01074959898651814,0.558780333048713,0.5372811350756767
36,36,0.5541762709617615,0.011152056884308668,0.5653283278460701,0.5430242140774528
37,37,0.5517648458480835,0.011172542330067101,0.5629373881781506,0.5405923035180163
38,38,0.555418848991394,0.01092864813073049,0.5663474971221245,0.5444902008606636
39,39,0.5403215289115906,0.00995828029904657,0.5502798092106371,0.530363248612544
40,40,0.5315920114517212,0.010800465107167562,0.5423924765588888,0.5207915463445536
41,41,0.5340821146965027,0.010866997876803872,0.5449491125733066,0.5232151168196988
42,42,0.550681471824646,0.012353148596963206,0.5630346204216092,0.5383283232276828
43,43,0.5542882680892944,0.010766563280928282,0.5650548313702227,0.5435217048083661
44,44,0.5403888821601868,0.012330408920351001,0.5527192910805377,0.5280584732398358
45,45,0.5314252376556396,0.01097812997284778,0.5424033676284874,0.5204471076827919
46,46,0.5302819013595581,0.011036806741399246,0.5413187081009574,0.5192450946181588
47,47,0.5233308672904968,0.010533104980555603,0.5338639722710524,0.5127977623099412
48,48,0.5292041897773743,0.01126253100245096,0.5404667207798253,0.5179416587749233
49,49,0.5198898315429688,0.009285390837878734,0.5291752223808475,0.51060444070509
50,50,0.5110464096069336,0.009475973219130325,0.5205223828260639,0.5015704363878033
51,51,0.516512393951416,0.01036261840174588,0.5268750123531619,0.5061497755496701
52,52,0.5094172954559326,0.010138324046713056,0.5195556195026457,0.49927897140921956
53,53,0.509614884853363,0.00958829789374156,0.5192031827471046,0.5000265869596214
54,54,0.4888337254524231,0.008842253105371905,0.497675978557795,0.4799914723470512
55,55,0.49327415227890015,0.00835877775404133,0.5016329300329415,0.48491537452485883
56,56,0.5070579648017883,0.009725830303637557,0.5167837951054259,0.4973321344981508
57,57,0.505232036113739,0.011299966375566059,0.5165320024893051,0.49393206973817294
58,58,0.4917316138744354,0.00962964536539401,0.5013612592398294,0.4821019685090414
59,59,0.4981168508529663,0.00945335073737091,0.5075702015903372,0.4886635001155954
60,60,0.4964693784713745,0.01149624909224425,0.5079656275636187,0.4849731293791303
61,61,0.4879339337348938,0.010454164544372332,0.4983880982792661,0.4774797691905215
62,62,0.47691020369529724,0.008640098287201544,0.48555030198249877,0.4682701054080957
63,63,0.4889700412750244,0.00977313883325517,0.49874318010827956,0.47919690244176927
64,64,0.4856780767440796,0.011174092862196327,0.49685216960627593,0.47450398388188325
65,65,0.5015513896942139,0.01280800686290349,0.5143593965571174,0.48874338283131036
66,66,0.4818999171257019,0.010601297723042444,0.4925012148487444,0.47129861940265944
67,67,0.4772385358810425,0.01086349530259519,0.48810203118363765,0.4663750405784473
68,68,0.4596501588821411,0.008854459941013892,0.46850461882315503,0.4507956989411272
69,69,0.4732953608036041,0.01026054488776191,0.48355590569136603,0.4630348159158422
70,70,0.4889688491821289,0.009829417061627824,0.4987982662437567,0.4791394321205011
71,71,0.5054295063018799,0.012795929414272796,0.5182254357161526,0.49263357688760706
72,72,0.47543826699256897,0.010654117886251297,0.4860923848788203,0.46478414910631766
73,73,0.47237297892570496,0.010877380619096367,0.48325035954480133,0.4614955983066086
74,74,0.4606606364250183,0.00984449760302004,0.47050513402803834,0.4508161388219983
75,75,0.4764311909675598,0.01091407303706802,0.48734526400462785,0.4655171179304918
76,76,0.4618746042251587,0.009772023742898225,0.4716466279680569,0.4521025804822605
77,77,0.4686211347579956,0.010615514012820133,0.47923664877081573,0.4580056207451755
78,78,0.4520915746688843,0.012224099249488456,0.46431567391837275,0.4398674754193958
79,79,0.45642319321632385,0.011082475889229478,0.46750566910555336,0.44534071732709435
80,80,0.46190670132637024,0.010918460454622103,0.4728251617809923,0.45098824087174816
81,81,0.4593104422092438,0.010852888284865468,0.47016333049410924,0.4484575539243783
82,82,0.4524569809436798,0.009886871626252442,0.46234385256993227,0.44257010931742735
83,83,0.4409772455692291,0.009480922865103032,0.4504581684343322,0.4314963227041261
84,84,0.43913722038269043,0.00977878734926017,0.4489160077319506,0.42935843303343024
85,85,0.4530394375324249,0.01125404905976025,0.46429348659218517,0.4417853884726647
86,86,0.4480072855949402,0.010326375155573995,0.4583336607505142,0.4376809104393662
87,87,0.44742581248283386,0.010463160662754418,0.4578889731455883,0.43696265182007943
88,88,0.4322444200515747,0.009358180840239249,0.44160260089181397,0.42288623921133545
89,89,0.4451560080051422,0.009990195497113762,0.455146203502256,0.43516581250802844
90,90,0.4381771981716156,0.008917560662639558,0.44709475883425515,0.42925963750897606
91,91,0.4377681612968445,0.010355203620350691,0.4481233649171952,0.4274129576764938
92,92,0.44134068489074707,0.010389263451409505,0.4517299483421566,0.43095142143933757
93,93,0.43833035230636597,0.010469119221480583,0.44879947152784655,0.4278612330848854
94,94,0.4389112889766693,0.009671097011145097,0.4485823859878144,0.4292401919655242
95,95,0.43065911531448364,0.009207439382433302,0.43986655469691693,0.42145167593205035
96,96,0.4342332184314728,0.009485324337864118,0.4437185427693369,0.42474789409360864
97,97,0.4387829899787903,0.009487788473310032,0.44827077845210034,0.42929520150548023
98,98,0.4375559091567993,0.009784637393381044,0.44734054655018035,0.4277712717634183
99,99,0.43269243836402893,0.009523446253177255,0.4422158846172062,0.4231689921108517
100,100,0.4328792095184326,0.010447228476418808,0.44332643799485144,0.4224319810420138


==> data_for_tex/deep_hedging/adam_N30/experiment_settings.txt <==
Model: DeepHedging
Model options: {'T': 1.0, 'N_euler': 30, 'h': 0.03333333333333333, 'dim': 5, 'multiple_ctrls': False, 'ctrl_hidden_units': [32, 32], 'ell': <function ell at 0x0000026AC0EF2560>, 'a': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'b': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.04, 0.04, 0.04, 0.04, 0.04], dtype=float32)>, 'sigma': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([2., 2., 2., 2., 2.], dtype=float32)>, 'rho': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([-0.7, -0.7, -0.7, -0.7, -0.7], dtype=float32)>, 'K': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'T_COST': 0.0005, 'epsilon': 1e-05}
Dataloader: ConstantMultipleLoader
Data options: {'N_train': 2560, 'N_test': 12800, 'batch_size': 512, 'X0_list': [<tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.1, 0.1, 0.1, 0.1, 0.1], dtype=float32)>]}
Learning rate: {'boundaries': [400], 'values': [0.002, 0.0002], 'name': None}
EPOCHS: 100

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [400], 'values': [0.002, 0.0], 'name': None}


==> data_for_tex/deep_hedging/adam_N50/0_loss.csv <==
,time,f
0,0,11.454320907592773
1,1,11.079005241394043
2,2,10.923680305480957
3,3,10.325124740600586
4,4,9.098108291625977
5,5,7.348049163818359
6,6,7.10271692276001
7,7,6.052015781402588
8,8,5.608565807342529
9,9,5.315625190734863
10,10,4.9241766929626465
11,11,4.5745134353637695
12,12,4.4088850021362305
13,13,4.280977249145508
14,14,3.9587879180908203
15,15,3.639136552810669
16,16,3.434722900390625
17,17,3.2464241981506348
18,18,3.390953779220581
19,19,3.080059289932251
20,20,3.0915186405181885
21,21,2.791177272796631
22,22,2.7441394329071045
23,23,2.4678282737731934
24,24,2.3645691871643066
25,25,2.2156996726989746
26,26,2.625760555267334
27,27,4.063109397888184
28,28,3.307772159576416
29,29,2.6834518909454346
30,30,2.415531873703003
31,31,2.286940336227417
32,32,1.8962202072143555
33,33,1.9405736923217773
34,34,1.7546405792236328
35,35,1.7407947778701782
36,36,1.7405357360839844
37,37,1.8842926025390625
38,38,1.8584003448486328
39,39,1.6180309057235718
40,40,1.3802659511566162
41,41,1.3598989248275757
42,42,1.3331819772720337
43,43,1.2384686470031738
44,44,1.2678818702697754
45,45,1.543845534324646
46,46,1.8845306634902954
47,47,3.739652156829834
48,48,4.744351863861084
49,49,3.8805394172668457
50,50,3.350231647491455
51,51,2.88350510597229
52,52,2.596045970916748
53,53,2.2278122901916504
54,54,2.366760015487671
55,55,1.8849414587020874
56,56,1.7906290292739868
57,57,1.5626505613327026
58,58,1.4485013484954834
59,59,1.4356858730316162
60,60,1.3996624946594238
61,61,1.4212646484375
62,62,1.3913829326629639
63,63,1.1712709665298462
64,64,1.1260592937469482
65,65,0.9763886332511902
66,66,1.0676324367523193
67,67,1.0773098468780518
68,68,1.155993103981018
69,69,0.8849490880966187
70,70,0.9438789486885071
71,71,0.9009645581245422
72,72,0.8700500726699829
73,73,0.8285529017448425
74,74,0.8655005693435669
75,75,0.7335471510887146
76,76,0.7629569172859192
77,77,0.7976658940315247
78,78,0.7749513387680054
79,79,0.6723493933677673
80,80,0.7963313460350037
81,81,0.7640910148620605
82,82,0.6877883672714233
83,83,0.6019158363342285
84,84,0.6694260835647583
85,85,0.6862562894821167
86,86,0.6568492650985718
87,87,0.648094654083252
88,88,0.7321285009384155
89,89,0.697474479675293
90,90,0.6477763056755066
91,91,0.6367143392562866
92,92,0.66274094581604
93,93,0.6958686709403992
94,94,0.5929774641990662
95,95,0.6135725378990173
96,96,0.6675769686698914
97,97,0.7143393754959106
98,98,0.6354696154594421
99,99,0.7217332124710083
100,100,0.6681907773017883


==> data_for_tex/deep_hedging/adam_N50/0_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,11.266611099243164,0.05397901671360387,11.320590115956769,11.21263208252956
1,1,10.99039077758789,0.0552767964980808,11.045667574085972,10.93511398108981
2,2,10.608729362487793,0.057021488435604124,10.665750850923397,10.55170787405219
3,3,9.760257720947266,0.06853527336535126,9.828792994312616,9.691722447581915
4,4,7.547711372375488,0.13102944659225546,7.678740818967744,7.416681925783233
5,5,7.316340923309326,0.10244208517861121,7.418783008487938,7.2138988381307145
6,6,6.366461277008057,0.12165494525148927,6.488116222259546,6.244806331756568
7,7,5.727978706359863,0.10367672134326009,5.831655427703123,5.624301985016603
8,8,5.247839450836182,0.12809384986309458,5.375933300699276,5.119745600973087
9,9,5.080883026123047,0.12622823632302277,5.20711126244607,4.954654789800024
10,10,4.831747531890869,0.09547434084954189,4.927221872740411,4.736273191041327
11,11,4.347833156585693,0.11297272921269448,4.460805885798388,4.234860427372999
12,12,4.102650165557861,0.10323071474964844,4.20588088030751,3.999419450808213
13,13,3.8281049728393555,0.09875578987360799,3.9268607627129635,3.7293491829657475
14,14,3.791837692260742,0.0997275176063507,3.891565209867093,3.6921101746543914
15,15,3.712902784347534,0.1141054312964824,3.8270082156440166,3.5987973530510518
16,16,3.446148157119751,0.09676561697736773,3.542913774097119,3.349382540142383
17,17,3.233391046524048,0.09743925490117382,3.330830301425222,3.135951791622874
18,18,3.2733383178710938,0.11408631515211004,3.387424633023204,3.1592520027189837
19,19,3.037121534347534,0.09861274588904434,3.1357342802365786,2.9385087884584897
20,20,2.9040040969848633,0.09088821272007547,2.9948923097049387,2.813115884264788
21,21,2.6968271732330322,0.09124301747422385,2.788070190707256,2.6055841557588084
22,22,2.494351863861084,0.09336240700650703,2.587714270867591,2.400989456854577
23,23,2.445937395095825,0.09404560709193761,2.5399830021877627,2.3518917880038877
24,24,2.2488837242126465,0.09298568572490991,2.3418694099375563,2.1558980384877366
25,25,2.3380417823791504,0.10489306293552841,2.442934845314679,2.233148719443622
26,26,2.9833734035491943,0.07721491958326025,3.0605883231324547,2.906158483965934
27,27,4.01789665222168,0.08106184652499654,4.0989584987466765,3.9368348056966833
28,28,2.5533668994903564,0.10700502993744976,2.6603719294278063,2.4463618695529066
29,29,2.3458449840545654,0.07878829902839389,2.4246332830829593,2.2670566850261715
30,30,2.3052468299865723,0.08807570194209828,2.3933225319286704,2.217171128044474
31,31,2.123436689376831,0.07971625506361552,2.2031529444404465,2.0437204343132156
32,32,2.0406317710876465,0.08302660968682885,2.1236583807744753,1.9576051614008176
33,33,1.8432263135910034,0.08312018645317287,1.9263465000441764,1.7601061271378304
34,34,1.7675998210906982,0.07572579610196016,1.8433256171926584,1.691874024988738
35,35,1.7127071619033813,0.07442005127484708,1.7871272131782283,1.6382871106285344
36,36,1.726130723953247,0.08355657556489077,1.809687299518138,1.6425741483883562
37,37,1.5771404504776,0.07157460027835563,1.6487150507559558,1.5055658501992444
38,38,1.570103406906128,0.06732558936696718,1.637428996273095,1.5027778175391608
39,39,1.4970370531082153,0.08243561773212375,1.579472670840339,1.4146014353760916
40,40,1.461053490638733,0.06694839458820116,1.5280018852269341,1.3941050960505317
41,41,1.3687477111816406,0.06543114594339741,1.434178857125038,1.3033165652382432
42,42,1.3278708457946777,0.07106068165009112,1.398931527444769,1.2568101641445866
43,43,1.2104358673095703,0.0666241070680214,1.2770599743775917,1.143811760241549
44,44,1.5328994989395142,0.062052751394169436,1.5949522503336837,1.4708467475453446
45,45,2.0332517623901367,0.06180787087911553,2.095059633269252,1.9714438915110213
46,46,3.723670721054077,0.2311770141211364,3.9548477351752136,3.4924937069329407
47,47,4.925661087036133,0.06172142391684551,4.987382510952978,4.863939663119288
48,48,4.168513298034668,0.07296427344439929,4.241477571479067,4.095549024590269
49,49,3.5515482425689697,0.10366227898047176,3.6552105215494413,3.447885963588498
50,50,3.180203437805176,0.06538913235883426,3.24559257016401,3.1148143054463415
51,51,2.7281694412231445,0.095156499903563,2.8233259411267073,2.6330129413195817
52,52,2.401498317718506,0.06984070913107511,2.471339026849581,2.3316576085874305
53,53,2.05586314201355,0.07195094806437971,2.1278140900779294,1.9839121939491702
54,54,1.9085450172424316,0.07031029913242028,1.978855316374852,1.8382347181100114
55,55,1.8649226427078247,0.0641614542302684,1.9290840969380931,1.8007611884775563
56,56,1.7820422649383545,0.07738138777789146,1.859423652716246,1.704660877160463
57,57,1.5277836322784424,0.06193043432612911,1.5897140666045715,1.4658531979523133
58,58,1.5138709545135498,0.06923876375235696,1.5831097182659069,1.4446321907611928
59,59,1.421240210533142,0.06118264939385808,1.4824228599270002,1.360057561139284
60,60,1.3319331407546997,0.06181128704827201,1.3937444278029718,1.2701218537064276
61,61,1.3349277973175049,0.05925444169286266,1.3941822390103675,1.2756733556246422
62,62,1.2630548477172852,0.06332631784025568,1.3263811655575408,1.1997285298770295
63,63,1.2085391283035278,0.0557360913058307,1.2642752196093585,1.1528030369976972
64,64,1.099745750427246,0.05698147328748526,1.1567272237147312,1.042764277139761
65,65,1.0896475315093994,0.06196244401845076,1.1516099755278502,1.0276850874909487
66,66,1.0453156232833862,0.05327454107859327,1.0985901643619795,0.9920410822047929
67,67,0.991963803768158,0.05441522334998234,1.0463790271181403,0.9375485804181756
68,68,0.9769594669342041,0.05810690581103702,1.0350663727452412,0.918852561123167
69,69,0.918904185295105,0.05828821754398428,0.9771924028390893,0.8606159677511207
70,70,1.0623829364776611,0.05005391186350032,1.1124368483411615,1.0123290246141607
71,71,0.8851715326309204,0.049212324265371414,0.9343838568962918,0.835959208365549
72,72,0.8664477467536926,0.05194178764237814,0.9183895343960707,0.8145059591113145
73,73,0.8024418354034424,0.048416513815361294,0.8508583492188037,0.7540253215880811
74,74,0.819578230381012,0.05563729798927939,0.8752155283702914,0.7639409323917326
75,75,0.7485842704772949,0.051509658390063814,0.8000939288673588,0.6970746120872311
76,76,0.7633313536643982,0.05058485416227639,0.8139162078266746,0.7127464995021218
77,77,0.742034912109375,0.04700440002879723,0.7890393121381722,0.6950305120805778
78,78,0.7342758774757385,0.047975208644911796,0.7822510861206503,0.6863006688308267
79,79,0.7441214919090271,0.04650852594631526,0.7906300178553424,0.6976129659627118
80,80,0.6969850659370422,0.04278492224555762,0.7397699881825999,0.6542001436914846
81,81,0.6928960680961609,0.04862806433114296,0.7415241324273039,0.6442680037650179
82,82,0.6613001227378845,0.047038803935685276,0.7083389266735698,0.6142613188021993
83,83,0.6810241937637329,0.04685347260310254,0.7278776663668355,0.6341707211606303
84,84,0.6625210642814636,0.04642761994685233,0.7089486842283159,0.6160934443346113
85,85,0.6783090829849243,0.04885043073174493,0.7271595137166692,0.6294586522531794
86,86,0.671604335308075,0.048322101109361186,0.7199264364174361,0.6232822341987138
87,87,0.6851856112480164,0.04704517810272426,0.7322307893507406,0.6381404331452921
88,88,0.6414125561714172,0.04595218109715717,0.6873647372685744,0.5954603750742601
89,89,0.6678407192230225,0.04928420083294545,0.717124920055968,0.618556518390077
90,90,0.6462917327880859,0.04491769020822605,0.6912094229963119,0.6013740425798599
91,91,0.6601928472518921,0.0463747263103179,0.70656757356221,0.6138181209415742
92,92,0.7208293676376343,0.05433534433169082,0.7751647119693251,0.6664940233059434
93,93,0.6513366103172302,0.046384336354097756,0.697720946671328,0.6049522739631324
94,94,0.6400910019874573,0.04477658222947651,0.6848675842169338,0.5953144197579807
95,95,0.6646395325660706,0.05129824215556526,0.7159377747216358,0.6133412904105053
96,96,0.654655933380127,0.04644472132201053,0.7011006547021374,0.6082112120581165
97,97,0.6355958580970764,0.04412579163012256,0.679721649727199,0.5914700664669539
98,98,0.6521533727645874,0.04570037763959396,0.6978537504041814,0.6064529951249934
99,99,0.6736086010932922,0.048412091034633134,0.7220206921279254,0.6251965100586591
100,100,0.647482693195343,0.047104551249014595,0.6945872444443576,0.6003781419463284


==> data_for_tex/deep_hedging/adam_N50/1_loss.csv <==
,time,f
0,0,11.454320907592773
1,1,11.125508308410645
2,2,10.739420890808105
3,3,10.17326831817627
4,4,8.757411003112793
5,5,7.581442356109619
6,6,6.622719764709473
7,7,5.955130577087402
8,8,5.238288402557373
9,9,5.106791973114014
10,10,4.865333080291748
11,11,4.178231239318848
12,12,3.9252796173095703
13,13,3.811321973800659
14,14,3.5580856800079346
15,15,3.4955124855041504
16,16,3.207556962966919
17,17,3.2606024742126465
18,18,3.208505153656006
19,19,3.0505504608154297
20,20,2.865368366241455
21,21,2.9626402854919434
22,22,2.851031541824341
23,23,2.9353930950164795
24,24,2.847147226333618
25,25,2.894415855407715
26,26,2.5709919929504395
27,27,2.408400058746338
28,28,2.3072426319122314
29,29,2.278294563293457
30,30,2.0083136558532715
31,31,1.9507032632827759
32,32,1.8724502325057983
33,33,1.637274980545044
34,34,1.8467319011688232
35,35,1.5398858785629272
36,36,1.7578485012054443
37,37,1.605038046836853
38,38,1.5542590618133545
39,39,1.8319149017333984
40,40,1.4390394687652588
41,41,1.5340549945831299
42,42,1.7994543313980103
43,43,1.6971139907836914
44,44,1.466386079788208
45,45,1.4399741888046265
46,46,1.530727744102478
47,47,1.307685136795044
48,48,1.202837347984314
49,49,0.9840858578681946
50,50,0.9083271026611328
51,51,0.8742817640304565
52,52,1.4985573291778564
53,53,1.1780074834823608
54,54,1.5429378747940063
55,55,1.2332942485809326
56,56,1.735396146774292
57,57,1.0078150033950806
58,58,0.9345923662185669
59,59,0.8889665603637695
60,60,0.8158273696899414
61,61,0.7254364490509033
62,62,0.8717365264892578
63,63,0.7363816499710083
64,64,0.6707979440689087
65,65,0.7911030054092407
66,66,0.5371273756027222
67,67,0.5951104760169983
68,68,0.5791958570480347
69,69,0.6329694986343384
70,70,0.6221224069595337
71,71,0.5697764754295349
72,72,0.5423194169998169
73,73,0.5480693578720093
74,74,0.6049528121948242
75,75,0.47568902373313904
76,76,0.5631470084190369
77,77,0.4934009611606598
78,78,0.6874204874038696
79,79,0.6570831537246704
80,80,0.49809661507606506
81,81,0.5588436126708984
82,82,0.4255238473415375
83,83,0.4571572244167328
84,84,0.5072056651115417
85,85,0.42988601326942444
86,86,0.5050544142723083
87,87,0.42450690269470215
88,88,0.42550545930862427
89,89,0.44044309854507446
90,90,0.3429849147796631
91,91,0.3658706843852997
92,92,0.4797729551792145
93,93,0.5310509204864502
94,94,0.36281007528305054
95,95,0.48050910234451294
96,96,0.4008827209472656
97,97,0.49692434072494507
98,98,0.4943746030330658
99,99,0.40130168199539185
100,100,0.45493870973587036


==> data_for_tex/deep_hedging/adam_N50/1_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,11.266611099243164,0.05397901671360387,11.320590115956769,11.21263208252956
1,1,10.98449420928955,0.05453925234725488,11.039033461636805,10.929954956942296
2,2,10.537956237792969,0.057799877736913245,10.595756115529882,10.480156360056055
3,3,9.722105979919434,0.06717291582517611,9.78927889574461,9.654933064094257
4,4,7.830873966217041,0.13411384378098629,7.964987809998028,7.6967601224360545
5,5,7.043203830718994,0.10111783553494579,7.14432166625394,6.942085995184049
6,6,6.155491828918457,0.12597339379457784,6.2814652227130345,6.0295184351238795
7,7,5.66513204574585,0.11559781546262558,5.780729861208475,5.549534230283224
8,8,5.2373762130737305,0.13258889710328559,5.3699651101770165,5.104787315970444
9,9,4.831340789794922,0.11460374828978591,4.945944538084707,4.716737041505136
10,10,4.467705249786377,0.11077456096584415,4.578479810752221,4.356930688820533
11,11,4.150697708129883,0.12044680649314524,4.271144514623028,4.030250901636737
12,12,4.0270514488220215,0.1247804853508955,4.151831934172917,3.902270963471126
13,13,3.808220863342285,0.12229468560102309,3.9305155489433083,3.685926177741262
14,14,3.689549446105957,0.12069392392566267,3.81024337003162,3.5688555221802942
15,15,3.4949960708618164,0.1246638898525036,3.61965996071432,3.3703321810093128
16,16,3.2583868503570557,0.11940632294200011,3.3777931732990556,3.1389805274150557
17,17,3.2601430416107178,0.09089498410256631,3.351038025713284,3.1692480575081516
18,18,3.7686328887939453,0.1580410530102019,3.926673941804147,3.6105918357837434
19,19,3.0212817192077637,0.08797023377516938,3.109251952982933,2.9333114854325943
20,20,2.8645098209381104,0.08827065616526114,2.9527804771033717,2.776239164772849
21,21,2.5910608768463135,0.10441325504092001,2.6954741318872335,2.4866476218053934
22,22,2.564318895339966,0.10402933797288888,2.6683482333128548,2.460289557367077
23,23,3.373159170150757,0.07977664489828945,3.452935815049046,3.2933825252524676
24,24,2.4452414512634277,0.08915488421252254,2.5343963354759502,2.3560865670509052
25,25,2.9555249214172363,0.08148970218468818,3.0370146236019244,2.8740352192325482
26,26,2.3844127655029297,0.09774551744195917,2.482158282944889,2.2866672480609704
27,27,2.289924144744873,0.0803250246562655,2.3702491694011387,2.2095991200886074
28,28,2.0820016860961914,0.08357461541990215,2.1655763015160936,1.9984270706762892
29,29,2.1083903312683105,0.08300230574804313,2.191392637016354,2.025388025520267
30,30,1.9218127727508545,0.08160744976268883,2.0034202225135433,1.8402053229881656
31,31,1.7664011716842651,0.0810739128771639,1.847475084561429,1.6853272588071013
32,32,1.8221980333328247,0.0820909738100781,1.9042890071429028,1.7401070595227466
33,33,1.7577557563781738,0.08677700635139855,1.8445327627295725,1.6709787500267752
34,34,1.8331817388534546,0.0730329689026098,1.9062147077560643,1.760148769950845
35,35,1.7490639686584473,0.0729267081547892,1.8219906768132366,1.676137260503658
36,36,1.5221153497695923,0.07715518458298284,1.599270534352575,1.4449601651866095
37,37,1.6902867555618286,0.09955766505039114,1.7898444206122197,1.5907290905114375
38,38,1.4779471158981323,0.07430675227671014,1.5522538681748426,1.403640363621422
39,39,1.8144253492355347,0.0663320952057772,1.8807574444413118,1.7480932540297576
40,40,1.6672245264053345,0.0642410851095455,1.7314656115148799,1.602983441295789
41,41,1.6365753412246704,0.09830367230450504,1.7348790135291754,1.5382716689201654
42,42,1.7992364168167114,0.06456503972993674,1.863801456546648,1.7346713770867748
43,43,1.3877180814743042,0.06659347143123862,1.4543115529055428,1.3211246100430656
44,44,1.3318370580673218,0.06629432999593948,1.3981313880632613,1.2655427280713822
45,45,1.4381189346313477,0.06064573856808904,1.4987646731994366,1.3774731960632587
46,46,1.4022260904312134,0.08195255213821356,1.484178642569427,1.3202735382929998
47,47,1.1794908046722412,0.06086345269822276,1.240354257370464,1.1186273519740184
48,48,0.9994409084320068,0.061133693391375636,1.0605746018233824,0.9383072150406312
49,49,0.911378800868988,0.06149901099794914,0.9728778118669372,0.8498797898710388
50,50,0.8577825427055359,0.061443470678393404,0.9192260133839293,0.7963390720271425
51,51,1.30131196975708,0.10035624372804,1.4016682134851202,1.20095572602904
52,52,0.9183904528617859,0.053010839046448884,0.9714012919082348,0.865379613815337
53,53,1.9465134143829346,0.05548328371722049,2.001996698100155,1.891030130665714
54,54,1.0116686820983887,0.07600622013092732,1.087674902229316,0.9356624619674614
55,55,1.896560549736023,0.0546064931306303,1.9511670428666532,1.8419540566053927
56,56,1.0524489879608154,0.05169067717116205,1.1041396651319775,1.0007583107896534
57,57,0.9359731078147888,0.06173188078606984,0.9977049886008587,0.874241227028719
58,58,0.9775022268295288,0.04944792360892352,1.0269501504384524,0.9280543032206053
59,59,0.8209419250488281,0.05955338371974789,0.8804953087685761,0.7613885413290802
60,60,0.726458728313446,0.05007004985672069,0.7765287781701667,0.6763886784567253
61,61,0.7814466953277588,0.050238901442601146,0.8316855967703599,0.7312077938851577
62,62,0.761425793170929,0.05753678046213692,0.8189625736330659,0.703889012708792
63,63,0.7192435264587402,0.05082056952829009,0.7700640959870303,0.6684229569304502
64,64,0.6573340892791748,0.04882395773314624,0.706158047012321,0.6085101315460286
65,65,0.6905767917633057,0.047612668321167666,0.7381894600844733,0.642964123442138
66,66,0.683458685874939,0.055411163102274986,0.738869848977214,0.628047522772664
67,67,0.6609875559806824,0.04746574523998473,0.7084533012206671,0.6135218107406977
68,68,0.5901920199394226,0.04919380361562945,0.639385823555052,0.5409982163237932
69,69,0.5879672169685364,0.048468024702769404,0.6364352416713058,0.5394991922657669
70,70,0.5709794759750366,0.04437167180465323,0.6153511477796898,0.5266078041703834
71,71,0.5491369962692261,0.04787740851251143,0.5970144047817375,0.5012595877567146
72,72,0.5914879441261292,0.0465722194135862,0.6380601635397154,0.5449157247125429
73,73,0.5381343364715576,0.04798137483779626,0.5861157113093539,0.4901529616337614
74,74,0.5164788365364075,0.04559464715401243,0.5620734836904199,0.47088418938239507
75,75,0.4917948842048645,0.04440322241289272,0.5361981066177572,0.44739166179197176
76,76,0.4901166558265686,0.04788707914061056,0.5380037349671791,0.442229576685958
77,77,0.6224489808082581,0.04068988987747731,0.6631388706857354,0.5817590909307807
78,78,0.4860456585884094,0.04068333401119046,0.5267289925995999,0.44536232457721897
79,79,0.4895678758621216,0.0429165971266501,0.5324844729887717,0.4466512787354715
80,80,0.5597233772277832,0.04184348394812755,0.6015668611759107,0.5178798932796557
81,81,0.5395562648773193,0.041605716116667094,0.5811619809939864,0.49795054876065226
82,82,0.47192779183387756,0.04442858139184509,0.5163563732257227,0.4274992104420325
83,83,0.4851722717285156,0.04764312608185051,0.5328153978103661,0.4375291456466651
84,84,0.4514012038707733,0.043319029239495946,0.49472023311026925,0.4080821746312774
85,85,0.4644898474216461,0.041135148266071925,0.505624995687718,0.4233546991555742
86,86,0.43369874358177185,0.040297266590538575,0.4739960101723104,0.3934014769912333
87,87,0.45207035541534424,0.0415929855553373,0.49366334097068154,0.41047736986000694
88,88,0.44132745265960693,0.042898363447886625,0.48422581610749355,0.3984290892117203
89,89,0.4621047079563141,0.045275052047492714,0.5073797600038068,0.4168296559088214
90,90,0.46285420656204224,0.04541137815786842,0.5082655847199107,0.4174428284041738
91,91,0.4367462396621704,0.04267064478105434,0.4794168844432247,0.3940755948811161
92,92,0.47607120871543884,0.043134994550110786,0.5192062032655497,0.43293621416532807
93,93,0.4812932312488556,0.04350781955213535,0.5248010508009909,0.43778541169672025
94,94,0.4182393252849579,0.04166275593928869,0.4599020812242466,0.3765765693456692
95,95,0.43778395652770996,0.044429643935785544,0.4822136004634955,0.39335431259192444
96,96,0.4301297664642334,0.04341336719551616,0.47354313365974954,0.38671639926871726
97,97,0.48170581459999084,0.04278562713507289,0.5244914417350637,0.43892018746491795
98,98,0.4280891418457031,0.041566976078764396,0.46965611792446754,0.3865221657669387
99,99,0.44205376505851746,0.04388341856608384,0.4859371836246013,0.3981703464924336
100,100,0.4195176661014557,0.044063819062906406,0.4635814851643621,0.3754538470385493


==> data_for_tex/deep_hedging/adam_N50/experiment_settings.txt <==
Model: DeepHedging
Model options: {'T': 1.0, 'N_euler': 50, 'h': 0.02, 'dim': 5, 'multiple_ctrls': False, 'ctrl_hidden_units': [32, 32], 'ell': <function ell at 0x000002E037C0A0E0>, 'a': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'b': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.04, 0.04, 0.04, 0.04, 0.04], dtype=float32)>, 'sigma': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([2., 2., 2., 2., 2.], dtype=float32)>, 'rho': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([-0.7, -0.7, -0.7, -0.7, -0.7], dtype=float32)>, 'K': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'T_COST': 0.0005, 'epsilon': 1e-05}
Dataloader: ConstantMultipleLoader
Data options: {'N_train': 2560, 'N_test': 12800, 'batch_size': 512, 'X0_list': [<tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.1, 0.1, 0.1, 0.1, 0.1], dtype=float32)>]}
Learning rate: {'boundaries': [400], 'values': [0.002, 0.0002], 'name': None}
EPOCHS: 100

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [400], 'values': [0.002, 0.0], 'name': None}


==> data_for_tex/deep_hedging/layers_adadelta_N10_3/0_loss.csv <==
,time,f
0,0,12.34260082244873
1,1,12.255849838256836
2,2,12.099912643432617
3,3,11.920351028442383
4,4,11.686335563659668
5,5,11.429386138916016
6,6,11.146463394165039
7,7,10.852533340454102
8,8,10.250897407531738
9,9,9.426740646362305
10,10,9.290536880493164
11,11,8.671976089477539
12,12,8.544511795043945
13,13,8.162022590637207
14,14,7.943792819976807
15,15,7.421078681945801
16,16,7.553372859954834
17,17,7.27965784072876
18,18,7.226513862609863
19,19,7.142697334289551
20,20,6.863896369934082
21,21,6.6237006187438965
22,22,6.53732442855835
23,23,6.2764692306518555
24,24,6.266846656799316
25,25,6.053225517272949
26,26,5.888344764709473
27,27,5.563467502593994
28,28,5.459159851074219
29,29,5.608115196228027
30,30,5.260084629058838
31,31,5.416697978973389
32,32,5.331112861633301
33,33,4.9680657386779785
34,34,4.88046407699585
35,35,4.660382270812988
36,36,4.647414207458496
37,37,4.5295586585998535
38,38,4.775418281555176
39,39,4.417809963226318
40,40,4.383910179138184
41,41,4.367098331451416
42,42,4.1282830238342285
43,43,4.151393890380859
44,44,4.205636501312256
45,45,4.383416652679443
46,46,4.057892322540283
47,47,3.9991421699523926
48,48,3.9201035499572754
49,49,3.9043641090393066
50,50,3.744485378265381
51,51,3.5322906970977783
52,52,3.63838529586792
53,53,3.759382724761963
54,54,3.6420326232910156
55,55,3.635333299636841
56,56,3.6009681224823
57,57,3.458332061767578
58,58,3.454160213470459
59,59,3.590665817260742
60,60,3.4509921073913574
61,61,3.2173938751220703
62,62,3.0339319705963135
63,63,3.270439624786377
64,64,3.255220413208008
65,65,3.1909573078155518
66,66,3.1066393852233887
67,67,3.409759044647217
68,68,3.1327497959136963
69,69,3.1166844367980957
70,70,3.0361640453338623
71,71,2.9831862449645996
72,72,2.886756658554077
73,73,2.813833475112915
74,74,3.2025275230407715
75,75,2.938291072845459
76,76,2.9372823238372803
77,77,2.998932361602783
78,78,3.048518180847168
79,79,2.9276676177978516
80,80,2.7871925830841064
81,81,2.634958267211914
82,82,3.0068953037261963
83,83,2.8706459999084473
84,84,2.9224348068237305
85,85,2.582216262817383
86,86,2.556823253631592
87,87,2.434525966644287
88,88,2.56325626373291
89,89,2.8302688598632812
90,90,2.720946788787842
91,91,2.5403919219970703
92,92,2.4788527488708496
93,93,2.7688591480255127
94,94,2.690322160720825
95,95,2.3028724193573
96,96,2.485283374786377
97,97,2.338757276535034
98,98,2.5191478729248047
99,99,2.690808057785034
100,100,2.414318084716797
101,101,2.5129077434539795
102,102,2.100327491760254
103,103,2.3332266807556152
104,104,2.5238356590270996
105,105,2.4361507892608643
106,106,2.0317394733428955
107,107,2.330929756164551
108,108,2.2146384716033936
109,109,2.2225656509399414
110,110,2.2368602752685547
111,111,2.430121898651123
112,112,2.1023330688476562
113,113,2.1143128871917725
114,114,2.323040246963501
115,115,2.205057382583618
116,116,2.0136094093322754
117,117,2.226024866104126
118,118,2.106567859649658
119,119,2.066187858581543
120,120,1.8782875537872314
121,121,2.038184642791748
122,122,2.1358237266540527
123,123,1.8453009128570557
124,124,2.080353260040283
125,125,2.126795768737793
126,126,2.0021331310272217
127,127,1.7980152368545532
128,128,1.9866430759429932
129,129,2.191354274749756
130,130,1.8462899923324585
131,131,1.7855192422866821
132,132,1.8723474740982056
133,133,1.8825550079345703
134,134,1.9619863033294678
135,135,1.8367538452148438
136,136,1.8957477807998657
137,137,1.8190841674804688
138,138,1.9081449508666992
139,139,1.8491376638412476
140,140,1.6872371435165405
141,141,1.8871660232543945
142,142,1.7937721014022827
143,143,1.88673996925354
144,144,1.8481767177581787
145,145,2.0686774253845215
146,146,1.7780224084854126
147,147,2.003039836883545
148,148,1.6882407665252686
149,149,1.7585887908935547
150,150,1.7495590448379517
151,151,2.0289294719696045
152,152,1.7002722024917603
153,153,1.6733105182647705
154,154,1.542612075805664
155,155,1.7053463459014893
156,156,1.803306221961975
157,157,1.7638168334960938
158,158,1.620711326599121
159,159,1.5980838537216187
160,160,1.6350702047348022
161,161,1.585405707359314
162,162,1.5254323482513428
163,163,1.7610082626342773
164,164,1.609161615371704
165,165,1.5926704406738281
166,166,1.600350022315979
167,167,1.453681230545044
168,168,1.5620579719543457
169,169,1.503465175628662
170,170,1.6331831216812134
171,171,1.4747374057769775
172,172,1.5792968273162842
173,173,1.4720321893692017
174,174,1.5060842037200928
175,175,1.5567418336868286
176,176,1.5110714435577393
177,177,1.3961436748504639
178,178,1.3963038921356201
179,179,1.3907444477081299
180,180,1.5239684581756592
181,181,1.350212812423706
182,182,1.3616596460342407
183,183,1.3144781589508057
184,184,1.3289439678192139
185,185,1.3589988946914673
186,186,1.3536345958709717
187,187,1.3579992055892944
188,188,1.2750378847122192
189,189,1.2031757831573486
190,190,1.534096360206604
191,191,1.2992362976074219
192,192,1.457425594329834
193,193,1.3398898839950562
194,194,1.1866495609283447
195,195,1.3218486309051514
196,196,1.2350049018859863
197,197,1.4099147319793701
198,198,1.3545093536376953
199,199,1.263476848602295
200,200,1.2911056280136108


==> data_for_tex/deep_hedging/layers_adadelta_N10_3/0_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,12.2545804977417,0.06334466260017046,12.31792516034187,12.191235835141528
1,1,12.129278182983398,0.06494899846828789,12.194227181451687,12.06432918451511
2,2,11.919800758361816,0.06402049004399617,11.983821248405812,11.85578026831782
3,3,11.87352180480957,0.0665431211955837,11.940064926005155,11.806978683613986
4,4,11.658085823059082,0.0664429238909006,11.724528746949982,11.591642899168182
5,5,11.333492279052734,0.07029903570451408,11.403791314757248,11.263193243348221
6,6,10.995627403259277,0.07431312597819396,11.06994052923747,10.921314277281084
7,7,10.523883819580078,0.0841488839990526,10.60803270357913,10.439734935581026
8,8,9.924254417419434,0.09782940940394914,10.022083826823383,9.826425008015484
9,9,9.28661823272705,0.11871799247280757,9.405336225199859,9.167900240254243
10,10,9.042587280273438,0.12699902299445642,9.169586303267893,8.915588257278982
11,11,8.541398048400879,0.12819191783015543,8.669589966231035,8.413206130570723
12,12,8.45242691040039,0.12682526397037508,8.579252174370765,8.325601646430016
13,13,8.032472610473633,0.13492440080717266,8.167397011280805,7.89754820966646
14,14,7.743928909301758,0.14108676193598838,7.885015671237746,7.602842147365769
15,15,7.7303876876831055,0.13430817185572932,7.864695859538835,7.596079515827376
16,16,7.463720321655273,0.14019604018469906,7.603916361839972,7.323524281470575
17,17,7.308297634124756,0.13558091785103948,7.4438785519757955,7.172716716273716
18,18,7.094000816345215,0.1321537453196041,7.226154561664819,6.961847071025611
19,19,6.946238994598389,0.130503879885388,7.076742874483776,6.815735114713001
20,20,6.782803535461426,0.12811597063229058,6.910919506093716,6.6546875648291355
21,21,6.556647777557373,0.13228792030647402,6.6889356978638475,6.424359857250899
22,22,6.380341053009033,0.13294284051981137,6.513283893528844,6.247398212489222
23,23,6.107081413269043,0.132301086315049,6.239382499584092,5.974780326953994
24,24,5.958508491516113,0.12955794290250863,6.0880664344186215,5.828950548613605
25,25,6.041930675506592,0.13075818627810998,6.172688861784701,5.911172489228482
26,26,5.708707332611084,0.13091672512728794,5.839624057738372,5.577790607483796
27,27,5.683333873748779,0.13659641677295134,5.8199302905217305,5.546737456975828
28,28,5.7069830894470215,0.1444568141084285,5.85143990355545,5.562526275338593
29,29,5.364769458770752,0.13058172690979614,5.495351185680548,5.234187731860956
30,30,5.263062000274658,0.12728966231940178,5.39035166259406,5.135772337955256
31,31,5.041012763977051,0.13215312765227877,5.1731658916293295,4.908859636324772
32,32,5.058350563049316,0.12187446784550829,5.180225030894825,4.936476095203808
33,33,4.935155868530273,0.12250064836373688,5.05765651689401,4.812655220166537
34,34,4.865044593811035,0.12140809512979218,4.986452688940827,4.743636498681243
35,35,4.741504192352295,0.1258211807269811,4.867325373079276,4.615683011625314
36,36,4.713988780975342,0.13598393363623365,4.849972714611575,4.578004847339108
37,37,4.592629909515381,0.13297612303839085,4.725606032553772,4.45965378647699
38,38,4.607767105102539,0.11838899668646549,4.726156101789004,4.489378108416074
39,39,4.584673881530762,0.12820120253775058,4.7128750840685125,4.456472678993011
40,40,4.434887886047363,0.11593510971611733,4.550822995763481,4.318952776331246
41,41,4.342526435852051,0.11914009019419917,4.46166652604625,4.223386345657851
42,42,4.308691501617432,0.13294298801498597,4.441634489632418,4.1757485136024455
43,43,4.102677345275879,0.12134204422688966,4.224019389502769,3.9813353010489894
44,44,4.117375373840332,0.1293688229530396,4.2467441967933715,3.9880065508872926
45,45,4.016901016235352,0.12662205710805832,4.14352307334341,3.890278959127293
46,46,3.9530160427093506,0.12713299185799373,4.080149034567344,3.825883050851357
47,47,4.021571636199951,0.11305214449996713,4.134623780699918,3.908519491699984
48,48,3.9472711086273193,0.13029656087881164,4.077567669506131,3.8169745477485075
49,49,3.909491539001465,0.11802183902073185,4.0275133780221966,3.791469699980733
50,50,3.8690969944000244,0.13083519189027965,3.999932186290304,3.738261802509745
51,51,3.7177515029907227,0.12193558171374692,3.8396870847044697,3.5958159212769756
52,52,3.684817314147949,0.11699662791541163,3.8018139420633608,3.5678206862325377
53,53,3.7079579830169678,0.12083431339663131,3.828792296413599,3.5871236696203366
54,54,3.7367730140686035,0.13175922064471793,3.8685322347133213,3.6050137934238857
55,55,3.608752965927124,0.11309506998166272,3.7218480359087867,3.4956578959454614
56,56,3.531054973602295,0.11471251218807682,3.6457674857903717,3.416342461414218
57,57,3.3633227348327637,0.10900800116396255,3.472330735996726,3.254314733668801
58,58,3.4168026447296143,0.1136115933228335,3.530414238052448,3.3031910514067806
59,59,3.4580416679382324,0.11550743440241179,3.5735491023406443,3.3425342335358206
60,60,3.425842523574829,0.1199446016445486,3.5457871252193778,3.3058979219302804
61,61,3.3952579498291016,0.12516555871703974,3.5204235085461413,3.270092391112062
62,62,3.392648220062256,0.11299226406894188,3.505640484131198,3.279655955993314
63,63,3.195573091506958,0.10860807074158665,3.3041811622485446,3.0869650207653714
64,64,3.277369499206543,0.11840137303191153,3.3957708722384545,3.1589681261746314
65,65,3.1520254611968994,0.10277960917752461,3.2548050703744242,3.0492458520193746
66,66,3.1626479625701904,0.11215310460673113,3.2748010671769214,3.0504948579634594
67,67,3.0853662490844727,0.10872283664427343,3.1940890857287463,2.976643412440199
68,68,3.071159601211548,0.11174398373329797,3.182903584944846,2.9594156174782498
69,69,3.0658817291259766,0.11086368094497707,3.1767454100709536,2.9550180481809996
70,70,3.0766220092773438,0.12093660951772947,3.1975586187950733,2.955685399759614
71,71,3.0118284225463867,0.11862680214952664,3.1304552246959134,2.89320162039686
72,72,3.026808977127075,0.10559694290956315,3.1324059200366383,2.921212034217512
73,73,3.0753073692321777,0.1208357936323125,3.19614316286449,2.9544715755998654
74,74,2.9179728031158447,0.11393517222022027,3.031907975336065,2.8040376308956243
75,75,2.9825289249420166,0.1058052346971984,3.088334159639215,2.8767236902448183
76,76,2.937755823135376,0.11752830336667773,3.0552841265020536,2.8202275197686983
77,77,2.9440808296203613,0.10267017767135037,3.0467510072917117,2.841410651949011
78,78,2.9054195880889893,0.12067626207975549,3.026095850168745,2.7847433260092336
79,79,2.869842290878296,0.10568663714709753,2.9755289280253936,2.764155653731198
80,80,2.821124315261841,0.10797789865993593,2.9291022139217766,2.713146416601905
81,81,2.776684522628784,0.10645058854835736,2.8831351111771415,2.670233934080427
82,82,2.9170830249786377,0.11818184550586382,3.0352648704845016,2.798901179472774
83,83,2.777371883392334,0.10224880196251258,2.8796206853548467,2.6751230814298212
84,84,2.7637970447540283,0.1158310040205596,2.879628048774588,2.647966040733469
85,85,2.635256290435791,0.10493630621875323,2.7401925966545444,2.5303199842170376
86,86,2.8164772987365723,0.09644402641762792,2.9129213251542003,2.720033272318944
87,87,2.5756354331970215,0.10255829863846798,2.6781937318354894,2.4730771345585536
88,88,2.698493719100952,0.10021995940861898,2.798713678509571,2.5982737596923333
89,89,2.7462575435638428,0.1165080856913925,2.8627656292552355,2.62974945787245
90,90,2.558079481124878,0.09918988205253114,2.657269363177409,2.458889599072347
91,91,2.602052927017212,0.11415866548392369,2.7162115925011356,2.487894261533288
92,92,2.8532259464263916,0.12444992923406402,2.9776758756604558,2.7287760171923274
93,93,2.4512054920196533,0.1015420799773035,2.552747571996957,2.3496634120423496
94,94,2.4977500438690186,0.09316151585790404,2.5909115597269228,2.4045885280111143
95,95,2.5476784706115723,0.10725537837750114,2.6549338489890735,2.440423092234071
96,96,2.5011916160583496,0.10248054645759617,2.6036721625159456,2.3987110696007536
97,97,2.5001838207244873,0.11017364291009209,2.610357463634579,2.3900101778143954
98,98,2.5285634994506836,0.10497325959110942,2.633536759041793,2.4235902398595743
99,99,2.407642126083374,0.10241199874646217,2.510054124829836,2.305230127336912
100,100,2.5181167125701904,0.10750666377200921,2.6256233763421997,2.410610048798181
101,101,2.4370501041412354,0.09767916897633869,2.534729273117574,2.339370935164897
102,102,2.375675916671753,0.09492205817136583,2.470597974843119,2.280753858500387
103,103,2.440674066543579,0.09318524535450053,2.5338593118980794,2.3474888211890788
104,104,2.4054698944091797,0.10593878266927122,2.511408677078451,2.2995311117399084
105,105,2.230491876602173,0.09477272227499917,2.325264598877172,2.1357191543271736
106,106,2.2923336029052734,0.10138103930026084,2.393714642205534,2.1909525636050127
107,107,2.3434650897979736,0.09233486946219953,2.4357999592601733,2.251130220335774
108,108,2.254164457321167,0.10199875601256174,2.356163213333729,2.152165701308605
109,109,2.1443030834198,0.08986501477417524,2.234168098193975,2.0544380686456245
110,110,2.1059610843658447,0.09087348086038709,2.196834565226232,2.0150876035054575
111,111,2.2081174850463867,0.09983934548357183,2.3079568305299585,2.108278139562815
112,112,2.190561532974243,0.08956902348734419,2.2801305564615872,2.100992509486899
113,113,2.1133675575256348,0.0953847616365794,2.208752319162214,2.0179827958890555
114,114,2.3122448921203613,0.08703185227310013,2.3992767443934615,2.225213039847261
115,115,2.1636571884155273,0.1034604885091075,2.267117676924635,2.06019669990642
116,116,2.088252067565918,0.09381957090762667,2.182071638473545,1.9944324966582914
117,117,2.0465781688690186,0.09980805058054266,2.1463862194495613,1.9467701182884758
118,118,2.0898804664611816,0.09284401661534646,2.182724483076528,1.9970364498458353
119,119,2.085996150970459,0.08800105207395431,2.1739972030444132,1.9979950988965047
120,120,1.9649831056594849,0.0936067835548115,2.0585898892142964,1.8713763221046733
121,121,2.2404723167419434,0.1093899985437809,2.349862315285724,2.1310823181981626
122,122,2.0670478343963623,0.10008714992514739,2.1671349843215095,1.9669606844712149
123,123,2.15102481842041,0.10313622497301175,2.254161043393422,2.0478885934473983
124,124,1.9715763330459595,0.09247102794261276,2.0640473609885723,1.8791053051033466
125,125,1.9825196266174316,0.09176258222411293,2.0742822088415447,1.8907570443933186
126,126,1.9545866250991821,0.08964668878534221,2.0442333138845243,1.86493993631384
127,127,2.0959341526031494,0.0969205263765435,2.192854678979693,1.9990136262266058
128,128,2.0785553455352783,0.09707113806236252,2.175626483597641,1.9814842074729158
129,129,1.949507713317871,0.0928571294023599,2.042364842720231,1.8566505839155112
130,130,2.0468132495880127,0.08243423175494938,2.1292474813429623,1.9643790178330633
131,131,1.8297125101089478,0.08496632951586253,1.9146788396248102,1.7447461805930853
132,132,2.054064989089966,0.0999869218914961,2.1540519109814618,1.9540780671984697
133,133,1.9248958826065063,0.08493233947753527,2.0098282220840415,1.8399635431289711
134,134,1.9892239570617676,0.0854849116907879,2.0747088687525554,1.9037390453709797
135,135,1.9021594524383545,0.0821481851511705,1.984307637589525,1.820011267287184
136,136,1.8163223266601562,0.08256534342230364,1.89888767008246,1.7337569832378525
137,137,1.8463804721832275,0.0821654170766961,1.9285458892599237,1.7642150551065314
138,138,1.9581942558288574,0.09627147715059231,2.0544657329794496,1.861922778678265
139,139,1.8113099336624146,0.08066065043434742,1.891970584096762,1.730649283228067
140,140,1.9388563632965088,0.09817886955898651,2.0370352328554953,1.8406774937375223
141,141,1.897294282913208,0.07945072213835083,1.976745005051559,1.817843560774857
142,142,1.7694660425186157,0.08346844758110333,1.8529344900997191,1.6859975949375123
143,143,1.8329763412475586,0.07810444032749689,1.9110807815750555,1.7548719009200617
144,144,1.9336563348770142,0.0971013472797062,2.0307576821567204,1.836554987597308
145,145,1.7427568435668945,0.0791330077767316,1.8218898513436261,1.663623835790163
146,146,1.7102293968200684,0.08034483648670675,1.7905742333067751,1.6298845603333616
147,147,1.7687023878097534,0.09157422223271938,1.8602766100424728,1.677128165577034
148,148,1.7262850999832153,0.0770482048141598,1.8033333047973752,1.6492368951690555
149,149,1.694685459136963,0.08210182459509495,1.7767872837320577,1.612583634541868
150,150,1.6990365982055664,0.07858033591199619,1.7776169341175625,1.6204562622935703
151,151,1.7202394008636475,0.08281447561036952,1.803053876474017,1.637424925253278
152,152,1.8049246072769165,0.08862123676228534,1.893545844039202,1.716303370514631
153,153,1.773055076599121,0.08845092125583175,1.8615059978549529,1.6846041553432893
154,154,1.6946526765823364,0.08487283580630998,1.7795255123886464,1.6097798407760264
155,155,1.8119597434997559,0.09316644113169538,1.9051261846314513,1.7187933023680604
156,156,1.6730772256851196,0.08012604340687045,1.75320326909199,1.5929511822782492
157,157,1.6609245538711548,0.08142307274516689,1.7423476266163216,1.579501481125988
158,158,1.6895065307617188,0.08347116475313178,1.7729776955148506,1.6060353660085869
159,159,1.6000629663467407,0.07846606537506312,1.6785290317218038,1.5215969009716777
160,160,1.7052226066589355,0.07268414763364456,1.7779067542925802,1.632538459025291
161,161,1.521489143371582,0.07435638727381044,1.5958455306453925,1.4471327560977716
162,162,1.6550236940383911,0.08251347399241438,1.7375371680308054,1.5725102200459768
163,163,1.5514230728149414,0.07151722628963271,1.622940299104574,1.4799058465253088
164,164,1.6510194540023804,0.0843474415947403,1.7353668955971207,1.56667201240764
165,165,1.6328281164169312,0.06939373417133132,1.7022218505882625,1.5634343822455998
166,166,1.561484694480896,0.07707525062666067,1.6385599451075568,1.4844094438542352
167,167,1.6567070484161377,0.07742947344485725,1.734136521860995,1.5792775749712804
168,168,1.6075743436813354,0.08636927672107159,1.693943620402407,1.521205066960264
169,169,1.4956473112106323,0.07641618583652719,1.5720634970471594,1.4192311253741052
170,170,1.6035269498825073,0.07020251085330106,1.6737294607358084,1.5333244390292062
171,171,1.491064429283142,0.07652672849227794,1.56759115777542,1.4145377007908642
172,172,1.5089597702026367,0.08076501205126464,1.5897247822539013,1.428194758151372
173,173,1.4445246458053589,0.07022849225577742,1.5147531380611363,1.3742961535495815
174,174,1.4071801900863647,0.07248396646287764,1.4796641565492423,1.3346962236234872
175,175,1.4652704000473022,0.0772882417566251,1.5425586418039274,1.387982158290677
176,176,1.5035301446914673,0.08317325646835348,1.5867034011598207,1.420356888223114
177,177,1.4076021909713745,0.06987528061570601,1.4774774715870804,1.3377269103556686
178,178,1.3496127128601074,0.07207653128165267,1.4216892441417601,1.2775361815784547
179,179,1.3465081453323364,0.069028158322082,1.4155363036544184,1.2774799870102544
180,180,1.445249080657959,0.06410442884532862,1.5093535095032875,1.3811446518126305
181,181,1.3775378465652466,0.07668560227009176,1.4542234488353383,1.300852244295155
182,182,1.2900460958480835,0.0728137431979688,1.3628598390460522,1.2172323526501148
183,183,1.3600648641586304,0.07076445049413514,1.4308293146527655,1.2893004136644952
184,184,1.3310143947601318,0.07075799211045865,1.4017723868705905,1.2602564026496732
185,185,1.330281376838684,0.07016877934533976,1.400450156184024,1.2601125974933443
186,186,1.3428623676300049,0.07177242397114782,1.4146347916011528,1.271089943658857
187,187,1.353385329246521,0.07235509477043348,1.4257404240169544,1.2810302344760875
188,188,1.3532888889312744,0.07238942626299713,1.4256783151942716,1.2808994626682773
189,189,1.32777738571167,0.07251677759449535,1.4002941633061652,1.2552606081171747
190,190,1.2974905967712402,0.06840653531066389,1.3658971320819042,1.2290840614605762
191,191,1.2974461317062378,0.06809780541236704,1.365543937118605,1.2293483262938707
192,192,1.3099260330200195,0.07066640985895019,1.3805924428789698,1.2392596231610693
193,193,1.3186110258102417,0.06866198628441468,1.3872730120946564,1.249949039525827
194,194,1.3245513439178467,0.07063028456545066,1.3951816284832974,1.253921059352396
195,195,1.3047497272491455,0.06954931957708059,1.3742990468262262,1.2352004076720648
196,196,1.3154914379119873,0.06881110144146317,1.3843025393534505,1.2466803364705241
197,197,1.308594822883606,0.06951944649164614,1.3781142693752522,1.2390753763919597
198,198,1.3033087253570557,0.06808726362363958,1.3713959889806953,1.235221461733416
199,199,1.3305200338363647,0.06985946110232522,1.40037949493869,1.2606605727340394
200,200,1.3141688108444214,0.0684102848553873,1.3825790956998087,1.245758525989034


==> data_for_tex/deep_hedging/layers_adadelta_N10_3/1_loss.csv <==
,time,f
0,0,12.34260082244873
1,1,12.149737358093262
2,2,11.907570838928223
3,3,10.912898063659668
4,4,9.529643058776855
5,5,9.039083480834961
6,6,8.554691314697266
7,7,7.889386177062988
8,8,7.674708366394043
9,9,7.531400203704834
10,10,6.994320869445801
11,11,6.957638740539551
12,12,6.8419389724731445
13,13,6.330381393432617
14,14,6.281561374664307
15,15,6.003247261047363
16,16,5.769804000854492
17,17,5.588531970977783
18,18,5.413623809814453
19,19,5.502485275268555
20,20,5.236172199249268
21,21,5.443437099456787
22,22,4.947758674621582
23,23,5.118583679199219
24,24,4.675200462341309
25,25,4.746096611022949
26,26,4.85335636138916
27,27,4.718574523925781
28,28,4.262020111083984
29,29,4.550665378570557
30,30,4.310112476348877
31,31,4.4577202796936035
32,32,4.541466236114502
33,33,4.227451324462891
34,34,4.422430515289307
35,35,3.796412229537964
36,36,4.121702194213867
37,37,4.04876708984375
38,38,3.9163336753845215
39,39,4.008373737335205
40,40,3.8968405723571777
41,41,3.7527804374694824
42,42,3.6359965801239014
43,43,3.775963544845581
44,44,3.6289620399475098
45,45,3.5807929039001465
46,46,3.206270217895508
47,47,3.449265956878662
48,48,3.6611380577087402
49,49,3.2833480834960938
50,50,3.4167773723602295
51,51,3.552333116531372
52,52,3.198646068572998
53,53,3.316530704498291
54,54,3.236793041229248
55,55,3.1744015216827393
56,56,3.1668972969055176
57,57,3.0691912174224854
58,58,3.1119344234466553
59,59,3.0683915615081787
60,60,2.9882688522338867
61,61,3.094902515411377
62,62,2.871622085571289
63,63,2.9495139122009277
64,64,2.8739397525787354
65,65,2.8127284049987793
66,66,2.871603488922119
67,67,2.720285177230835
68,68,2.6996850967407227
69,69,2.7218809127807617
70,70,2.5220088958740234
71,71,2.75419545173645
72,72,2.4425156116485596
73,73,2.65187668800354
74,74,2.582747220993042
75,75,2.439532995223999
76,76,2.3398165702819824
77,77,2.5201146602630615
78,78,2.4907102584838867
79,79,2.4352591037750244
80,80,2.536193370819092
81,81,2.2753231525421143
82,82,2.5466277599334717
83,83,2.373389482498169
84,84,2.303955316543579
85,85,1.9913523197174072
86,86,2.281342029571533
87,87,2.226051092147827
88,88,2.2883081436157227
89,89,2.0740950107574463
90,90,2.0405099391937256
91,91,2.1266379356384277
92,92,2.0129215717315674
93,93,2.146031141281128
94,94,1.9690510034561157
95,95,2.0777993202209473
96,96,1.8985099792480469
97,97,1.9179813861846924
98,98,1.9936624765396118
99,99,1.920644998550415
100,100,1.9709745645523071
101,101,1.9439475536346436
102,102,1.7387069463729858
103,103,1.8213649988174438
104,104,1.7534719705581665
105,105,1.7924158573150635
106,106,2.015200138092041
107,107,1.81378972530365
108,108,1.7132600545883179
109,109,1.7796213626861572
110,110,1.8648189306259155
111,111,1.6255877017974854
112,112,1.7556759119033813
113,113,1.7186527252197266
114,114,1.6454811096191406
115,115,1.8438713550567627
116,116,1.5866283178329468
117,117,1.6284821033477783
118,118,1.8150413036346436
119,119,1.7248773574829102
120,120,1.683656096458435
121,121,1.5716683864593506
122,122,1.745025873184204
123,123,1.6357625722885132
124,124,1.3879215717315674
125,125,1.4935089349746704
126,126,1.570324182510376
127,127,1.5341609716415405
128,128,1.6977618932724
129,129,1.5996761322021484
130,130,1.4819157123565674
131,131,1.3396532535552979
132,132,1.2529007196426392
133,133,1.4805186986923218
134,134,1.6676433086395264
135,135,1.5062954425811768
136,136,1.3373485803604126
137,137,1.5368854999542236
138,138,1.5431545972824097
139,139,1.4695394039154053
140,140,1.196474313735962
141,141,1.3868355751037598
142,142,1.4127476215362549
143,143,1.427741289138794
144,144,1.314987063407898
145,145,1.0954115390777588
146,146,1.4105570316314697
147,147,1.240147590637207
148,148,1.2757880687713623
149,149,1.3627318143844604
150,150,1.2220618724822998
151,151,1.3389955759048462
152,152,1.1856083869934082
153,153,1.3320931196212769
154,154,1.207556962966919
155,155,1.21842622756958
156,156,1.3735239505767822
157,157,1.0860637426376343
158,158,1.2257497310638428
159,159,1.3911888599395752
160,160,1.1329591274261475
161,161,1.1897895336151123
162,162,1.1224101781845093
163,163,1.329338550567627
164,164,1.14212965965271
165,165,1.2746175527572632
166,166,1.234238624572754
167,167,1.2474076747894287
168,168,1.0564768314361572
169,169,1.1376627683639526
170,170,1.0251641273498535
171,171,1.1938197612762451
172,172,1.1071176528930664
173,173,1.1231446266174316
174,174,1.1451196670532227
175,175,0.9917090535163879
176,176,1.1293123960494995
177,177,1.004709005355835
178,178,1.0754510164260864
179,179,1.071396827697754
180,180,0.9142969250679016
181,181,0.98766028881073
182,182,0.9247978925704956
183,183,1.054749608039856
184,184,0.9657619595527649
185,185,1.0851538181304932
186,186,0.9354977607727051
187,187,1.020377516746521
188,188,0.8603528738021851
189,189,0.9361510276794434
190,190,1.063613772392273
191,191,1.1163536310195923
192,192,0.9553855061531067
193,193,0.8944789171218872
194,194,0.899087131023407
195,195,0.8060060739517212
196,196,0.9790583848953247
197,197,0.9953061938285828
198,198,1.0142115354537964
199,199,1.0001145601272583
200,200,0.9559909701347351


==> data_for_tex/deep_hedging/layers_adadelta_N10_3/1_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,12.2545804977417,0.06334466260017046,12.31792516034187,12.191235835141528
1,1,11.985442161560059,0.06635756181001193,12.05179972337007,11.919084599750047
2,2,11.6079740524292,0.0718281646257938,11.679802217054993,11.536145887803405
3,3,10.129024505615234,0.12156956680655721,10.25059407242179,10.007454938808678
4,4,9.14913558959961,0.14342632230110083,9.29256191190071,9.005709267298508
5,5,8.715322494506836,0.1370315885227616,8.852354083029597,8.578290905984074
6,6,8.374312400817871,0.1396906162052765,8.514003017023148,8.234621784612594
7,7,8.077125549316406,0.13622754366228004,8.213353092978686,7.940898005654126
8,8,7.629376411437988,0.13885307067695132,7.76822948211494,7.490523340761037
9,9,7.548160552978516,0.15605014847815554,7.704210701456671,7.39211040450036
10,10,7.166146278381348,0.14948469740782505,7.315630975789173,7.016661580973523
11,11,6.658717632293701,0.13875784375750033,6.7974754760512015,6.519959788536201
12,12,6.4249491691589355,0.12919715874850252,6.554146327907438,6.295752010410433
13,13,6.285646915435791,0.140160147129246,6.425807062565037,6.145486768306545
14,14,6.07217264175415,0.14407447920150146,6.216247120955652,5.928098162552649
15,15,6.015018463134766,0.13628555486015384,6.15130401799492,5.878732908274611
16,16,6.076372146606445,0.16181001080387475,6.2381821574103204,5.91456213580257
17,17,6.003827095031738,0.1677409790931929,6.171568074124931,5.836086115938546
18,18,5.666735649108887,0.13160354148731634,5.798339190596203,5.53513210762157
19,19,5.415053844451904,0.14145112803788992,5.556504972489794,5.273602716414015
20,20,5.313971519470215,0.14544828902186963,5.459419808492084,5.168523230448345
21,21,5.246762752532959,0.12801260613881985,5.374775358671779,5.118750146394139
22,22,5.09166145324707,0.14993328067104897,5.241594733918119,4.941728172576021
23,23,5.053949356079102,0.14542089852107745,5.199370254600179,4.908528457558024
24,24,5.095890998840332,0.1214192503001553,5.217310249140487,4.974471748540177
25,25,4.986219882965088,0.14556146422409588,5.131781347189184,4.840658418740992
26,26,4.747854232788086,0.12037495227816195,4.868229185066248,4.627479280509924
27,27,4.6252641677856445,0.13221793450431463,4.757482102289959,4.49304623328133
28,28,4.682525157928467,0.14834452727917713,4.830869685207644,4.534180630649289
29,29,4.438605785369873,0.12523128301570635,4.563837068385579,4.313374502354167
30,30,4.39064359664917,0.13486593065774782,4.525509527306918,4.255777665991422
31,31,4.584625720977783,0.15762735232164787,4.742253073299431,4.426998368656135
32,32,4.313501358032227,0.14163501394818706,4.455136371980414,4.171866344084039
33,33,4.338393211364746,0.11665208867241394,4.45504530003716,4.2217411226923325
34,34,4.179408073425293,0.1406365249375289,4.320044598362822,4.038771548487764
35,35,4.092533111572266,0.12163558192893392,4.2141686935011995,3.9708975296433318
36,36,4.0120344161987305,0.13360327651768655,4.145637692716417,3.878431139681044
37,37,3.976808547973633,0.11900015446141848,4.095808702435051,3.8578083935122143
38,38,3.8803775310516357,0.13410157434488992,4.014479105396526,3.7462759567067456
39,39,3.7931079864501953,0.12725499858441564,3.920362985034611,3.6658529878657795
40,40,3.919064998626709,0.1141615378366864,4.0332265364633955,3.8049034607900225
41,41,3.6810879707336426,0.1246035836860317,3.805691554419674,3.556484387047611
42,42,3.6212658882141113,0.11520638174338003,3.7364722699574915,3.506059506470731
43,43,3.5130298137664795,0.12107014922647302,3.6340999629929525,3.3919596645400065
44,44,3.542990207672119,0.12298874250063231,3.6659789501727515,3.4200014651714867
45,45,3.60874080657959,0.1412886727860557,3.7500294793656455,3.4674521337935342
46,46,3.6289589405059814,0.14000711278135652,3.768966053287338,3.488951827724625
47,47,3.4404842853546143,0.11155515657907114,3.5520394419336854,3.328929128775543
48,48,3.485825777053833,0.10583220474349188,3.591657981797325,3.379993572310341
49,49,3.3208370208740234,0.11793509452582347,3.4387721153998467,3.2029019263482
50,50,3.3543715476989746,0.11767913405468061,3.472050681753655,3.236692413644294
51,51,3.564927577972412,0.10262055298917996,3.6675481309615923,3.462307024983232
52,52,3.2290189266204834,0.10672412203915141,3.335743048659635,3.122294804581332
53,53,3.2208852767944336,0.1304072963863368,3.3512925731807703,3.090477980408097
54,54,3.1325724124908447,0.12541547793260513,3.25798789042345,3.0071569345582394
55,55,3.295259714126587,0.13403052397328813,3.429290238099875,3.161229190153299
56,56,3.025465965270996,0.10504844968681562,3.130514414957812,2.9204175155841803
57,57,2.9446256160736084,0.11883283341652269,3.063458449490131,2.8257927826570857
58,58,3.1240994930267334,0.10402451038730307,3.2281240034140364,3.0200749826394304
59,59,2.9502174854278564,0.10942628861365415,3.0596437740415108,2.840791196814202
60,60,2.8725461959838867,0.11619621671782805,2.988742412701715,2.7563499792660586
61,61,2.8964483737945557,0.10290432438952374,2.9993526981840795,2.793544049405032
62,62,3.029772996902466,0.12813618172466607,3.157909178627132,2.9016368151778
63,63,2.7839086055755615,0.12247732650556631,2.906385932081128,2.661431279069995
64,64,2.718459367752075,0.11489439293976689,2.833353760691842,2.603564974812308
65,65,2.725898504257202,0.1003127980157187,2.8262113022729207,2.6255857062414836
66,66,2.7555348873138428,0.12645095142300633,2.881985838736849,2.6290839358908364
67,67,2.9668662548065186,0.1285294753896275,3.095395730196146,2.838336779416891
68,68,2.4985849857330322,0.1112937549665103,2.6098787406995427,2.3872912307665217
69,69,2.596092939376831,0.10998663925716465,2.7060795786339957,2.4861063001196664
70,70,2.5315234661102295,0.11224074404960556,2.643764210159835,2.419282722060624
71,71,2.544381618499756,0.09987504813972536,2.6442566666394813,2.4445065703600304
72,72,2.6482999324798584,0.12651492976800716,2.7748148622478657,2.521785002711851
73,73,2.5637569427490234,0.11809625006072863,2.681853192809752,2.445660692688295
74,74,2.660202980041504,0.09634102463992884,2.756544004681433,2.563861955401575
75,75,2.5514376163482666,0.11907275595723628,2.670510372305503,2.43236486039103
76,76,2.257328987121582,0.10402174299929953,2.3613507301208814,2.1533072441222827
77,77,2.4757299423217773,0.11285205327444633,2.5885819955962237,2.362877889047331
78,78,2.5476934909820557,0.09629686112237971,2.6439903521044354,2.451396629859676
79,79,2.247718095779419,0.0970776094034925,2.3447957051829116,2.1506404863759263
80,80,2.3452043533325195,0.09224967970987054,2.43745403304239,2.252954673622649
81,81,2.208657741546631,0.09796816735276126,2.306625908899392,2.1106895741938696
82,82,2.129991054534912,0.10277522498974878,2.232766279524661,2.027215829545163
83,83,2.268699884414673,0.10353141465211828,2.372231299066791,2.1651684697625546
84,84,2.170586347579956,0.10473664222817501,2.275322989808131,2.065849705351781
85,85,2.501234769821167,0.12621835477621537,2.6274531245973822,2.3750164150449518
86,86,2.1224024295806885,0.10569289200276707,2.2280953215834556,2.0167095375779214
87,87,2.1837775707244873,0.09803980326782895,2.2818173739923164,2.085737767456658
88,88,2.269473075866699,0.09095551955973144,2.3604285954264306,2.178517556306968
89,89,2.131498336791992,0.0995202933163105,2.2310186301083026,2.031978043475682
90,90,2.1285147666931152,0.11235699170446885,2.240871758397584,2.0161577749886463
91,91,2.013979911804199,0.09729465215314796,2.1112745639573474,1.9166852596510513
92,92,2.0034124851226807,0.09159504181257708,2.095007526935258,1.9118174433101036
93,93,2.011152505874634,0.09037295326650954,2.1015254591411434,1.9207795526081242
94,94,2.0776662826538086,0.10494513549675731,2.182611418150566,1.9727211471570514
95,95,2.0550785064697266,0.09255081498203883,2.1476293214517654,1.9625276914876877
96,96,1.936956524848938,0.09952117299169097,2.036477697840629,1.837435351857247
97,97,1.9246826171875,0.09592335326814314,2.020605970455643,1.8287592639193568
98,98,1.9210517406463623,0.09785445840903549,2.018906199055398,1.8231972822373268
99,99,2.0017213821411133,0.08776681146664611,2.0894881936077594,1.9139545706744672
100,100,1.9134794473648071,0.09873650182407243,2.0122159491888794,1.8147429455407347
101,101,1.9520902633666992,0.08557694953005601,2.0376672128967552,1.8665133138366432
102,102,1.8768823146820068,0.09354619849836193,1.9704285131803687,1.783336116183645
103,103,1.7598685026168823,0.08667135363243271,1.846539856249315,1.6731971489844497
104,104,1.9066733121871948,0.08493243159001575,1.9916057437772106,1.821740880597179
105,105,1.8040640354156494,0.09820685305222418,1.9022708884678736,1.7058571823634252
106,106,1.7338998317718506,0.09742482948449312,1.8313246612563436,1.6364750022873575
107,107,1.8002809286117554,0.09562990384872869,1.895910832460484,1.7046510247630267
108,108,1.801838994026184,0.08777753570415886,1.8896165297303429,1.7140614583220253
109,109,1.7443976402282715,0.09541652533477693,1.8398141655630484,1.6489811148934945
110,110,1.656685471534729,0.08853420268348135,1.7452196742182104,1.5681512688512476
111,111,1.7069467306137085,0.08613440182812815,1.7930811324418365,1.6208123287855805
112,112,1.709418773651123,0.09417184296121824,1.8035906166123412,1.6152469306899049
113,113,1.8306585550308228,0.07846784512452384,1.9091264001553465,1.752190709906299
114,114,1.7940346002578735,0.0836012624983428,1.8776358627562164,1.7104333377595307
115,115,1.7653608322143555,0.10744942640815817,1.8728102586225137,1.6579114058061972
116,116,1.6152600049972534,0.09141310436162513,1.7066731093588785,1.5238469006356283
117,117,1.5781883001327515,0.0948927228139448,1.6730810229466964,1.4832955773188066
118,118,1.5558884143829346,0.08076823015672169,1.6366566445396562,1.475120184226213
119,119,1.511927604675293,0.0797384441093923,1.5916660487846852,1.4321891605659007
120,120,1.6105939149856567,0.08324510393253189,1.6938390189181887,1.5273488110531248
121,121,1.7463449239730835,0.0811354324980782,1.8274803564711617,1.6652094914750053
122,122,1.4943269491195679,0.07940041885800185,1.5737273679775696,1.4149265302615661
123,123,1.5136299133300781,0.089348454288022,1.6029783676181002,1.424281459042056
124,124,1.5600656270980835,0.07783854384265326,1.6379041709407367,1.4822270832554303
125,125,1.609607219696045,0.07674034644666253,1.6863475661427074,1.5328668732493824
126,126,1.4203269481658936,0.08249365742748084,1.5028206055933744,1.3378332907384127
127,127,1.4708513021469116,0.08467064731558248,1.5555219494624941,1.3861806548313291
128,128,1.5156526565551758,0.0922160509666376,1.6078687075218134,1.4234366055885381
129,129,1.4839473962783813,0.08029648837378722,1.5642438846521687,1.403650907904594
130,130,1.3532963991165161,0.078369469386983,1.431665868503499,1.2749269297295331
131,131,1.4863399267196655,0.07645572256354603,1.5627956492832116,1.4098842041561195
132,132,1.430897831916809,0.0764722794696845,1.5073701113864937,1.3544255524471245
133,133,1.871421217918396,0.07449256338562078,1.9459137813040168,1.7969286545327752
134,134,1.4141486883163452,0.08362139340778373,1.4977700817241288,1.3305272949085616
135,135,1.5721826553344727,0.07718196254926753,1.6493646178837402,1.495000692785205
136,136,1.3916584253311157,0.07227099569502529,1.463929421026141,1.3193874296360903
137,137,1.3744937181472778,0.09014661871147622,1.464640336858754,1.2843470994358017
138,138,1.307629108428955,0.0716183928966737,1.3792475013256287,1.2360107155322815
139,139,1.3015587329864502,0.07487916112366684,1.376437894110117,1.2266795718627834
140,140,1.3719995021820068,0.09104836636747063,1.4630478685494774,1.2809511358145362
141,141,1.4028000831604004,0.082379535838559,1.4851796189989594,1.3204205473218413
142,142,1.3408726453781128,0.08811866832799414,1.428991313706107,1.2527539770501186
143,143,1.3092273473739624,0.08585886660524819,1.3950862139792106,1.2233684807687142
144,144,1.251723051071167,0.07622298058402288,1.3279460316551899,1.175500070487144
145,145,1.305985689163208,0.08004651836627227,1.3860322075294802,1.2259391707969358
146,146,1.3416526317596436,0.07760845216651546,1.419261083926159,1.264044179593128
147,147,1.2888145446777344,0.07250940856683241,1.361323953244567,1.2163051361109019
148,148,1.2667574882507324,0.07551230295050447,1.342269791201237,1.191245185300228
149,149,1.26985764503479,0.0844387648428116,1.3542964098776016,1.1854188801919785
150,150,1.2748700380325317,0.06957816317319149,1.3444482012057233,1.2052918748593402
151,151,1.1763567924499512,0.07334604724862447,1.2497028396985757,1.1030107452013267
152,152,1.4466841220855713,0.0681348755674899,1.5148189976530613,1.3785492465180813
153,153,1.1978572607040405,0.0751909542365723,1.2730482149406128,1.1226663064674682
154,154,1.275719404220581,0.06625609687431475,1.3419755010948957,1.2094633073462664
155,155,1.2220454216003418,0.08016346813312136,1.3022088897334632,1.1418819534672204
156,156,1.2892893552780151,0.0677083517923969,1.356997707070412,1.2215810034856183
157,157,1.162273645401001,0.07243640344041914,1.2347100488414202,1.0898372419605817
158,158,1.2312148809432983,0.08081926696210684,1.3120341479054052,1.1503956139811915
159,159,1.1679233312606812,0.07304862953870493,1.240971960799386,1.0948747017219762
160,160,1.3396289348602295,0.09045768923732671,1.4300866240975563,1.2491712456229027
161,161,1.1432890892028809,0.06846165265537547,1.2117507418582563,1.0748274365475055
162,162,1.2319748401641846,0.06856581076214438,1.3005406509263289,1.1634090294020403
163,163,1.325066089630127,0.06422861629638242,1.3892947059265093,1.2608374733337446
164,164,1.1245554685592651,0.07536255091435676,1.1999180194736219,1.0491929176449084
165,165,1.1595057249069214,0.06445062430869432,1.2239563492156158,1.095055100598227
166,166,1.1321687698364258,0.07011556405700067,1.2022843338934264,1.0620532057794252
167,167,1.04856538772583,0.07326521120255365,1.1218305989283837,0.9753001765232764
168,168,1.2084764242172241,0.07537486094034922,1.2838512851575734,1.1331015632768748
169,169,1.1617381572723389,0.07778646177233334,1.2395246190446723,1.0839516955000055
170,170,1.0558849573135376,0.06964212967752587,1.1255270869910634,0.9862428276360118
171,171,1.1170563697814941,0.07648991666025927,1.1935462864417534,1.0405664531212349
172,172,1.0999829769134521,0.06398979674118747,1.1639727736546397,1.0359931801722646
173,173,1.1307551860809326,0.06502757772906165,1.1957827638099943,1.065727608351871
174,174,1.1501433849334717,0.07852403209004918,1.2286674170235208,1.0716193528434226
175,175,1.0311719179153442,0.07112714434608214,1.1022990622614264,0.9600447735692621
176,176,1.096259355545044,0.06691874537738056,1.1631781009224245,1.0293406101676634
177,177,1.0688769817352295,0.06537891235819834,1.1342558940934278,1.0034980693770312
178,178,1.0035480260849,0.06430885283939713,1.067856878924297,0.9392391732455028
179,179,1.1014329195022583,0.08051515148914044,1.1819480709913988,1.0209177680131178
180,180,1.0607165098190308,0.07080668861008627,1.131523198429117,0.9899098212089446
181,181,1.0085846185684204,0.07034568160351069,1.078930300171931,0.9382389369649097
182,182,0.9938307404518127,0.06784755493823794,1.0616782953900508,0.9259831855135748
183,183,0.980191707611084,0.06508437788695201,1.045276085498036,0.915107329724132
184,184,1.0203803777694702,0.06971542757647173,1.090095805345942,0.9506649501929985
185,185,1.0213370323181152,0.06890546828693178,1.0902425006050471,0.9524315640311835
186,186,1.003280520439148,0.06760898937503522,1.070889509814183,0.9356715310641127
187,187,0.9967950582504272,0.06548211940650055,1.0622771776569278,0.9313129388439267
188,188,0.9425024390220642,0.06448309554954589,1.00698553457161,0.8780193434725183
189,189,0.9918949007987976,0.06654080175242488,1.0584357025512225,0.9253540990463727
190,190,0.9849576354026794,0.06548299880267551,1.050440634205355,0.919474636600004
191,191,0.9527031779289246,0.06477030911952449,1.017473487048449,0.8879328688094
192,192,1.0125985145568848,0.0674532328524984,1.0800517474093831,0.9451452817043864
193,193,0.966219425201416,0.06787379897596085,1.0340932241773768,0.8983456262254552
194,194,0.9678922891616821,0.06787851617651204,1.0357708053381942,0.90001377298517
195,195,0.990618884563446,0.06745135471219302,1.0580702392756391,0.923167529851253
196,196,1.0038193464279175,0.06728538642969448,1.071104732857612,0.936533959998223
197,197,1.0142748355865479,0.0681108831456066,1.0823857187321544,0.9461639524409413
198,198,0.9987450242042542,0.06717549492921658,1.0659205191334706,0.9315695292750376
199,199,0.9344063401222229,0.06552780840559774,0.9999341485278206,0.8688785317166252
200,200,0.9250280261039734,0.06404384370254725,0.9890718698065206,0.8609841824014262


==> data_for_tex/deep_hedging/layers_adadelta_N10_3/2_loss.csv <==
,time,f
0,0,12.34260082244873
1,1,12.109970092773438
2,2,11.956804275512695
3,3,10.946142196655273
4,4,9.393147468566895
5,5,9.16790771484375
6,6,8.356014251708984
7,7,8.055326461791992
8,8,7.796095371246338
9,9,7.4295973777771
10,10,7.145102024078369
11,11,6.985530853271484
12,12,6.843104362487793
13,13,6.15159797668457
14,14,6.196896553039551
15,15,6.428536891937256
16,16,6.203448295593262
17,17,5.805508613586426
18,18,5.557717323303223
19,19,5.608583927154541
20,20,5.520377159118652
21,21,5.389811038970947
22,22,5.321719169616699
23,23,5.4838948249816895
24,24,4.984202861785889
25,25,5.04902982711792
26,26,5.176105499267578
27,27,4.889396667480469
28,28,4.598664283752441
29,29,4.614434242248535
30,30,4.718954563140869
31,31,4.590306282043457
32,32,4.6091814041137695
33,33,4.372648239135742
34,34,4.239413261413574
35,35,4.550183296203613
36,36,4.296199321746826
37,37,3.8813793659210205
38,38,4.0961174964904785
39,39,4.2690606117248535
40,40,3.98944091796875
41,41,3.8564536571502686
42,42,3.622641086578369
43,43,3.7290611267089844
44,44,3.6209006309509277
45,45,3.7332139015197754
46,46,3.8131251335144043
47,47,3.3760242462158203
48,48,3.6769251823425293
49,49,3.5744309425354004
50,50,3.6800975799560547
51,51,3.2565364837646484
52,52,3.6177825927734375
53,53,3.491392135620117
54,54,3.507298707962036
55,55,3.0525429248809814
56,56,3.339601993560791
57,57,2.9941399097442627
58,58,3.036322832107544
59,59,2.807753324508667
60,60,2.8029658794403076
61,61,2.8023135662078857
62,62,2.9240169525146484
63,63,2.820526361465454
64,64,2.700983762741089
65,65,2.755666732788086
66,66,2.6701736450195312
67,67,2.790083885192871
68,68,2.4670770168304443
69,69,2.276855707168579
70,70,2.5384857654571533
71,71,2.493607997894287
72,72,2.5010323524475098
73,73,2.50632381439209
74,74,2.382063627243042
75,75,2.4159982204437256
76,76,2.187209129333496
77,77,2.2344367504119873
78,78,2.1266050338745117
79,79,2.418519973754883
80,80,2.2645058631896973
81,81,2.206942081451416
82,82,2.0299572944641113
83,83,1.968671441078186
84,84,2.1646370887756348
85,85,2.166006088256836
86,86,2.086184024810791
87,87,2.0695338249206543
88,88,2.2711455821990967
89,89,2.238598346710205
90,90,2.058009386062622
91,91,2.223275661468506
92,92,2.10813045501709
93,93,2.052380323410034
94,94,1.9176514148712158
95,95,1.8917725086212158
96,96,1.7197113037109375
97,97,1.6752488613128662
98,98,2.092006206512451
99,99,1.9376213550567627
100,100,1.845363974571228
101,101,1.7067432403564453
102,102,1.7791668176651
103,103,1.8044191598892212
104,104,1.8369700908660889
105,105,1.7263422012329102
106,106,1.5546894073486328
107,107,1.690698266029358
108,108,1.657697319984436
109,109,1.7270854711532593
110,110,1.572134017944336
111,111,1.686185598373413
112,112,1.6025460958480835
113,113,1.5739426612854004
114,114,1.5428329706192017
115,115,1.4609529972076416
116,116,1.4906805753707886
117,117,1.5630146265029907
118,118,1.517460584640503
119,119,1.3705151081085205
120,120,1.4634511470794678
121,121,1.5494074821472168
122,122,1.3512533903121948
123,123,1.322716474533081
124,124,1.4978010654449463
125,125,1.3680503368377686
126,126,1.3080081939697266
127,127,1.50619637966156
128,128,1.4202419519424438
129,129,1.4449307918548584
130,130,1.3018771409988403
131,131,1.369727373123169
132,132,1.4191445112228394
133,133,1.2477482557296753
134,134,1.4122028350830078
135,135,1.2758023738861084
136,136,1.3466172218322754
137,137,1.3225505352020264
138,138,1.3728588819503784
139,139,1.2439591884613037
140,140,1.3904993534088135
141,141,1.3135030269622803
142,142,1.359928846359253
143,143,1.2849738597869873
144,144,1.2157342433929443
145,145,1.3319528102874756
146,146,1.2824219465255737
147,147,1.296749472618103
148,148,1.2807118892669678
149,149,1.2923959493637085
150,150,1.2314746379852295
151,151,1.201529860496521
152,152,1.2517902851104736
153,153,0.985421359539032
154,154,1.0939810276031494
155,155,1.2440123558044434
156,156,1.0957109928131104
157,157,1.0768744945526123
158,158,1.1702077388763428
159,159,1.106889009475708
160,160,1.0972392559051514
161,161,1.1382983922958374
162,162,0.9434053301811218
163,163,1.215866208076477
164,164,0.9920588731765747
165,165,1.1856193542480469
166,166,1.08449387550354
167,167,1.0482428073883057
168,168,0.9438363909721375
169,169,1.1087554693222046
170,170,1.0536667108535767
171,171,1.127366304397583
172,172,1.0279737710952759
173,173,1.105581283569336
174,174,1.0592992305755615
175,175,1.0679203271865845
176,176,1.0362861156463623
177,177,0.8463934063911438
178,178,0.8956376314163208
179,179,1.0695908069610596
180,180,0.9528530240058899
181,181,1.101272463798523
182,182,0.8789269328117371
183,183,0.9243507385253906
184,184,0.9053586721420288
185,185,0.9272473454475403
186,186,0.8815468549728394
187,187,0.8720173835754395
188,188,0.8187525868415833
189,189,0.8675563931465149
190,190,1.0167820453643799
191,191,0.9917585253715515
192,192,0.9299176335334778
193,193,1.0313141345977783
194,194,0.8074566721916199
195,195,0.9744561910629272
196,196,0.7974399328231812
197,197,0.985580325126648
198,198,0.9787111282348633
199,199,0.8147226572036743
200,200,0.8550683856010437


==> data_for_tex/deep_hedging/layers_adadelta_N10_3/2_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,12.2545804977417,0.06334466260017046,12.31792516034187,12.191235835141528
1,1,12.004749298095703,0.06531345717603704,12.07006275527174,11.939435840919666
2,2,11.574288368225098,0.07288898482012562,11.647177353045223,11.501399383404973
3,3,10.092019081115723,0.13253576457787347,10.224554845693596,9.959483316537849
4,4,9.322623252868652,0.1546664323413442,9.477289685209996,9.167956820527309
5,5,8.716086387634277,0.13437230773480816,8.850458695369085,8.58171407989947
6,6,8.255762100219727,0.12231174845999312,8.378073848679719,8.133450351759734
7,7,7.771266460418701,0.12765286125255254,7.898919321671253,7.643613599166149
8,8,7.332287788391113,0.12604923507342528,7.458337023464539,7.206238553317688
9,9,7.430536270141602,0.15863569400969638,7.589171964151298,7.271900576131905
10,10,7.044111728668213,0.14362952840518062,7.187741257073394,6.900482200263032
11,11,6.804566860198975,0.13515900798263406,6.9397258681816085,6.669407852216341
12,12,6.438722610473633,0.1416399103393682,6.580362520813001,6.297082700134265
13,13,6.487383842468262,0.14380538036695165,6.631189222835213,6.34357846210131
14,14,6.158685207366943,0.13322768084602465,6.291912888212968,6.025457526520919
15,15,6.1343994140625,0.1267984913316276,6.261197905394128,6.007600922730872
16,16,5.800402641296387,0.13397331492589973,5.934375956222286,5.666429326370487
17,17,5.804168701171875,0.12816883044845317,5.932337531620329,5.675999870723421
18,18,5.719851493835449,0.14398601591613702,5.863837509751586,5.575865477919312
19,19,5.745733261108398,0.16397271949719955,5.909705980605598,5.581760541611199
20,20,5.354918003082275,0.14014886295804915,5.495066866040324,5.214769140124226
21,21,5.419389247894287,0.15444230398550532,5.573831551879793,5.2649469439087815
22,22,5.274028778076172,0.12488405779365892,5.39891283586983,5.149144720282513
23,23,4.995293617248535,0.13712461046233818,5.132418227710874,4.858169006786197
24,24,5.042176723480225,0.12610614490480598,5.168282868385031,4.916070578575418
25,25,4.980518817901611,0.12949552879964643,5.1100143467012575,4.851023289101965
26,26,4.8691301345825195,0.14242706206077138,5.011557196643291,4.726703072521748
27,27,4.7499847412109375,0.12247525861722823,4.872459999828166,4.627509482593709
28,28,4.808507442474365,0.15222880025475338,4.960736242729118,4.656278642219612
29,29,4.679780960083008,0.12294200101203924,4.802722961095047,4.556838959070968
30,30,4.418454170227051,0.13167550859138571,4.550129678818436,4.286778661635665
31,31,4.374563694000244,0.12525545118268644,4.499819145182931,4.249308242817557
32,32,4.435027122497559,0.13758432506051663,4.572611447558075,4.297442797437042
33,33,4.423469066619873,0.11329184471138053,4.536760911331253,4.310177221908493
34,34,4.413224697113037,0.1157843617251998,4.529009058838237,4.297440335387837
35,35,4.2358903884887695,0.13179809806752016,4.36768848655629,4.104092290421249
36,36,4.052389144897461,0.125996319507671,4.178385464405132,3.9263928253897897
37,37,4.173018932342529,0.11232166174670898,4.285340594089238,4.060697270595821
38,38,4.060911655426025,0.14081290600587815,4.201724561431903,3.920098749420147
39,39,3.8186821937561035,0.12386000852507802,3.9425422022811816,3.6948221852310255
40,40,3.9195587635040283,0.13978438709843824,4.059343150602467,3.77977437640559
41,41,3.793682813644409,0.1328795667612823,3.9265623804056915,3.660803246883127
42,42,3.7441718578338623,0.12188681905188538,3.8660586768857477,3.622285038781977
43,43,3.744476556777954,0.11285242709652613,3.8573289838744804,3.631624129681428
44,44,3.5628092288970947,0.12529207909211326,3.688101307989208,3.4375171498049815
45,45,3.7324724197387695,0.11088974780525825,3.843362167544028,3.621582671933511
46,46,3.7154204845428467,0.10828446284397196,3.8237049473868185,3.607136021698875
47,47,3.4603710174560547,0.11336886420710784,3.5737398816631627,3.3470021532489467
48,48,3.5775668621063232,0.12905550866976034,3.7066223707760835,3.448511353436563
49,49,3.3304131031036377,0.12196442974823968,3.4523775328518775,3.208448673355398
50,50,3.2393479347229004,0.1182117851150739,3.3575597198379743,3.1211361496078265
51,51,3.4984352588653564,0.10468722056624569,3.603122479431602,3.393748038299111
52,52,3.391329765319824,0.10661099406820553,3.4979407593880296,3.284718771251619
53,53,3.598017692565918,0.1005633357968289,3.6985810283627467,3.4974543567690892
54,54,3.289011001586914,0.10530975385619523,3.3943207554431094,3.1837012477307187
55,55,3.076939344406128,0.11042068212702025,3.187360026533148,2.9665186622791078
56,56,3.149336576461792,0.10098739642118229,3.2503239728829745,3.0483491800406095
57,57,2.937595844268799,0.11078106123443318,3.048376905503232,2.8268147830343655
58,58,2.922320604324341,0.11475657385877534,3.0370771781831163,2.8075640304655654
59,59,2.8868567943573,0.115747534484708,3.0026043288420077,2.771109259872592
60,60,2.9542911052703857,0.10055446651548233,3.0548455717858682,2.8537366387549032
61,61,2.8073666095733643,0.10268817423747127,2.9100547838108355,2.704678435335893
62,62,2.8371944427490234,0.12365490813890193,2.9608493508879254,2.7135395346101214
63,63,2.71287202835083,0.11424816061637234,2.8271201889672026,2.5986238677344575
64,64,2.6328601837158203,0.09817626595774609,2.7310364496735664,2.5346839177580742
65,65,2.7245187759399414,0.10164593503417295,2.826164710974114,2.6228728409057687
66,66,2.499371290206909,0.09868260891089478,2.598053899117804,2.4006886812960144
67,67,2.5835418701171875,0.10839076287614757,2.691932632993335,2.47515110724104
68,68,2.4795572757720947,0.09998442934183084,2.5795417051139258,2.3795728464302637
69,69,2.441547155380249,0.10425684717460573,2.545804002554855,2.337290308205643
70,70,2.395814895629883,0.10755392639440897,2.503368822024292,2.288260969235474
71,71,2.5166192054748535,0.10088464172950233,2.6175038472043557,2.4157345637453513
72,72,2.404994010925293,0.10948300564875951,2.5144770165740526,2.2955110052765333
73,73,2.443250894546509,0.1151010773871684,2.558351971933677,2.3281498171593404
74,74,2.275005578994751,0.0954681024102657,2.3704736814050165,2.1795374765844855
75,75,2.419894218444824,0.09244210444902926,2.5123363228938533,2.327452113995795
76,76,2.390641689300537,0.11693304561443923,2.5075747349149764,2.273708643686098
77,77,2.199728488922119,0.10793746069957932,2.3076659496216987,2.0917910282225396
78,78,2.251988410949707,0.09597531442065664,2.347963725370364,2.1560130965290503
79,79,2.1642839908599854,0.09669025236132207,2.2609742432213076,2.067593738498663
80,80,2.188265562057495,0.09118775249745766,2.279453314554953,2.0970778095600373
81,81,2.263566255569458,0.0895119618070886,2.3530782173765465,2.1740542937623695
82,82,2.1098830699920654,0.10280003664995138,2.2126831066420167,2.007083033342114
83,83,2.042954206466675,0.09461045697620635,2.1375646634428813,1.9483437494904685
84,84,2.069458246231079,0.10177163442351386,2.171229880654593,1.9676866118075653
85,85,2.177345037460327,0.08864453513968296,2.2659895726000103,2.088700502320644
86,86,2.240891456604004,0.12234769214053597,2.36323914874454,2.118543764463468
87,87,1.9471290111541748,0.09504062674238828,2.042169637896563,1.8520883844117866
88,88,1.9156078100204468,0.0992847140122608,2.0148925240327076,1.816323096008186
89,89,2.151339054107666,0.08286059715404938,2.2341996512617155,2.0684784569536165
90,90,1.9627885818481445,0.09316174490772994,2.0559503267558745,1.8696268369404145
91,91,1.9147274494171143,0.08969187019232794,2.0044193196094424,1.8250355792247863
92,92,1.8887907266616821,0.09917082675758462,1.9879615534192667,1.7896198999040975
93,93,1.8535897731781006,0.09285906679525312,1.9464488399733537,1.7607307063828475
94,94,1.8184775114059448,0.08912424728554574,1.9076017586914906,1.729353264120399
95,95,1.9342273473739624,0.10479666210110085,2.0390240094750633,1.8294306852728615
96,96,1.9930377006530762,0.11219839846202624,2.1052360991151025,1.8808393021910499
97,97,1.826106309890747,0.09363645894028257,1.9197427688310296,1.7324698509504646
98,98,1.7913298606872559,0.09389613580603975,1.8852259964932956,1.6974337248812161
99,99,1.8796377182006836,0.08034200606459098,1.9599797242652746,1.7992957121360926
100,100,1.7348765134811401,0.08901422140617697,1.823890734887317,1.6458622920749633
101,101,1.7801264524459839,0.08909667923236439,1.8692231316783483,1.6910297732136195
102,102,1.7829813957214355,0.08225960763810664,1.8652410033595421,1.700721788083329
103,103,1.7112010717391968,0.09742462697471112,1.808625698713908,1.6137764447644856
104,104,1.7009626626968384,0.08456962330609319,1.7855322860029315,1.6163930393907453
105,105,1.7660671472549438,0.08096586649155176,1.8470330137464956,1.685101280763392
106,106,1.8998521566390991,0.11323636471361344,2.0130885213527128,1.7866157919254857
107,107,1.7211272716522217,0.10070502193933027,1.8218322935915519,1.6204222497128915
108,108,1.6233810186386108,0.08268355127402224,1.706064569912633,1.5406974673645886
109,109,1.5944771766662598,0.09079282473131446,1.6852700013975743,1.5036843519349452
110,110,1.5609744787216187,0.08208987914926416,1.6430643578708828,1.4788845995723545
111,111,1.6448392868041992,0.09329639513367544,1.7381356819378746,1.5515428916705238
112,112,1.5584766864776611,0.07906328014363638,1.6375399666212975,1.4794134063340247
113,113,1.5432031154632568,0.08992191533529868,1.6331250307985554,1.4532812001279583
114,114,1.489324688911438,0.08516718858279532,1.5744918774942334,1.4041575003286426
115,115,1.576004147529602,0.09385148738722997,1.669855634916832,1.482152660142372
116,116,1.527909755706787,0.09389672578292879,1.621806481489716,1.4340130299238583
117,117,1.6243929862976074,0.07407192396973727,1.6984649102673446,1.5503210623278703
118,118,1.5378872156143188,0.09295126286411709,1.630838478478436,1.4449359527502017
119,119,1.5179848670959473,0.08769755371835768,1.605682420814305,1.4302873133775895
120,120,1.442908525466919,0.0827263018969683,1.5256348273638873,1.3601822235699506
121,121,1.4892295598983765,0.07642681261995421,1.5656563725183306,1.4128027472784224
122,122,1.4682589769363403,0.07582627465838603,1.5440852515947263,1.3924327022779543
123,123,1.454055666923523,0.08465188395943317,1.5387075508829562,1.3694037829640897
124,124,1.6641498804092407,0.07429883743498271,1.7384487178442234,1.589851042974258
125,125,1.4523110389709473,0.0759396717129683,1.5282507106839156,1.376371367257979
126,126,1.3795608282089233,0.07633962969553679,1.45590045790446,1.3032211985133866
127,127,1.4292713403701782,0.07542731004455724,1.5046986504147355,1.353844030325621
128,128,1.476078987121582,0.07109883357319788,1.54717782069478,1.4049801535483841
129,129,1.3608990907669067,0.08914000334285498,1.4500390941097616,1.2717590874240519
130,130,1.3247941732406616,0.08396184532846626,1.408756018569128,1.2408323279121953
131,131,1.3731062412261963,0.07616333267575678,1.449269573901953,1.2969429085504396
132,132,1.3434650897979736,0.08386252341306714,1.4273276132110408,1.2596025663849064
133,133,1.2790945768356323,0.08177431047372997,1.3608688873093624,1.1973202663619023
134,134,1.388960838317871,0.09243982253846383,1.4814006608563348,1.2965210157794074
135,135,1.2581387758255005,0.07860675378358625,1.3367455296090867,1.1795320220419143
136,136,1.3015353679656982,0.08191329057899377,1.3834486585446921,1.2196220773867044
137,137,1.3191540241241455,0.08611563455502665,1.4052696586791722,1.2330383895691188
138,138,1.3907581567764282,0.07671994853445345,1.4674781053108816,1.3140382082419748
139,139,1.2669320106506348,0.07373643031359785,1.3406684409642327,1.1931955803370369
140,140,1.2458734512329102,0.08359526159774452,1.3294687128306546,1.1622781896351657
141,141,1.23525869846344,0.07648633995859204,1.311745038422032,1.158772358504848
142,142,1.2644459009170532,0.0849394081577172,1.3493853090747705,1.179506492759336
143,143,1.2557060718536377,0.07340862049457288,1.3291146923482107,1.1822974513590647
144,144,1.2134286165237427,0.08349830501203138,1.2969269215357742,1.1299303115117112
145,145,1.3458023071289062,0.06735845996049135,1.4131607670893975,1.278443847168415
146,146,1.235450029373169,0.06914106171659082,1.3045910910897598,1.166308967656578
147,147,1.233142375946045,0.08353744901421688,1.3166798249602618,1.149604926931828
148,148,1.2327263355255127,0.06602947580293028,1.298755811328443,1.1666968597225824
149,149,1.2151694297790527,0.08136545464522309,1.296534884424276,1.1338039751338296
150,150,1.1339993476867676,0.07163370705762807,1.2056330547443956,1.0623656406291395
151,151,1.2150009870529175,0.07190096424824455,1.2869019513011621,1.1431000228046728
152,152,1.146041750907898,0.07703793571109283,1.2230796866189908,1.069003815196805
153,153,1.2888325452804565,0.06835632884488285,1.3571888741253395,1.2204762164355736
154,154,1.081115961074829,0.07251844715146775,1.1536344082262968,1.0085975139233614
155,155,1.0436079502105713,0.07007106402509479,1.113679014235666,0.9735368861854765
156,156,1.1297532320022583,0.07700769070462878,1.2067609227068872,1.0527455412976294
157,157,1.1368346214294434,0.06771454253423237,1.2045491639636756,1.069120078895211
158,158,1.2928228378295898,0.06475124188312659,1.3575740797127165,1.2280715959464632
159,159,1.1053466796875,0.07071590171695122,1.1760625814044512,1.0346307779705488
160,160,1.2322765588760376,0.0675858464514584,1.299862405327496,1.164690712424579
161,161,1.097316861152649,0.07193215432648076,1.1692490154791297,1.0253847068261681
162,162,1.1251797676086426,0.08198084689874946,1.207160614507392,1.043198920709893
163,163,1.0654823780059814,0.06330296538516612,1.1287853433911477,1.0021794126208152
164,164,1.0148327350616455,0.06752953066478311,1.0823622657264287,0.9473032043968624
165,165,1.0688587427139282,0.06657226401508526,1.1354310067290134,1.002286478698843
166,166,1.1020358800888062,0.0772396003669063,1.1792754804557124,1.0247962797219
167,167,1.0711941719055176,0.07252812838887698,1.1437223002943946,0.9986660435166406
168,168,1.1026780605316162,0.06290286189726449,1.1655809224288807,1.0397751986343517
169,169,1.0173518657684326,0.06782218128123753,1.0851740470496702,0.9495296844871951
170,170,1.1281317472457886,0.07628204534363503,1.2044137925894236,1.0518497019021535
171,171,1.0090457201004028,0.06266468813715635,1.0717104082375593,0.9463810319632465
172,172,1.0029311180114746,0.060586737175187456,1.063517855186662,0.9423443808362871
173,173,1.0492675304412842,0.07428272584559308,1.1235502562868773,0.9749848045956911
174,174,1.198521614074707,0.06122286427508748,1.2597444783497944,1.1372987497996196
175,175,0.9493362903594971,0.06366961931356409,1.0130059096730613,0.885666671045933
176,176,0.966481626033783,0.06861269810861172,1.0350943241423947,0.8978689279251713
177,177,0.9907545447349548,0.06742485417998859,1.0581793989149435,0.9233296905549663
178,178,1.0291218757629395,0.07168065779221044,1.10080253355515,0.957441217970729
179,179,0.9120210409164429,0.060899726329573335,0.9729207672460162,0.8511213145868696
180,180,0.9294559955596924,0.066289675371157,0.9957456709308494,0.8631663201885353
181,181,1.0011811256408691,0.06001986342667149,1.0612009890675407,0.9411612622141976
182,182,0.9395802021026611,0.06244689320574246,1.0020270953084036,0.8771333088969187
183,183,0.906029462814331,0.06151713873424525,0.9675466015485763,0.8445123240800858
184,184,0.9359329342842102,0.06211961173977025,0.9980525460239804,0.87381332254444
185,185,0.944789707660675,0.06363848347000403,1.0084281911306792,0.881151224190671
186,186,0.8670843243598938,0.06348253203911353,0.9305668563990073,0.8036017923207803
187,187,0.9096415042877197,0.06380993128513726,0.973451435572857,0.8458315730025825
188,188,0.9201980829238892,0.06173963838458135,0.9819377213084706,0.8584584445393078
189,189,0.8870601058006287,0.06388123800978317,0.9509413438104118,0.8231788677908455
190,190,0.8874090313911438,0.061960948357566055,0.9493699797487098,0.8254480830335778
191,191,0.9636391997337341,0.06709368792770791,1.030732887661442,0.8965455118060263
192,192,0.9547396302223206,0.06594590275645325,1.0206855329787738,0.8887937274658673
193,193,0.9190678596496582,0.06500184945222047,0.9840697091018786,0.8540660101974378
194,194,0.905987024307251,0.06336095690481014,0.9693479812120611,0.8426260674024408
195,195,0.9099344611167908,0.06283297203710522,0.972767433153896,0.8471014890796855
196,196,0.8651581406593323,0.0640295755402245,0.9291877161995568,0.8011285651191078
197,197,0.9818595051765442,0.06789039043700779,1.049749895613552,0.9139691147395363
198,198,0.8806836605072021,0.06170978845930665,0.9423934489665088,0.8189738720478955
199,199,0.8553693890571594,0.06187366221679516,0.9172430512739546,0.7934957268403643
200,200,0.9249553680419922,0.06314479826146538,0.9881001663034575,0.8618105697805268


==> data_for_tex/deep_hedging/layers_adadelta_N10_3/experiment_settings.txt <==
Model: DeepHedging
Model options: {'T': 1.0, 'N_euler': 10, 'h': 0.1, 'dim': 5, 'multiple_ctrls': True, 'ctrl_hidden_units': [32, 32], 'ell': <function ell at 0x000002088F9B2560>, 'a': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'b': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.04, 0.04, 0.04, 0.04, 0.04], dtype=float32)>, 'sigma': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([2., 2., 2., 2., 2.], dtype=float32)>, 'rho': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([-0.7, -0.7, -0.7, -0.7, -0.7], dtype=float32)>, 'K': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'T_COST': 0.0005, 'epsilon': 1e-05}
Dataloader: ConstantMultipleLoader
Data options: {'N_train': 2560, 'N_test': 12800, 'batch_size': 512, 'X0_list': [<tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.1, 0.1, 0.1, 0.1, 0.1], dtype=float32)>]}
Learning rate: {'boundaries': [900], 'values': [0.5, 0.05], 'name': None}
EPOCHS: 200

Optimizer 0 : LAdadelta  Sigma schedule: <tf.Variable 'LAdadelta/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdadelta  Sigma schedule: {'boundaries': [900], 'values': [0.005, 0.0], 'name': None}
Optimizer 2 : LAdadelta  Sigma schedule: {'boundaries': [900], 'values': [0.005, 0.0], 'name': None}
Layer Langevin: 0%, 100%, 30%

==> data_for_tex/deep_hedging/layers_adam_N10_7/0_loss.csv <==
,time,f
0,0,1.3523714542388916
1,1,1.3798433542251587
2,2,1.349956750869751
3,3,1.3389050960540771
4,4,1.345818281173706
5,5,1.2879446744918823
6,6,1.3263016939163208
7,7,1.3098206520080566
8,8,1.3306901454925537
9,9,1.2936567068099976
10,10,1.273858666419983
11,11,1.2730400562286377
12,12,1.2932348251342773
13,13,1.2804713249206543
14,14,1.2494349479675293
15,15,1.2165184020996094
16,16,1.2854304313659668
17,17,1.2395217418670654
18,18,1.2327935695648193
19,19,1.2323564291000366
20,20,1.204821228981018
21,21,1.211471438407898
22,22,1.1977261304855347
23,23,1.1712000370025635
24,24,1.1724565029144287
25,25,1.1596620082855225
26,26,1.1721502542495728
27,27,1.129609227180481
28,28,1.1367552280426025
29,29,1.118198037147522
30,30,1.115529179573059
31,31,1.1092087030410767
32,32,1.0953428745269775
33,33,1.0928157567977905
34,34,1.0807136297225952
35,35,1.0880924463272095
36,36,1.0574820041656494
37,37,1.0522372722625732
38,38,1.0689990520477295
39,39,1.032759428024292
40,40,1.0450252294540405
41,41,1.0391449928283691
42,42,1.0122628211975098
43,43,0.9972562789916992
44,44,1.0318477153778076
45,45,1.0083181858062744
46,46,0.987171471118927
47,47,0.9929672479629517
48,48,0.9646587371826172
49,49,0.9737375974655151
50,50,0.954001784324646
51,51,0.9672094583511353
52,52,0.9587461352348328
53,53,0.9367573857307434
54,54,0.9412487745285034
55,55,0.921568751335144
56,56,0.9209805727005005
57,57,0.9146498441696167
58,58,0.9015714526176453
59,59,0.9061543345451355
60,60,0.8947919011116028
61,61,0.8720773458480835
62,62,0.8821905255317688
63,63,0.8908236622810364
64,64,0.8528388738632202
65,65,0.8418921232223511
66,66,0.851830780506134
67,67,0.8636453747749329
68,68,0.8668237924575806
69,69,0.8574376106262207
70,70,0.83332759141922
71,71,0.8077719807624817
72,72,0.8319636583328247
73,73,0.8347965478897095
74,74,0.8316447138786316
75,75,0.8225892782211304
76,76,0.8283064961433411
77,77,0.8120805621147156
78,78,0.8041033744812012
79,79,0.808071494102478
80,80,0.7743229866027832
81,81,0.8156988024711609
82,82,0.8144941329956055
83,83,0.7738872170448303
84,84,0.7783366441726685
85,85,0.7809308767318726
86,86,0.7985803484916687
87,87,0.7657305598258972
88,88,0.7881409525871277
89,89,0.7763239145278931
90,90,0.7802287340164185
91,91,0.779903769493103
92,92,0.7666204571723938
93,93,0.7626563310623169
94,94,0.7661964297294617
95,95,0.7616137266159058
96,96,0.7514625191688538
97,97,0.771040141582489
98,98,0.7465859651565552
99,99,0.7357187867164612
100,100,0.747186541557312
101,101,0.7555985450744629
102,102,0.7506060004234314
103,103,0.7393821477890015
104,104,0.7596160173416138
105,105,0.7589831948280334
106,106,0.7322278022766113
107,107,0.7370044589042664
108,108,0.7442393898963928
109,109,0.7401791214942932
110,110,0.7652755975723267
111,111,0.7287722826004028
112,112,0.7300386428833008
113,113,0.7286953330039978
114,114,0.7120670676231384
115,115,0.7387852668762207
116,116,0.7145155668258667
117,117,0.7289358377456665
118,118,0.7304593324661255
119,119,0.7346237897872925
120,120,0.7261847257614136
121,121,0.7262125015258789
122,122,0.7159892916679382
123,123,0.7343494296073914
124,124,0.7349938750267029
125,125,0.7150200605392456
126,126,0.7261863946914673
127,127,0.694807767868042
128,128,0.7179964184761047
129,129,0.7194114923477173
130,130,0.7204621434211731
131,131,0.6998499631881714
132,132,0.723946213722229
133,133,0.7013265490531921
134,134,0.700255274772644
135,135,0.7014787793159485
136,136,0.7241867780685425
137,137,0.7251871824264526
138,138,0.7158868908882141
139,139,0.7311873435974121
140,140,0.7180164456367493
141,141,0.6943468451499939
142,142,0.7081693410873413
143,143,0.6875580549240112
144,144,0.6993104219436646
145,145,0.7051974534988403
146,146,0.7126165628433228
147,147,0.697077751159668
148,148,0.7156010270118713
149,149,0.6888681650161743
150,150,0.709272027015686
151,151,0.6889132261276245
152,152,0.6872142553329468
153,153,0.7067370414733887
154,154,0.6883683204650879
155,155,0.6879588961601257
156,156,0.6867574453353882
157,157,0.7123607397079468
158,158,0.6976024508476257
159,159,0.7019171714782715
160,160,0.6791450381278992
161,161,0.6920273303985596
162,162,0.6799259781837463
163,163,0.6897404789924622
164,164,0.6751296520233154
165,165,0.670964241027832
166,166,0.6924356818199158
167,167,0.6888698935508728
168,168,0.6838301420211792
169,169,0.6795411109924316
170,170,0.6889154314994812
171,171,0.6865049004554749
172,172,0.694939136505127
173,173,0.7034562230110168
174,174,0.6885486841201782
175,175,0.6891933679580688
176,176,0.6734762191772461
177,177,0.6696390509605408
178,178,0.7008826732635498
179,179,0.6869755983352661
180,180,0.6759200096130371
181,181,0.6705237030982971
182,182,0.670693039894104
183,183,0.6844016313552856
184,184,0.6593800783157349
185,185,0.6768991947174072
186,186,0.6725763082504272
187,187,0.6806696653366089
188,188,0.6763654351234436
189,189,0.6673830151557922
190,190,0.6788769364356995
191,191,0.6757317781448364
192,192,0.6610069274902344
193,193,0.6646629571914673
194,194,0.6845675706863403
195,195,0.6627772450447083
196,196,0.6666170358657837
197,197,0.6692659854888916
198,198,0.6598860025405884
199,199,0.6902157664299011
200,200,0.6632501482963562


==> data_for_tex/deep_hedging/layers_adam_N10_7/0_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,1.3530994653701782,0.01561225151532875,1.368711716885507,1.3374872138548495
1,1,1.3530305624008179,0.01632469237005601,1.3693552547708738,1.336705870030762
2,2,1.3355205059051514,0.014895313041838299,1.3504158189469897,1.320625192863313
3,3,1.3216923475265503,0.014111859517967727,1.335804207044518,1.3075804880085826
4,4,1.333070993423462,0.01639232191639266,1.3494633153398545,1.3166786715070693
5,5,1.330810546875,0.01598056991491977,1.3467911167899198,1.3148299769600802
6,6,1.3115417957305908,0.015378020260863344,1.3269198159914541,1.2961637754697275
7,7,1.322715401649475,0.01655734559785873,1.3392727472473338,1.3061580560516164
8,8,1.304623007774353,0.01836429924544135,1.3229873070197944,1.2862587085289117
9,9,1.296168327331543,0.016227716869341526,1.3123960442008844,1.2799406104622015
10,10,1.2808529138565063,0.0157852533143947,1.296638167170901,1.2650676605421116
11,11,1.288760781288147,0.01750644124060527,1.3062672225287522,1.2712543400475418
12,12,1.2857953310012817,0.017278670894436986,1.3030740018957188,1.2685166601068447
13,13,1.2645245790481567,0.016160036396712107,1.2806846154448688,1.2483645426514447
14,14,1.2463058233261108,0.015247944246155566,1.2615537675722663,1.2310578790799553
15,15,1.2464091777801514,0.01618401244063858,1.2625931902207899,1.2302251653395129
16,16,1.229129433631897,0.015067831314243092,1.2441972649461401,1.2140616023176538
17,17,1.2371983528137207,0.016211556656453196,1.2534099094701738,1.2209867961572676
18,18,1.2365435361862183,0.01615252900470588,1.2526960651909242,1.2203910071815123
19,19,1.2213740348815918,0.016153823026186277,1.237527857907778,1.2052202118554056
20,20,1.2105106115341187,0.015962989622390653,1.2264736011565094,1.194547621911728
21,21,1.1949994564056396,0.015177333714592475,1.210176790120232,1.1798221226910472
22,22,1.2006137371063232,0.01593971249319525,1.2165534495995185,1.184674024613128
23,23,1.1759072542190552,0.014103124597983767,1.1900103788170389,1.1618041296210715
24,24,1.1717877388000488,0.014604195209092192,1.1863919340091411,1.1571835435909565
25,25,1.1529335975646973,0.013512343767421454,1.1664459413321187,1.1394212537972759
26,26,1.1401705741882324,0.01313520268897437,1.1533057768772068,1.127035371499258
27,27,1.143796443939209,0.014177995410467877,1.157974439349677,1.129618448528741
28,28,1.1203612089157104,0.013955415338815832,1.1343166242545262,1.1064057935768947
29,29,1.1154451370239258,0.01354534993879557,1.1289904869627214,1.1018997870851301
30,30,1.1114026308059692,0.01347233260995052,1.1248749634159199,1.0979302981960186
31,31,1.0924359560012817,0.01334750284293282,1.1057834588442146,1.079088453158349
32,32,1.0993682146072388,0.01417012415006071,1.1135383387572995,1.085198090457178
33,33,1.0925018787384033,0.0145117975447281,1.1070136762831315,1.0779900811936751
34,34,1.0802429914474487,0.013906503101481301,1.09414949454893,1.0663364883459674
35,35,1.0794788599014282,0.013030896891699648,1.092509756793128,1.0664479630097286
36,36,1.0643742084503174,0.01272633322745818,1.0771005416777755,1.0516478752228593
37,37,1.0417979955673218,0.011105576520104998,1.0529035720874267,1.0306924190472169
38,38,1.0442763566970825,0.012082740144518865,1.0563590968416015,1.0321936165525636
39,39,1.0259431600570679,0.011606515021296844,1.0375496750783648,1.014336645035771
40,40,1.0249115228652954,0.012251193258231879,1.0371627161235273,1.0126603296070635
41,41,1.0278098583221436,0.012754568330418173,1.0405644266525618,1.0150552899917253
42,42,1.0134979486465454,0.012052089311343363,1.0255500379578888,1.001445859335202
43,43,0.9965313673019409,0.01026979509897609,1.006801162400917,0.9862615722029648
44,44,0.9964665174484253,0.011347328730841034,1.0078138461792663,0.9851191887175843
45,45,0.9837107062339783,0.011110075637056554,0.9948207818710348,0.9726006305969217
46,46,0.9785926938056946,0.010672240707212281,0.9892649345129069,0.9679204530984823
47,47,0.9725891351699829,0.011413030539708161,0.9840021657096911,0.9611761046302747
48,48,0.9734493494033813,0.01146205148388319,0.9849114008872646,0.9619872979194981
49,49,0.9583754539489746,0.010982451377291085,0.9693579053262656,0.9473930025716836
50,50,0.9643131494522095,0.011467389585627432,0.9757805390378369,0.952845759866582
51,51,0.942470371723175,0.009951265645269262,0.9524216373684443,0.9325191060779058
52,52,0.9496963620185852,0.011004490703682987,0.9607008527222682,0.9386918713149022
53,53,0.9325597882270813,0.010710806425390164,0.9432705946524714,0.9218489818016912
54,54,0.9251932501792908,0.009955619230052016,0.9351488694093428,0.9152376309492387
55,55,0.9204949140548706,0.010450483879227184,0.9309453979340978,0.9100444301756434
56,56,0.9244791269302368,0.011682697383702869,0.9361618243139397,0.912796429546534
57,57,0.9066690802574158,0.009838506066158057,0.9165075863235739,0.8968305741912577
58,58,0.9126222133636475,0.011573679369301131,0.9241958927329486,0.9010485339943464
59,59,0.8959628939628601,0.010182893839071198,0.9061457878019313,0.8857800001237889
60,60,0.8961334228515625,0.009807854995479972,0.9059412778470425,0.8863255678560825
61,61,0.887993574142456,0.011043687514752721,0.8990372616572088,0.8769498866277033
62,62,0.8812924027442932,0.010379031386093258,0.8916714341303865,0.8709133713581999
63,63,0.872300922870636,0.010090559100551573,0.8823914819711876,0.8622103637700844
64,64,0.8768754005432129,0.011089463293848289,0.8879648638370612,0.8657859372493646
65,65,0.8639306426048279,0.01002400653806343,0.8739546491428913,0.8539066360667644
66,66,0.8656876087188721,0.010667623956499065,0.8763552326753712,0.855019984762373
67,67,0.8346050977706909,0.008206592351743688,0.8428116901224346,0.8263985054189472
68,68,0.8441933393478394,0.009785353020514354,0.8539786923683537,0.834407986327325
69,69,0.8454284071922302,0.010553638129013339,0.8559820453212436,0.8348747690632169
70,70,0.8373529314994812,0.009225382632314868,0.8465783141317961,0.8281275488671663
71,71,0.8292800784111023,0.009424275477138356,0.8387043538882406,0.819855802933964
72,72,0.8296958804130554,0.009089249613533709,0.8387851300265892,0.8206066307995217
73,73,0.8173462748527527,0.008960897917656852,0.8263071727704095,0.8083853769350958
74,74,0.8129993677139282,0.008990832164795374,0.8219901998787236,0.8040085355491329
75,75,0.8201127052307129,0.009440474325467485,0.8295531795561804,0.8106722309052454
76,76,0.8046464323997498,0.008779274208464633,0.8134257066082143,0.7958671581912852
77,77,0.8056724667549133,0.008745608219829771,0.8144180749747431,0.7969268585350836
78,78,0.7933419942855835,0.009032513727061835,0.8023745080126453,0.7843094805585217
79,79,0.8056697249412537,0.009274241009644354,0.814943965950898,0.7963954839316093
80,80,0.7941731810569763,0.008914570813484672,0.803087751870461,0.7852586102434916
81,81,0.7960925102233887,0.009967978094230808,0.8060604883176195,0.7861245321291579
82,82,0.7942035794258118,0.00963282616723149,0.8038364055930433,0.7845707532585803
83,83,0.7897739410400391,0.008942953891056827,0.7987168949310959,0.7808309871489822
84,84,0.7897462248802185,0.009457400381236153,0.7992036252614546,0.7802888244989824
85,85,0.7877327799797058,0.00914644229629504,0.7968792222760008,0.7785863376834108
86,86,0.7760473489761353,0.009174842292185997,0.7852221912683213,0.7668725066839492
87,87,0.7767565250396729,0.008919785068641077,0.785676310108314,0.7678367399710317
88,88,0.7825115919113159,0.009518411162130438,0.7920300030734464,0.7729931807491854
89,89,0.776134192943573,0.009614445146090254,0.7857486380896632,0.7665197477974828
90,90,0.7625306844711304,0.00844681811024361,0.770977502581374,0.7540838663608868
91,91,0.7676178812980652,0.00878004459267329,0.7763979258907385,0.7588378367053918
92,92,0.7774211168289185,0.009544441347026658,0.7869655581759452,0.7678766754818918
93,93,0.7713814377784729,0.009556372617027083,0.7809378103955,0.7618250651614458
94,94,0.7568413615226746,0.00847349291132718,0.7653148544340017,0.7483678686113474
95,95,0.7577410340309143,0.008463693491331227,0.7662047275222456,0.7492773405395831
96,96,0.7612435221672058,0.009219315364541687,0.7704628375317475,0.7520242068026641
97,97,0.7504397630691528,0.008532093816718867,0.7589718568858717,0.741907669252434
98,98,0.756431519985199,0.0089654458148374,0.7653969658000364,0.7474660741703616
99,99,0.751252293586731,0.0088882784881235,0.7601405720748544,0.7423640150986075
100,100,0.7465780377388,0.008855945448200672,0.7554339831870007,0.7377220922905994
101,101,0.7475059628486633,0.008668711786002994,0.7561746746346664,0.7388372510626603
102,102,0.7543416619300842,0.009297947749931392,0.7636396096800157,0.7450437141801528
103,103,0.7515751719474792,0.009177526360791896,0.7607526983082712,0.7423976455866873
104,104,0.7471539974212646,0.00891683557125488,0.7560708329925195,0.7382371618500098
105,105,0.7438406348228455,0.009282343647179106,0.7531229784700245,0.7345582911756664
106,106,0.7484863996505737,0.00908506088926911,0.7575714605398428,0.7394013387613046
107,107,0.7476354837417603,0.009331194828298845,0.7569666785700591,0.7383042889134614
108,108,0.7344921827316284,0.008969654619260496,0.7434618373508889,0.725522528112368
109,109,0.740129828453064,0.0095917987410671,0.749721627194131,0.7305380297119969
110,110,0.7375555634498596,0.008779619051037219,0.7463351825008968,0.7287759443988224
111,111,0.7324762940406799,0.008423965429844941,0.7409002594705248,0.724052328610835
112,112,0.7302196621894836,0.008666726442680798,0.7388863886321645,0.7215529357468028
113,113,0.7255848050117493,0.008246253336866158,0.7338310583486154,0.7173385516748831
114,114,0.7287906408309937,0.00879341833698198,0.7375840591679756,0.7199972224940117
115,115,0.7343654036521912,0.00908954220758882,0.74345494585978,0.7252758614446023
116,116,0.7331938147544861,0.009314021556554987,0.7425078363110411,0.723879793197931
117,117,0.7281317710876465,0.008606195940297377,0.7367379670279438,0.7195255751473492
118,118,0.7361275553703308,0.009953477098671793,0.7460810324690026,0.726174078271659
119,119,0.7244138121604919,0.00874198335652551,0.7331557955170175,0.7156718288039664
120,120,0.7235071659088135,0.008926511642467862,0.7324336775512813,0.7145806542663456
121,121,0.7345776557922363,0.009542272240141477,0.7441199280323778,0.7250353835520948
122,122,0.7178126573562622,0.008470776613158735,0.726283433969421,0.7093418807431034
123,123,0.7171739339828491,0.00871545300574315,0.7258893869885923,0.708458480977106
124,124,0.7195293307304382,0.009016153865942648,0.7285454845963809,0.7105131768644956
125,125,0.7169771790504456,0.008840174330912071,0.7258173533813577,0.7081370047195334
126,126,0.7168252468109131,0.008622561609252177,0.7254478084201652,0.708202685201661
127,127,0.7205762267112732,0.00920445950546582,0.729780686216739,0.7113717672058074
128,128,0.7258568406105042,0.009397300033186406,0.7352541406436905,0.7164595405773178
129,129,0.7101415991783142,0.008729291522377561,0.7188708907006918,0.7014123076559367
130,130,0.7136390805244446,0.00895352044224065,0.7225926009666852,0.704685560082204
131,131,0.7132623791694641,0.008991380818569478,0.7222537599880335,0.7042709983508947
132,132,0.7078818678855896,0.0085611605521185,0.7164430284377081,0.6993207073334711
133,133,0.709719717502594,0.009239345219382236,0.7189590627219762,0.7004803722832118
134,134,0.7119677662849426,0.009015152425882333,0.720982918710825,0.7029526138590603
135,135,0.7152075171470642,0.009224279248550162,0.7244317963956144,0.705983237898514
136,136,0.7100315690040588,0.00880108886517253,0.7188326578692313,0.7012304801388863
137,137,0.7070909142494202,0.008829310748288622,0.7159202249977088,0.6982616035011315
138,138,0.6983519792556763,0.008571957369486311,0.7069239366251626,0.6897800218861899
139,139,0.7076606750488281,0.008767183825108832,0.716427858873937,0.6988934912237192
140,140,0.7061876058578491,0.008808392310935224,0.7149959981687843,0.6973792135469139
141,141,0.7049960494041443,0.008560271301465841,0.7135563207056101,0.6964357781026784
142,142,0.7022523283958435,0.008907663600755449,0.711159991996599,0.693344664795088
143,143,0.6929963827133179,0.008368135953116019,0.7013645186664339,0.6846282467602018
144,144,0.7018049359321594,0.009049064866100145,0.7108540007982596,0.6927558710660593
145,145,0.7105657458305359,0.009831981437801663,0.7203977272683375,0.7007337643927343
146,146,0.700171947479248,0.009056806900287408,0.7092287543795355,0.6911151405789606
147,147,0.6961460113525391,0.008894323544625481,0.7050403348971646,0.6872516878079136
148,148,0.6977083683013916,0.008770793912150276,0.7064791622135419,0.6889375743892413
149,149,0.7015606164932251,0.009216279939209648,0.7107768964324348,0.6923443365540154
150,150,0.6896779537200928,0.008445697966665368,0.6981236516867582,0.6812322557534274
151,151,0.7012833952903748,0.009212685106139332,0.7104960803965141,0.6920707101842354
152,152,0.7031421065330505,0.009292033698296794,0.7124341402313473,0.6938500728347538
153,153,0.6960040330886841,0.009166678564337814,0.7051707116530219,0.6868373545243462
154,154,0.6917590498924255,0.009324454593456669,0.7010835044858822,0.6824345952989689
155,155,0.6826909780502319,0.008374614883812762,0.6910655929340447,0.6743163631664192
156,156,0.6959897875785828,0.009260755809731314,0.705250543388314,0.6867290317688515
157,157,0.698233425617218,0.010777527344353577,0.7090109529615716,0.6874558982728645
158,158,0.691670298576355,0.008998219189736468,0.7006685177660914,0.6826720793866186
159,159,0.6870361566543579,0.009069371894464872,0.6961055285488228,0.677966784759893
160,160,0.6821181774139404,0.00847083487849304,0.6905890122924335,0.6736473425354473
161,161,0.6887708306312561,0.008868461989770286,0.6976392926210264,0.6799023686414858
162,162,0.6919219493865967,0.009125359350572662,0.7010473087371694,0.682796590036024
163,163,0.6894316077232361,0.00910528130852237,0.6985368890317585,0.6803263264147137
164,164,0.6890719532966614,0.009134950413513863,0.6982069037101752,0.6799370028831475
165,165,0.6850155591964722,0.009282455600714406,0.6942980147971866,0.6757331035957578
166,166,0.6948422193527222,0.010438303590682532,0.7052805229434047,0.6844039157620396
167,167,0.6823553442955017,0.009272834176007426,0.6916281784715091,0.6730825101194943
168,168,0.6805274486541748,0.008997176281671498,0.6895246249358463,0.6715302723725033
169,169,0.6857938170433044,0.009168843106470582,0.694962660149775,0.6766249739368339
170,170,0.6939489841461182,0.00960559848856518,0.7035545826346833,0.684343385657553
171,171,0.6751199960708618,0.008309660226214984,0.6834296562970767,0.6668103358446469
172,172,0.6847907304763794,0.009060353789961825,0.6938510842663412,0.6757303766864176
173,173,0.6778923273086548,0.008699764524828589,0.6865920918334834,0.6691925627838262
174,174,0.6734488010406494,0.008581652434963966,0.6820304534756134,0.6648671486056854
175,175,0.6725664734840393,0.008266919120305583,0.6808333926043448,0.6642995543637338
176,176,0.6785626411437988,0.008719725554627557,0.6872823666984264,0.6698429155891713
177,177,0.6749822497367859,0.008900678019877267,0.6838829277566632,0.6660815717169086
178,178,0.6732556223869324,0.009877833782672988,0.6831334561696054,0.6633777886042593
179,179,0.6696373224258423,0.008525716873479259,0.6781630392993215,0.661111605552363
180,180,0.6729472279548645,0.008840745124784595,0.6817879730796491,0.6641064828300799
181,181,0.6759312152862549,0.00903898620842851,0.6849702014946834,0.6668922290778264
182,182,0.6681873202323914,0.008628712552631907,0.6768160327850232,0.6595586076797595
183,183,0.6783852577209473,0.009200619023588177,0.6875858767445354,0.6691846386973591
184,184,0.6736295819282532,0.008880071903462801,0.682509653831716,0.6647495100247903
185,185,0.6724536418914795,0.0091093192574693,0.6815629611489488,0.6633443226340102
186,186,0.671114981174469,0.009016931562713461,0.6801319127371824,0.6620980496117556
187,187,0.6667354702949524,0.008486775494414555,0.675222245789367,0.6582486948005378
188,188,0.6715202927589417,0.008931245843688604,0.6804515386026303,0.662589046915253
189,189,0.6705319881439209,0.008544633449081513,0.6790766215930024,0.6619873546948394
190,190,0.6736739277839661,0.008857282520418962,0.682531210304385,0.6648166452635471
191,191,0.6724403500556946,0.00861595189285048,0.681056301948545,0.6638243981628441
192,192,0.666252613067627,0.008648512084189005,0.674901125151816,0.6576041009834379
193,193,0.674644947052002,0.009006164427547977,0.6836511114795499,0.665638782624454
194,194,0.6710624694824219,0.00899696161782512,0.680059431100247,0.6620655078645967
195,195,0.662580132484436,0.00841248297456252,0.6709926154589986,0.6541676495098735
196,196,0.6829898953437805,0.00948643730397835,0.6924763326477589,0.6735034580398022
197,197,0.6658133864402771,0.008504596072830647,0.6743179825131077,0.6573087903674465
198,198,0.6700395941734314,0.008998691939050348,0.6790382861124817,0.6610409022343811
199,199,0.6656776666641235,0.00869898734451433,0.6743766540086379,0.6569786793196092
200,200,0.6693134307861328,0.009100937510597039,0.6784143682967299,0.6602124932755358


==> data_for_tex/deep_hedging/layers_adam_N10_7/1_loss.csv <==
,time,f
0,0,1.3523714542388916
1,1,1.3182436227798462
2,2,1.3407204151153564
3,3,1.3490668535232544
4,4,1.3159230947494507
5,5,1.3123713731765747
6,6,1.3210872411727905
7,7,1.295863151550293
8,8,1.2630083560943604
9,9,1.3096226453781128
10,10,1.272947072982788
11,11,1.2389789819717407
12,12,1.2692791223526
13,13,1.2990357875823975
14,14,1.262325406074524
15,15,1.2580567598342896
16,16,1.2560001611709595
17,17,1.2238136529922485
18,18,1.198551058769226
19,19,1.1693501472473145
20,20,1.2284727096557617
21,21,1.1825430393218994
22,22,1.1816693544387817
23,23,1.136439323425293
24,24,1.160550832748413
25,25,1.1432700157165527
26,26,1.1408644914627075
27,27,1.1264770030975342
28,28,1.1431199312210083
29,29,1.101080298423767
30,30,1.0846455097198486
31,31,1.0892895460128784
32,32,1.0902841091156006
33,33,1.1225115060806274
34,34,1.067874550819397
35,35,1.0579745769500732
36,36,1.072190523147583
37,37,1.013559103012085
38,38,1.0283288955688477
39,39,1.0167886018753052
40,40,1.0285660028457642
41,41,1.0114870071411133
42,42,1.0002620220184326
43,43,1.0159220695495605
44,44,0.9891558885574341
45,45,0.9757506251335144
46,46,0.9845907092094421
47,47,1.0158307552337646
48,48,0.9732933044433594
49,49,0.9611738324165344
50,50,0.9397743940353394
51,51,0.9586377143859863
52,52,0.9439965486526489
53,53,0.939802348613739
54,54,0.9476402997970581
55,55,0.9359813928604126
56,56,0.9307824373245239
57,57,0.9369779825210571
58,58,0.9565858840942383
59,59,0.938731849193573
60,60,0.9353276491165161
61,61,0.9139078855514526
62,62,0.9146928787231445
63,63,0.9079736471176147
64,64,0.8910826444625854
65,65,0.8892197608947754
66,66,0.898516058921814
67,67,0.8772419691085815
68,68,0.8920192718505859
69,69,0.8774913549423218
70,70,0.8861523866653442
71,71,0.8885381817817688
72,72,0.870744526386261
73,73,0.8589490056037903
74,74,0.8645181655883789
75,75,0.8632681965827942
76,76,0.8566370010375977
77,77,0.8665550351142883
78,78,0.867101788520813
79,79,0.8545721769332886
80,80,0.8458864092826843
81,81,0.8478624224662781
82,82,0.8494940996170044
83,83,0.8290250897407532
84,84,0.8448516130447388
85,85,0.8329622149467468
86,86,0.8365117907524109
87,87,0.8296588659286499
88,88,0.8465496897697449
89,89,0.8581198453903198
90,90,0.8202576637268066
91,91,0.8323749303817749
92,92,0.8212264180183411
93,93,0.846886157989502
94,94,0.8194876909255981
95,95,0.8304139971733093
96,96,0.8269756436347961
97,97,0.8247740864753723
98,98,0.7999036908149719
99,99,0.82526034116745
100,100,0.8163901567459106
101,101,0.819682240486145
102,102,0.8145678639411926
103,103,0.8144756555557251
104,104,0.819739818572998
105,105,0.8048268556594849
106,106,0.823309600353241
107,107,0.7991157174110413
108,108,0.8124030232429504
109,109,0.8265999555587769
110,110,0.7885099649429321
111,111,0.790313184261322
112,112,0.7881919145584106
113,113,0.7966076731681824
114,114,0.7867963910102844
115,115,0.7838687896728516
116,116,0.789416491985321
117,117,0.7867924571037292
118,118,0.7990871667861938
119,119,0.7941262722015381
120,120,0.7818877696990967
121,121,0.777711033821106
122,122,0.7662337422370911
123,123,0.77810138463974
124,124,0.777068555355072
125,125,0.7745197415351868
126,126,0.7849057912826538
127,127,0.7655182480812073
128,128,0.7752949595451355
129,129,0.7797740697860718
130,130,0.7793874144554138
131,131,0.7881858944892883
132,132,0.77440345287323
133,133,0.776202917098999
134,134,0.7661824226379395
135,135,0.7759497761726379
136,136,0.7624170184135437
137,137,0.7807139754295349
138,138,0.7516429424285889
139,139,0.7871111035346985
140,140,0.7601975202560425
141,141,0.7655144929885864
142,142,0.7546612620353699
143,143,0.7713528871536255
144,144,0.7657246589660645
145,145,0.7632147073745728
146,146,0.7690221667289734
147,147,0.7630212903022766
148,148,0.7685079574584961
149,149,0.749579131603241
150,150,0.7803971171379089
151,151,0.7491243481636047
152,152,0.7580870389938354
153,153,0.7617515325546265
154,154,0.7596806287765503
155,155,0.7680424451828003
156,156,0.7633885741233826
157,157,0.7724231481552124
158,158,0.7561128735542297
159,159,0.7589775919914246
160,160,0.7535024881362915
161,161,0.7583085298538208
162,162,0.7676872611045837
163,163,0.7288993000984192
164,164,0.7465391159057617
165,165,0.7799596786499023
166,166,0.7593243718147278
167,167,0.7616621255874634
168,168,0.7762670516967773
169,169,0.7327558398246765
170,170,0.7405295968055725
171,171,0.7350801229476929
172,172,0.7572018504142761
173,173,0.740688681602478
174,174,0.7373356819152832
175,175,0.7639203667640686
176,176,0.7482398748397827
177,177,0.7593566179275513
178,178,0.7578386068344116
179,179,0.7529069185256958
180,180,0.7361066937446594
181,181,0.7642776966094971
182,182,0.7274935841560364
183,183,0.7406190037727356
184,184,0.7311453819274902
185,185,0.72474205493927
186,186,0.7536153793334961
187,187,0.7368084192276001
188,188,0.7511850595474243
189,189,0.7358058094978333
190,190,0.7521713972091675
191,191,0.7281898260116577
192,192,0.7217562794685364
193,193,0.7250890135765076
194,194,0.7219031453132629
195,195,0.7231703996658325
196,196,0.7233399748802185
197,197,0.7296366691589355
198,198,0.7450160980224609
199,199,0.7277812957763672
200,200,0.7144203186035156


==> data_for_tex/deep_hedging/layers_adam_N10_7/1_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,1.3530994653701782,0.01561225151532875,1.368711716885507,1.3374872138548495
1,1,1.3465580940246582,0.016883639007450383,1.3634417330321087,1.3296744550172077
2,2,1.348669171333313,0.016830908493000566,1.3655000798263135,1.3318382628403125
3,3,1.3261229991912842,0.016366291850853976,1.3424892910421382,1.3097567073404301
4,4,1.3261996507644653,0.015400183204623297,1.3415998339690887,1.310799467559842
5,5,1.3111118078231812,0.015263049816635005,1.3263748576398162,1.295848758006546
6,6,1.3036587238311768,0.015307316793760085,1.3189660406249368,1.2883514070374167
7,7,1.2897495031356812,0.014393301765454693,1.3041428049011359,1.2753562013702264
8,8,1.2902061939239502,0.016164701297640503,1.3063708952215907,1.2740414926263097
9,9,1.2783080339431763,0.01498246068324597,1.2932904946264223,1.2633255732599302
10,10,1.2932476997375488,0.017439808545156657,1.3106875082827054,1.2758078911923922
11,11,1.2822428941726685,0.01770207974003327,1.2999449739127018,1.264540814432635
12,12,1.251147747039795,0.014491743382092751,1.2656394904218877,1.2366560036577021
13,13,1.2446500062942505,0.015213506486428253,1.2598635127806788,1.2294364998078222
14,14,1.241320252418518,0.015148590400359,1.256468842818877,1.226171662018159
15,15,1.2433511018753052,0.01593890162136813,1.2592900034966732,1.2274122002539372
16,16,1.2268329858779907,0.01529816965540748,1.2421311555333983,1.2115348162225832
17,17,1.2135621309280396,0.014687097371291442,1.228249228299331,1.1988750335567482
18,18,1.2117265462875366,0.015051030846954997,1.2267775771344915,1.1966755154405817
19,19,1.199131965637207,0.015429128617592467,1.2145610942547995,1.1837028370196145
20,20,1.204850196838379,0.016224736049303256,1.2210749328876822,1.1886254607890756
21,21,1.1737209558486938,0.014329848350347271,1.1880508041990412,1.1593911074983465
22,22,1.1547309160232544,0.013576304814919294,1.1683072208381737,1.141154611208335
23,23,1.163551688194275,0.014434891770725117,1.177986579965,1.1491167964235498
24,24,1.138839840888977,0.013541763635698261,1.1523816045246753,1.1252980772532788
25,25,1.1420072317123413,0.01408036912012571,1.156087600832467,1.1279268625922156
26,26,1.1478657722473145,0.014462532490427227,1.1623283047377417,1.1334032397568872
27,27,1.118947148323059,0.012833214847151378,1.1317803631702104,1.1061139334759078
28,28,1.1039588451385498,0.012860304404550637,1.1168191495431004,1.0910985407339993
29,29,1.1036584377288818,0.013402543514200723,1.1170609812430825,1.0902558942146812
30,30,1.0859193801879883,0.013352009030588934,1.0992713892185773,1.0725673711573993
31,31,1.0854878425598145,0.013216502019884798,1.0987043445796993,1.0722713405399296
32,32,1.0631070137023926,0.01138698696992857,1.0744940006723211,1.051720026732464
33,33,1.0630136728286743,0.013263300537566013,1.0762769733662403,1.0497503722911083
34,34,1.053357720375061,0.011818396371947945,1.065176116747009,1.041539324003113
35,35,1.0451453924179077,0.011386211997362306,1.05653160441527,1.0337591804205455
36,36,1.0348351001739502,0.012552180288902839,1.047387280462853,1.0222829198850474
37,37,1.0446685552597046,0.012516880535326742,1.0571854357950314,1.0321516747243777
38,38,1.0229891538619995,0.011463825944344289,1.0344529798063438,1.0115253279176553
39,39,1.0228679180145264,0.011828807174770046,1.0346967251892965,1.0110391108397563
40,40,1.023436427116394,0.01254000048524804,1.035976427601642,1.010896426631146
41,41,1.0166763067245483,0.012860427543141173,1.0295367342676895,1.0038158791814071
42,42,1.0001988410949707,0.011888207454686538,1.0120870485496571,0.9883106336402842
43,43,0.998019278049469,0.01192984098589522,1.0099491190353642,0.9860894370635738
44,44,0.992201030254364,0.011191593912449432,1.0033926241668134,0.9810094363419146
45,45,0.9778974056243896,0.011026931855067486,0.9889243374794572,0.9668704737693221
46,46,0.9778693318367004,0.011292392991183052,0.9891617248278834,0.9665769388455174
47,47,0.9683877825737,0.011033482382128501,0.9794212649558285,0.9573543001915714
48,48,0.9646711945533752,0.011143923792638013,0.9758151183460133,0.9535272707607372
49,49,0.965312123298645,0.012057527690603639,0.9773696509892487,0.9532545956080414
50,50,0.9538713097572327,0.01075858052967127,0.9646298902869039,0.9431127292275614
51,51,0.9521831274032593,0.011059687270785762,0.963242814674045,0.9411234401324735
52,52,0.9465917348861694,0.01085786212053206,0.9574495970067015,0.9357338727656374
53,53,0.9460670351982117,0.011395616454370597,0.9574626516525823,0.9346714187438411
54,54,0.9422977566719055,0.011575318745910248,0.9538730754178157,0.9307224379259953
55,55,0.9388464093208313,0.011750912179286147,0.9505973215001174,0.9270954971415452
56,56,0.9302913546562195,0.011254553535159627,0.9415459081913791,0.9190368011210599
57,57,0.9334567785263062,0.012309457306623337,0.9457662358329295,0.9211473212196828
58,58,0.9150797128677368,0.010354208252357135,0.9254339211200939,0.9047255046153797
59,59,0.9166390895843506,0.011967332841497851,0.9286064224258485,0.9046717567428527
60,60,0.9246643781661987,0.012398194094350721,0.9370625722605495,0.912266184071848
61,61,0.9122291803359985,0.011011892056831292,0.9232410723928298,0.9012172882791673
62,62,0.9060805439949036,0.010832044427488658,0.9169125884223922,0.8952484995674149
63,63,0.907137930393219,0.010881087478619454,0.9180190178718385,0.8962568429145995
64,64,0.8939415812492371,0.01014888887065616,0.9040904701198932,0.8837926923785809
65,65,0.8877348303794861,0.010311839013318683,0.8980466693928048,0.8774229913661674
66,66,0.8772726655006409,0.009442087599034983,0.8867147530996758,0.8678305779016059
67,67,0.8888797163963318,0.010535289682201562,0.8994150060785333,0.8783444267141303
68,68,0.8798523545265198,0.010245366602044562,0.8900977211285643,0.8696069879244752
69,69,0.8732910752296448,0.009534710187787315,0.8828257854174321,0.8637563650418575
70,70,0.877723753452301,0.010677920119944919,0.888401673572246,0.8670458333323561
71,71,0.8759824633598328,0.01025740140405349,0.8862398647638863,0.8657250619557793
72,72,0.8808702230453491,0.010519663087787451,0.8913898861331365,0.8703505599575617
73,73,0.8684081435203552,0.010466911255889368,0.8788750547762446,0.8579412322644658
74,74,0.8686785101890564,0.010299730396129067,0.8789782405851855,0.8583787797929273
75,75,0.8654270172119141,0.010218042384962022,0.8756450595968761,0.855208974826952
76,76,0.8730999231338501,0.01107677429233526,0.8841766974261853,0.8620231488415149
77,77,0.8603379726409912,0.010467736352993402,0.8708057089939846,0.8498702362879978
78,78,0.8606411218643188,0.010402556646574303,0.8710436785108931,0.8502385652177445
79,79,0.857627809047699,0.010341336441425176,0.8679691454891242,0.8472864726062738
80,80,0.8364474773406982,0.00945653079999988,0.8459040081406981,0.8269909465406984
81,81,0.8464176058769226,0.0105660657336588,0.8569836716105814,0.8358515401432638
82,82,0.8436590433120728,0.009986807981894753,0.8536458512939675,0.833672235330178
83,83,0.8544055819511414,0.011412806933173512,0.8658183888843148,0.8429927750179679
84,84,0.840389609336853,0.010221623643467043,0.85061123298032,0.830167985693386
85,85,0.8403154611587524,0.010028407461080226,0.8503438686198327,0.8302870536976722
86,86,0.8302961587905884,0.00968016525842876,0.8399763240490171,0.8206159935321596
87,87,0.8286146521568298,0.009743974421184125,0.838358626578014,0.8188706777356457
88,88,0.826184093952179,0.009741034155034696,0.8359251281072136,0.8164430597971443
89,89,0.8339666128158569,0.011118141741756061,0.845084754557613,0.8228484710741009
90,90,0.8280026912689209,0.009949927409255599,0.8379526186781765,0.8180527638596653
91,91,0.8155023455619812,0.008725427987169425,0.8242277735491507,0.8067769175748117
92,92,0.8251650333404541,0.010313503834864436,0.8354785371753185,0.8148515295055897
93,93,0.8342497944831848,0.0100203611209205,0.8442701556041053,0.8242294333622643
94,94,0.8219146728515625,0.01007996256789552,0.8319946354194581,0.8118347102836669
95,95,0.821880042552948,0.010254655486555785,0.8321346980395038,0.8116253870663922
96,96,0.8234419822692871,0.009765886285149636,0.8332078685544367,0.8136760959841375
97,97,0.8161561489105225,0.00971567934467288,0.8258718282551953,0.8064404695658496
98,98,0.8166011571884155,0.009665059754785776,0.8262662169432013,0.8069360974336297
99,99,0.8243599534034729,0.01011924127236781,0.8344791946758408,0.814240712131105
100,100,0.8185871243476868,0.010230593164979337,0.8288177175126661,0.8083565311827074
101,101,0.8073105812072754,0.009556016625034091,0.8168665978323095,0.7977545645822413
102,102,0.8072502017021179,0.009368366745943735,0.8166185684480617,0.7978818349561742
103,103,0.8048785924911499,0.009500135595830366,0.8143787280869803,0.7953784568953195
104,104,0.8076580166816711,0.009727095016816584,0.8173851116984877,0.7979309216648546
105,105,0.8048760890960693,0.009443767705754428,0.8143198568018237,0.795432321390315
106,106,0.8083574175834656,0.010177783994318415,0.818535201577784,0.7981796335891471
107,107,0.8121702075004578,0.010323849244536073,0.8224940567449939,0.8018463582559217
108,108,0.8056223392486572,0.009948627026374394,0.8155709662750317,0.7956737122222828
109,109,0.7953453063964844,0.009742606458552005,0.8050879128550363,0.7856026999379324
110,110,0.7999888062477112,0.01050297704752221,0.8104917832952334,0.789485829200189
111,111,0.7941286563873291,0.009593688304845863,0.803722344692175,0.7845349680824832
112,112,0.7889253497123718,0.00973668052358962,0.7986620302359615,0.7791886691887822
113,113,0.8025280237197876,0.010073552541768508,0.8126015762615562,0.792454471178019
114,114,0.7898229956626892,0.009782845355565733,0.7996058410182549,0.7800401503071235
115,115,0.7847052216529846,0.009427843349829896,0.7941330650028146,0.7752773783031547
116,116,0.7919799089431763,0.009991899479905779,0.801971808423082,0.7819880094632705
117,117,0.8003065586090088,0.010519273405956386,0.8108258320149652,0.7897872852030524
118,118,0.7865856289863586,0.009687310374333735,0.7962729393606924,0.7768983186120249
119,119,0.7893486618995667,0.00951317149756152,0.7988618333971281,0.7798354904020052
120,120,0.7851079702377319,0.009783948770727847,0.7948919190084598,0.7753240214670041
121,121,0.7848761081695557,0.009606274870823021,0.7944823830403787,0.7752698332987327
122,122,0.7934518456459045,0.010244805091216204,0.8036966507371207,0.7832070405546884
123,123,0.7906303405761719,0.00995190613356358,0.8005822467097354,0.7806784344426083
124,124,0.7825260162353516,0.009776409958423844,0.7923024261937754,0.7727496062769277
125,125,0.783628523349762,0.009796851972838947,0.7934253753226009,0.773831671376923
126,126,0.7865000367164612,0.010659587552317355,0.7971596242687785,0.7758404491641439
127,127,0.7745277285575867,0.00955938747977376,0.7840871160373605,0.7649683410778129
128,128,0.7794706225395203,0.00986270521192035,0.7893333277514406,0.7696079173275999
129,129,0.7783865332603455,0.009766874642856513,0.788153407903202,0.7686196586174889
130,130,0.773938775062561,0.009498145832198782,0.7834369208947598,0.7644406292303623
131,131,0.7759036421775818,0.009796144825812633,0.7856997870033944,0.7661074973517692
132,132,0.7780992388725281,0.009389251496682882,0.787488490369211,0.7687099873758452
133,133,0.7802860736846924,0.009729155135749417,0.7900152288204418,0.7705569185489429
134,134,0.7754784226417542,0.009860616757395193,0.7853390393991494,0.7656178058843589
135,135,0.7701982855796814,0.00942498606673535,0.7796232716464168,0.760773299512946
136,136,0.7667465209960938,0.009271506402421139,0.7760180273985149,0.7574750145936726
137,137,0.7704871892929077,0.0095266597831656,0.7800138490760733,0.7609605295097421
138,138,0.7785441875457764,0.00969855290732949,0.7882427404531058,0.7688456346384469
139,139,0.770942747592926,0.009689684824014498,0.7806324324169405,0.7612530627689116
140,140,0.7760025262832642,0.009882670399386563,0.7858851966826508,0.7661198558838775
141,141,0.7726364731788635,0.010034739322023298,0.7826712125008868,0.7626017338568403
142,142,0.7788724303245544,0.010107839761625652,0.7889802700861801,0.7687645905629288
143,143,0.7622266411781311,0.008811022689456875,0.771037663867588,0.7534156184886742
144,144,0.7516451478004456,0.008451318781247283,0.7600964665816928,0.7431938290191983
145,145,0.7593569755554199,0.008939820924436213,0.7682967964798562,0.7504171546309837
146,146,0.7574861645698547,0.008977807955297668,0.7664639725251524,0.7485083566145571
147,147,0.7603288888931274,0.009989884083641659,0.7703187729767691,0.7503390048094858
148,148,0.7689530253410339,0.009915262611883127,0.7788682879529171,0.7590377627291508
149,149,0.750417947769165,0.009237231293509788,0.7596551790626749,0.7411807164756552
150,150,0.7541362643241882,0.008719365058466148,0.7628556293826544,0.7454168992657221
151,151,0.7625805139541626,0.009914411768484314,0.7724949257226469,0.7526661021856783
152,152,0.7504024505615234,0.009346456929662818,0.7597489074911863,0.7410559936318606
153,153,0.7596549987792969,0.009622137894029164,0.7692771366733261,0.7500328608852677
154,154,0.7557591199874878,0.009922502554204396,0.7656816225416921,0.7458366174332834
155,155,0.7529985308647156,0.009864289844662826,0.7628628207093784,0.7431342410200528
156,156,0.7552059888839722,0.009498301901990686,0.7647042907859628,0.7457076869819815
157,157,0.7635847330093384,0.010108060210276942,0.7736927932196154,0.7534766727990614
158,158,0.7542586326599121,0.009111484548259238,0.7633701172081714,0.7451471481116528
159,159,0.7575515508651733,0.009387017808619376,0.7669385686737927,0.748164533056554
160,160,0.7524974346160889,0.00919126718529097,0.7616887018013798,0.7433061674307979
161,161,0.7660117149353027,0.010200482750773933,0.7762121976860766,0.7558112321845288
162,162,0.7421961426734924,0.009289688881791405,0.7514858315552838,0.732906453791701
163,163,0.7500417828559875,0.009642101412116381,0.759683884268104,0.7403996814438711
164,164,0.7428616881370544,0.009118926335326608,0.7519806144723811,0.7337427618017278
165,165,0.7507623434066772,0.009593355613531467,0.7603556990202087,0.7411689877931458
166,166,0.7498778700828552,0.00975918514878407,0.7596370552316393,0.7401186849340712
167,167,0.7436008453369141,0.00862367810704892,0.752224523443963,0.7349771672298652
168,168,0.747359037399292,0.008909921449502563,0.7562689588487945,0.7384491159497895
169,169,0.7537389993667603,0.010032064718446523,0.7637710640852068,0.7437069346483137
170,170,0.7578551769256592,0.010293312099400017,0.7681484890250592,0.7475618648262592
171,171,0.7498911023139954,0.00974822854561089,0.7596393308596062,0.7401428737683845
172,172,0.7509591579437256,0.009658916126588982,0.7606180740703146,0.7413002418171366
173,173,0.7451962828636169,0.009672348805846154,0.754868631669463,0.7355239340577708
174,174,0.7373594641685486,0.008821310530663854,0.7461807746992124,0.7285381536378848
175,175,0.7372439503669739,0.00907413205501289,0.7463180824219867,0.728169818311961
176,176,0.7405771613121033,0.009039929942504046,0.7496170912546073,0.7315372313695993
177,177,0.7449690103530884,0.009548391898530085,0.7545174022516185,0.7354206184545583
178,178,0.744981586933136,0.009571165728889261,0.7545527526620253,0.7354104212042467
179,179,0.7422900199890137,0.009426181567140006,0.7517162015561537,0.7328638384218736
180,180,0.7476915121078491,0.009855317067377134,0.7575468291752263,0.7378361950404719
181,181,0.7351325154304504,0.00918172802853944,0.7443142434589899,0.725950787401911
182,182,0.744706928730011,0.009855345989087258,0.7545622747190982,0.7348515827409238
183,183,0.7393817901611328,0.009361140046331746,0.7487429302074645,0.7300206501148011
184,184,0.7350054979324341,0.008940711126607674,0.7439462090590417,0.7260647868058264
185,185,0.7419681549072266,0.009711743333038704,0.7516798982402653,0.7322564115741879
186,186,0.7372038960456848,0.009353310366317999,0.7465572064120028,0.7278505856793668
187,187,0.7322820425033569,0.009133281338869604,0.7414153238422265,0.7231487611644873
188,188,0.7422032952308655,0.009364556432253963,0.7515678516631195,0.7328387387986115
189,189,0.7320190668106079,0.008801343322197085,0.740820410132805,0.7232177234884108
190,190,0.7365375757217407,0.009090879296558545,0.7456284550182992,0.7274466964251822
191,191,0.7444635629653931,0.009929400768449174,0.7543929637338422,0.7345341621969439
192,192,0.7390062212944031,0.009381184065293082,0.7483874053596962,0.72962503722911
193,193,0.7371386885643005,0.009167490725596784,0.7463061792898973,0.7279711978387038
194,194,0.7405259609222412,0.010060110985912798,0.750586071908154,0.7304658499363285
195,195,0.7281162142753601,0.008725595072609428,0.7368418093479695,0.7193906192027507
196,196,0.7319976687431335,0.008898132497592746,0.7408958012407263,0.7230995362455408
197,197,0.7444286942481995,0.009906061490900935,0.7543347557391004,0.7345226327572986
198,198,0.7360700368881226,0.009117016271840937,0.7451870531599635,0.7269530206162816
199,199,0.7370970249176025,0.009406192013481852,0.7465032169310843,0.7276908329041207
200,200,0.727816104888916,0.008937854101072944,0.736753958989989,0.7188782507878431


==> data_for_tex/deep_hedging/layers_adam_N10_7/2_loss.csv <==
,time,f
0,0,1.3523714542388916
1,1,1.3480439186096191
2,2,1.353320598602295
3,3,1.3846073150634766
4,4,1.3457210063934326
5,5,1.336057424545288
6,6,1.3248294591903687
7,7,1.3148705959320068
8,8,1.3187593221664429
9,9,1.2916252613067627
10,10,1.3058714866638184
11,11,1.2695350646972656
12,12,1.2991403341293335
13,13,1.281477928161621
14,14,1.244523525238037
15,15,1.267414927482605
16,16,1.2648226022720337
17,17,1.2587496042251587
18,18,1.2619540691375732
19,19,1.227564811706543
20,20,1.1963859796524048
21,21,1.2349236011505127
22,22,1.1879857778549194
23,23,1.1944162845611572
24,24,1.1530866622924805
25,25,1.1839025020599365
26,26,1.1476601362228394
27,27,1.161655306816101
28,28,1.1274034976959229
29,29,1.1363863945007324
30,30,1.1124624013900757
31,31,1.109930396080017
32,32,1.1068665981292725
33,33,1.0852051973342896
34,34,1.0735589265823364
35,35,1.0335791110992432
36,36,1.0735647678375244
37,37,1.0523903369903564
38,38,1.0609242916107178
39,39,1.0362645387649536
40,40,1.0429449081420898
41,41,1.0047862529754639
42,42,1.033370852470398
43,43,0.9987725019454956
44,44,0.9895318746566772
45,45,0.9682692289352417
46,46,0.9901875257492065
47,47,0.984351634979248
48,48,0.9913663864135742
49,49,0.9591101408004761
50,50,0.9554852247238159
51,51,0.9461429715156555
52,52,0.9407000541687012
53,53,0.9283748865127563
54,54,0.9295234680175781
55,55,0.9072475433349609
56,56,0.9231063723564148
57,57,0.9327884912490845
58,58,0.8942422866821289
59,59,0.9034587144851685
60,60,0.9166439175605774
61,61,0.9044798016548157
62,62,0.8747615814208984
63,63,0.8617337942123413
64,64,0.8461877703666687
65,65,0.8680419921875
66,66,0.8497076034545898
67,67,0.8720389604568481
68,68,0.8357402086257935
69,69,0.8453399538993835
70,70,0.8442510366439819
71,71,0.8493151664733887
72,72,0.825965404510498
73,73,0.8132166862487793
74,74,0.799881100654602
75,75,0.8096675872802734
76,76,0.814971923828125
77,77,0.8059976696968079
78,78,0.8264287114143372
79,79,0.7992558479309082
80,80,0.8132815361022949
81,81,0.8041393160820007
82,82,0.7842275500297546
83,83,0.7737001776695251
84,84,0.7906879186630249
85,85,0.7663442492485046
86,86,0.7863852381706238
87,87,0.7878960967063904
88,88,0.781570315361023
89,89,0.7830942869186401
90,90,0.7846986055374146
91,91,0.7735451459884644
92,92,0.7753857374191284
93,93,0.7762503623962402
94,94,0.7642185091972351
95,95,0.7717154026031494
96,96,0.7759743332862854
97,97,0.764229953289032
98,98,0.7454113960266113
99,99,0.7466243505477905
100,100,0.7562071084976196
101,101,0.7536637783050537
102,102,0.7492872476577759
103,103,0.7525612711906433
104,104,0.7241039276123047
105,105,0.7534226179122925
106,106,0.7386447787284851
107,107,0.7411198616027832
108,108,0.7356327176094055
109,109,0.7529579401016235
110,110,0.7511222958564758
111,111,0.7390009164810181
112,112,0.7591296434402466
113,113,0.7221404314041138
114,114,0.7261320352554321
115,115,0.7358997464179993
116,116,0.7378512024879456
117,117,0.7380042672157288
118,118,0.7136910557746887
119,119,0.7229894399642944
120,120,0.7426320314407349
121,121,0.7367230653762817
122,122,0.7261412143707275
123,123,0.716866135597229
124,124,0.7301381826400757
125,125,0.7106839418411255
126,126,0.7139865756034851
127,127,0.7062901258468628
128,128,0.7172199487686157
129,129,0.7125071287155151
130,130,0.720065176486969
131,131,0.7096733450889587
132,132,0.7085884809494019
133,133,0.7106695771217346
134,134,0.7168782353401184
135,135,0.7076014280319214
136,136,0.7227687835693359
137,137,0.7275651693344116
138,138,0.7000939249992371
139,139,0.6989939212799072
140,140,0.7213850021362305
141,141,0.7012326121330261
142,142,0.6942453384399414
143,143,0.691840410232544
144,144,0.7016422152519226
145,145,0.6941347122192383
146,146,0.7030781507492065
147,147,0.7103896737098694
148,148,0.7024804353713989
149,149,0.6937597990036011
150,150,0.7013958692550659
151,151,0.691196084022522
152,152,0.6887907981872559
153,153,0.6848145127296448
154,154,0.6771406531333923
155,155,0.6833120584487915
156,156,0.701031506061554
157,157,0.6898752450942993
158,158,0.6812575459480286
159,159,0.6712976694107056
160,160,0.7035716772079468
161,161,0.6893980503082275
162,162,0.687972366809845
163,163,0.6898625493049622
164,164,0.6835269331932068
165,165,0.6759788393974304
166,166,0.6936447024345398
167,167,0.7012481689453125
168,168,0.6609442234039307
169,169,0.6744915246963501
170,170,0.6705933809280396
171,171,0.6828960180282593
172,172,0.6973401308059692
173,173,0.6514758467674255
174,174,0.6765574216842651
175,175,0.6774458885192871
176,176,0.654016375541687
177,177,0.6655210256576538
178,178,0.6722307801246643
179,179,0.6980816125869751
180,180,0.6774429082870483
181,181,0.6856198906898499
182,182,0.6636921167373657
183,183,0.6541125178337097
184,184,0.6727563738822937
185,185,0.6750144362449646
186,186,0.648757815361023
187,187,0.6508916020393372
188,188,0.6872683763504028
189,189,0.6687443852424622
190,190,0.6802013516426086
191,191,0.6756166219711304
192,192,0.6680160164833069
193,193,0.6750261187553406
194,194,0.6628497242927551
195,195,0.666497528553009
196,196,0.6784488558769226
197,197,0.6669367551803589
198,198,0.6643608212471008
199,199,0.6982550621032715
200,200,0.6859139204025269


==> data_for_tex/deep_hedging/layers_adam_N10_7/2_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,1.3530994653701782,0.01561225151532875,1.368711716885507,1.3374872138548495
1,1,1.3472338914871216,0.015415053788576223,1.3626489452756978,1.3318188376985454
2,2,1.3444899320602417,0.016232946228122585,1.3607228782883642,1.3282569858321192
3,3,1.354243516921997,0.018341860346014895,1.3725853772680119,1.3359016565759823
4,4,1.3211936950683594,0.015925157517885133,1.3371188525862445,1.3052685375504742
5,5,1.3291735649108887,0.015927036043584773,1.3451006009544735,1.3132465288673039
6,6,1.319148063659668,0.01814429633052617,1.3372923599901942,1.3010037673291417
7,7,1.323777198791504,0.016616283015936793,1.3403934818074408,1.307160915775567
8,8,1.314306616783142,0.017849984545627588,1.3321566013287698,1.2964566322375144
9,9,1.2925877571105957,0.016880348120175855,1.3094681052307715,1.27570740899042
10,10,1.2816087007522583,0.016447830871775582,1.2980565316240338,1.2651608698804828
11,11,1.2727993726730347,0.016364160921751213,1.289163533594786,1.2564352117512834
12,12,1.2738579511642456,0.01673196582440037,1.290589916988646,1.2571259853398453
13,13,1.2607524394989014,0.014963992453169732,1.275716431952071,1.2457884470457317
14,14,1.2539101839065552,0.015588067936521774,1.2694982518430769,1.2383221159700335
15,15,1.2515032291412354,0.016887691189334135,1.2683909203305694,1.2346155379519013
16,16,1.241230845451355,0.016196874150711697,1.2574277196020667,1.2250339713006433
17,17,1.2694376707077026,0.018688678265163884,1.2881263489728665,1.2507489924425388
18,18,1.2288228273391724,0.015672477311523738,1.2444953046506961,1.2131503500276486
19,19,1.2202444076538086,0.01581672710406029,1.236061134757869,1.2044276805497482
20,20,1.1980417966842651,0.01478949596873037,1.2128312926529956,1.1832523007155347
21,21,1.2114819288253784,0.01619571815472866,1.2276776469801072,1.1952862106706497
22,22,1.1900900602340698,0.0145087154951323,1.204598775729202,1.1755813447389376
23,23,1.1846494674682617,0.01501327860031501,1.1996627460685767,1.1696361888679467
24,24,1.1694574356079102,0.013861478105447028,1.1833189137133573,1.155595957502463
25,25,1.1578007936477661,0.01389552122854669,1.1716963148763129,1.1439052724192194
26,26,1.1495484113693237,0.014654420250102919,1.1642028316194266,1.1348939911192208
27,27,1.1454412937164307,0.013633243065072518,1.1590745367815032,1.1318080506513581
28,28,1.1398570537567139,0.014091065032524932,1.1539481187892389,1.1257659887241889
29,29,1.118554949760437,0.013576729050761484,1.1321316788111986,1.1049782207096754
30,30,1.1136925220489502,0.014102068811720143,1.1277945908606704,1.09959045323723
31,31,1.0999367237091064,0.012913588639464497,1.112850312348571,1.087023135069642
32,32,1.088962197303772,0.01340244536344517,1.1023646426672171,1.0755597519403268
33,33,1.0867135524749756,0.013070995082690183,1.0997845475576657,1.0736425573922854
34,34,1.0704894065856934,0.012292578919808056,1.0827819855055014,1.0581968276658853
35,35,1.072901725769043,0.01294994152878512,1.085851667297828,1.059951784240258
36,36,1.0601612329483032,0.012311406337048207,1.0724726392853514,1.047849826611255
37,37,1.0484448671340942,0.012104616951395232,1.0605494840854894,1.036340250182699
38,38,1.0438148975372314,0.012331803813777116,1.0561467013510086,1.0314830937234543
39,39,1.034193515777588,0.011812857898689981,1.046006373676278,1.0223806578788979
40,40,1.0287777185440063,0.011986299905758726,1.040764018449765,1.0167914186382476
41,41,1.0320297479629517,0.013158184673387408,1.0451879326363391,1.0188715632895642
42,42,1.0063732862472534,0.011412812812260418,1.0177860990595138,0.994960473434993
43,43,1.0029462575912476,0.01188529767651326,1.014831555267761,0.9910609599147343
44,44,0.9880603551864624,0.010358568419438084,0.9984189236059005,0.9777017867670244
45,45,0.9913937449455261,0.011595792971729225,1.0029895379172553,0.9797979519737969
46,46,0.9829683899879456,0.011382971218354026,0.9943513612062996,0.9715854187695915
47,47,0.9841614365577698,0.012103144773062588,0.9962645813308324,0.9720582917847072
48,48,0.9733617901802063,0.011965400314115852,0.9853271904943222,0.9613963898660904
49,49,0.9496995806694031,0.010419387092706235,0.9601189677621094,0.9392801935766968
50,50,0.9615638852119446,0.011964976795855314,0.9735288620077999,0.9495989084160893
51,51,0.9569907188415527,0.011809626884387435,0.9688003457259402,0.9451810919571653
52,52,0.9381308555603027,0.010547162696157861,0.9486780182564606,0.9275836928641449
53,53,0.9341360330581665,0.01110530945137844,0.945241342509545,0.9230307236067881
54,54,0.9259721636772156,0.01058003115418824,0.9365521948314038,0.9153921325230273
55,55,0.9174962043762207,0.010247685382017434,0.9277438897582382,0.9072485189942032
56,56,0.9081025719642639,0.010307528223031862,0.9184101001872957,0.8977950437412321
57,57,0.9147520661354065,0.011248018803829503,0.926000084939236,0.903504047331577
58,58,0.8919845819473267,0.00988065125265296,0.9018652331999796,0.8821039306946737
59,59,0.8912121057510376,0.009782917497457312,0.9009950232484949,0.8814291882535803
60,60,0.8811258673667908,0.009469686019588522,0.8905955533863793,0.8716561813472022
61,61,0.8750841021537781,0.009585549907040964,0.884669652060819,0.8654985522467371
62,62,0.8782218098640442,0.010162122732197658,0.8883839325962418,0.8680596871318466
63,63,0.8701939582824707,0.010344160861482248,0.880538119143953,0.8598497974209884
64,64,0.8568081855773926,0.009242991512520438,0.866051177089913,0.8475651940648722
65,65,0.8530499935150146,0.009120228909433672,0.8621702224244483,0.843929764605581
66,66,0.8480032086372375,0.009524851680972425,0.8575280603182099,0.8384783569562652
67,67,0.8474293351173401,0.009594231933254977,0.857023567050595,0.8378351031840852
68,68,0.8394069075584412,0.009336803566330727,0.8487437111247719,0.8300701039921105
69,69,0.8438079357147217,0.009736627925952264,0.853544563640674,0.8340713077887694
70,70,0.8321173191070557,0.009266465396099106,0.8413837845031548,0.8228508537109566
71,71,0.8274457454681396,0.009191106154637509,0.8366368516227771,0.8182546393135022
72,72,0.8230054974555969,0.009409571345694135,0.832415068801291,0.8135959261099028
73,73,0.8162239193916321,0.009164550461695592,0.8253884698533277,0.8070593689299365
74,74,0.8130757808685303,0.009075680833767488,0.8221514617022978,0.8040001000347627
75,75,0.8156728148460388,0.009742297972897825,0.8254151128189366,0.805930516873141
76,76,0.8086563944816589,0.009158891985300184,0.8178152864669591,0.7994975024963588
77,77,0.8105692267417908,0.00924884555457089,0.8198180722963616,0.8013203811872199
78,78,0.8071629405021667,0.009404815401136898,0.8165677559033037,0.7977581251010298
79,79,0.7973887920379639,0.009044405624937227,0.8064331976629011,0.7883443864130266
80,80,0.8028755784034729,0.009608871510488047,0.812484449913961,0.7932667068929848
81,81,0.796267569065094,0.009563103747135423,0.8058306728122294,0.7867044653179586
82,82,0.7993552684783936,0.00937234044666187,0.8087276089250555,0.7899829280317316
83,83,0.7800028324127197,0.008423335881952881,0.7884261682946726,0.7715794965307669
84,84,0.78461754322052,0.008747214595587676,0.7933647578161077,0.7758703286249323
85,85,0.7806991338729858,0.00952257697184937,0.7902217108448352,0.7711765569011365
86,86,0.7793076038360596,0.008845672338392275,0.7881532761744519,0.7704619314976673
87,87,0.7848501801490784,0.009245872161390565,0.794096052310469,0.7756043079876878
88,88,0.769767165184021,0.008512758271161373,0.7782799234551824,0.7612544069128596
89,89,0.7681059837341309,0.008653090459692012,0.7767590741938228,0.7594528932744389
90,90,0.773517906665802,0.008815363065625921,0.7823332697314279,0.7647025436001761
91,91,0.7691392302513123,0.009081323151264451,0.7782205534025767,0.7600579071000478
92,92,0.7660993933677673,0.008959674005028425,0.7750590673727957,0.7571397193627389
93,93,0.7620089650154114,0.008534757423852266,0.7705437224392636,0.7534742075915591
94,94,0.7696920037269592,0.009100199200455421,0.7787922029274147,0.7605918045265038
95,95,0.7632901072502136,0.008908718937588565,0.7721988261878022,0.754381388312625
96,96,0.7567659616470337,0.00869417013077703,0.7654601317778107,0.7480717915162567
97,97,0.7528477311134338,0.008756483993411389,0.7616042151068452,0.7440912471200225
98,98,0.7575890421867371,0.008758383500116988,0.7663474256868541,0.74883065868662
99,99,0.7551476359367371,0.008944624935719117,0.7640922608724562,0.7462030110010179
100,100,0.7547286152839661,0.00974441454791496,0.764473029831881,0.7449842007360511
101,101,0.7484577894210815,0.009100693952073613,0.7575584833731551,0.739357095469008
102,102,0.7419973015785217,0.009403261066217286,0.751400562644739,0.7325940405123045
103,103,0.743642270565033,0.0088102510390546,0.7524525216040876,0.7348320195259783
104,104,0.7470607757568359,0.009130377056173068,0.756191152813009,0.7379303987006629
105,105,0.7394235730171204,0.009123331485175612,0.748546904502296,0.7303002415319447
106,106,0.7447719573974609,0.009608547688150282,0.7543805050856112,0.7351634097093107
107,107,0.7465778589248657,0.010050675368384275,0.7566285342932499,0.7365271835564815
108,108,0.7382351756095886,0.009282374807403076,0.7475175504169917,0.7289528008021855
109,109,0.7411419153213501,0.010422475422421217,0.7515643907437713,0.7307194398989288
110,110,0.7383759021759033,0.00899640700329902,0.7473723091792024,0.7293794951726043
111,111,0.7345343232154846,0.008750704858061408,0.743285028073546,0.7257836183574232
112,112,0.7346283793449402,0.008666452998703998,0.7432948323436441,0.7259619263462362
113,113,0.7315378785133362,0.008798171314208162,0.7403360498275443,0.7227397071991281
114,114,0.7385029792785645,0.010007546448414732,0.7485105257269792,0.7284954328301497
115,115,0.7281415462493896,0.008281145221099812,0.7364226914704894,0.7198604010282899
116,116,0.7187007665634155,0.008278260167566581,0.7269790267309821,0.7104225063958489
117,117,0.7288385629653931,0.008886343498723958,0.737724906464117,0.7199522194666691
118,118,0.7293837666511536,0.009017734249681476,0.738401500900835,0.7203660324014721
119,119,0.7266899943351746,0.009037157754205067,0.7357271520893797,0.7176528365809695
120,120,0.7247282266616821,0.009140624109494054,0.7338688507711761,0.7155876025521881
121,121,0.7285549640655518,0.009043356181683882,0.7375983202472356,0.7195116078838679
122,122,0.7210110425949097,0.008606949706992405,0.729617992301902,0.7124040928879173
123,123,0.7198213338851929,0.008696925960543889,0.7285182598457367,0.711124407924649
124,124,0.7250990867614746,0.009707303607452054,0.7348063903689267,0.7153917831540225
125,125,0.7216073870658875,0.008754786426734301,0.7303621734926218,0.7128526006391531
126,126,0.7154797315597534,0.008434797039799678,0.7239145285995531,0.7070449345199538
127,127,0.7194976806640625,0.008845555214434324,0.7283432358784968,0.7106521254496282
128,128,0.7117561101913452,0.008499478806715258,0.7202555889980605,0.7032566313846299
129,129,0.7127954363822937,0.008847225722878802,0.7216426621051725,0.7039482106594149
130,130,0.7080938816070557,0.00897336233319366,0.7170672439402493,0.699120519273862
131,131,0.7266144752502441,0.00968226294167418,0.7362967381919183,0.71693221230857
132,132,0.7107993364334106,0.00901086579985791,0.7198102022332685,0.7017884706335528
133,133,0.7048882842063904,0.008422498125251567,0.7133107823316419,0.6964657860811388
134,134,0.7157822251319885,0.009258371962549639,0.7250405970945382,0.7065238531694389
135,135,0.709425151348114,0.008768140744027488,0.7181932920921416,0.7006570106040865
136,136,0.7043809294700623,0.008757833240301945,0.7131387627103642,0.6956230962297603
137,137,0.705586314201355,0.008789706589581751,0.7143760207909368,0.6967966076117732
138,138,0.714878261089325,0.009122232797915202,0.7240004938872402,0.7057560282914097
139,139,0.7024537920951843,0.008650568191732268,0.7111043602869166,0.6938032239034521
140,140,0.699675440788269,0.008485635395629297,0.7081610761838983,0.6911898053926397
141,141,0.7034587860107422,0.008811718712512039,0.7122705047232543,0.6946470672982301
142,142,0.7010422348976135,0.009007504368376768,0.7100497392659902,0.6920347305292368
143,143,0.7025113105773926,0.009028331845265452,0.711539642422658,0.6934829787321272
144,144,0.6893890500068665,0.008449258102340719,0.6978383081092072,0.6809397919045257
145,145,0.7010477185249329,0.009239123890300148,0.710286842415233,0.6918085946346327
146,146,0.6923003196716309,0.00890377102863797,0.7012040907002688,0.6833965486429929
147,147,0.6977275013923645,0.0092761776623081,0.7070036790546727,0.6884513237300564
148,148,0.692736804485321,0.00873634038899234,0.7014731448743133,0.6840004640963288
149,149,0.6923590302467346,0.008757294045389403,0.701116324292124,0.6836017362013452
150,150,0.6853653192520142,0.008567737995632166,0.6939330572476463,0.676797581256382
151,151,0.6922294497489929,0.008748880154717387,0.7009783299037103,0.6834805695942755
152,152,0.6915026307106018,0.008681233700998926,0.7001838644116007,0.6828213970096029
153,153,0.6914919018745422,0.009426972982060303,0.7009188748566025,0.6820649288924819
154,154,0.6934884786605835,0.009549162559873375,0.7030376412204569,0.6839393161007101
155,155,0.6891040802001953,0.009142397835876817,0.6982464780360721,0.6799616823643185
156,156,0.6897468566894531,0.00945811139259439,0.6992049680820475,0.6802887452968588
157,157,0.6767198443412781,0.008541949115724846,0.6852617934570029,0.6681778952255533
158,158,0.6901893615722656,0.009129260788812337,0.699318622361078,0.6810601007834532
159,159,0.6904237866401672,0.009290108609985283,0.6997138952501525,0.681133678030182
160,160,0.6800783276557922,0.00930729998272831,0.6893856276385205,0.670771027673064
161,161,0.6850525140762329,0.009099154372731646,0.6941516684489646,0.6759533597035012
162,162,0.682712197303772,0.009104952110438443,0.6918171494142105,0.6736072451933335
163,163,0.6834741830825806,0.009076585906409204,0.6925507689889898,0.6743975971761713
164,164,0.6780479550361633,0.009178685434805899,0.6872266404709693,0.6688692696013574
165,165,0.6836079359054565,0.009069481330644743,0.6926774172361013,0.6745384545748118
166,166,0.6833373308181763,0.009144620079202534,0.6924819508973789,0.6741927107389737
167,167,0.6801300644874573,0.00902557124029818,0.6891556357277555,0.671104493247159
168,168,0.6803342700004578,0.009078428554901423,0.6894126985553591,0.6712558414455564
169,169,0.6819223165512085,0.009272423714695437,0.6911947402659039,0.6726498928365131
170,170,0.6666867136955261,0.008243783762147735,0.6749304974576739,0.6584429299333784
171,171,0.6736223697662354,0.008693647935757264,0.6823160177019926,0.6649287218304781
172,172,0.6742314100265503,0.008700503137612966,0.6829319131641632,0.6655309068889373
173,173,0.6825134754180908,0.009379805833926884,0.6918932812520177,0.673133669584164
174,174,0.6745250821113586,0.009319206689393494,0.6838442888007521,0.6652058754219652
175,175,0.6724997758865356,0.009307802816599188,0.6818075787031348,0.6631919730699365
176,176,0.6680026054382324,0.008818608313651947,0.6768212137518844,0.6591839971245804
177,177,0.6785207986831665,0.009510199505280335,0.6880309981884468,0.6690105991778862
178,178,0.67059326171875,0.009153999135534116,0.6797472608542842,0.6614392625832158
179,179,0.6602296233177185,0.008614081444011457,0.6688437047617299,0.6516155418737071
180,180,0.6632682681083679,0.00878526873266222,0.6720535368410301,0.6544829993757058
181,181,0.674858570098877,0.009326744851092127,0.684185314949969,0.6655318252477849
182,182,0.6761224865913391,0.009169720855723765,0.6852922074470629,0.6669527657356153
183,183,0.6676384210586548,0.00887288183839109,0.6765113028970459,0.6587655392202637
184,184,0.6669676303863525,0.008707156670344081,0.6756747870566966,0.6582604737160085
185,185,0.6697431802749634,0.009043586612348541,0.6787867668873119,0.6606995936626149
186,186,0.6747487783432007,0.009143669645384099,0.6838924479885847,0.6656051086978166
187,187,0.6755400896072388,0.009557344020629098,0.6850974336278679,0.6659827455866096
188,188,0.6710818409919739,0.009209621195357433,0.6802914621873313,0.6618722197966165
189,189,0.6689829230308533,0.008802233594453911,0.6777851566253071,0.6601806894363994
190,190,0.673367440700531,0.009208904173913401,0.6825763448744444,0.6641585365266176
191,191,0.6668193340301514,0.009016811126403585,0.675836145156555,0.6578025229037477
192,192,0.6697351932525635,0.009132540560107642,0.6788677338126711,0.6606026526924559
193,193,0.6626459360122681,0.0085850000646402,0.6712309360769083,0.6540609359476278
194,194,0.6718242168426514,0.009212921828714,0.6810371386713654,0.6626112950139373
195,195,0.6770825982093811,0.00949086025266785,0.686573458462049,0.6675917379567132
196,196,0.6701837778091431,0.00949393079055484,0.6796777085996979,0.6606898470185882
197,197,0.6660077571868896,0.009475810900078322,0.675483568086968,0.6565319462868113
198,198,0.6629039645195007,0.008894371214495031,0.6717983357339957,0.6540095933050057
199,199,0.6723769307136536,0.009407179231240076,0.6817841099448937,0.6629697514824134
200,200,0.6639530062675476,0.008733119672791473,0.672686125940339,0.6552198865947562


==> data_for_tex/deep_hedging/layers_adam_N10_7/3_loss.csv <==
,time,f
0,0,1.3523714542388916
1,1,1.35243821144104
2,2,1.3120262622833252
3,3,1.2804683446884155
4,4,1.2946010828018188
5,5,1.267138123512268
6,6,1.260512113571167
7,7,1.2724536657333374
8,8,1.2522504329681396
9,9,1.2388025522232056
10,10,1.238698124885559
11,11,1.2390670776367188
12,12,1.2203571796417236
13,13,1.197498083114624
14,14,1.2171456813812256
15,15,1.1836802959442139
16,16,1.1721464395523071
17,17,1.181637167930603
18,18,1.14447021484375
19,19,1.13978111743927
20,20,1.1565349102020264
21,21,1.1226222515106201
22,22,1.0988651514053345
23,23,1.1280324459075928
24,24,1.0896111726760864
25,25,1.0872986316680908
26,26,1.087383508682251
27,27,1.0491327047348022
28,28,1.029154658317566
29,29,1.0663926601409912
30,30,1.0153969526290894
31,31,1.0191903114318848
32,32,0.997959315776825
33,33,1.0160951614379883
34,34,0.9954910278320312
35,35,0.9850276112556458
36,36,0.9861628413200378
37,37,0.963823139667511
38,38,0.9605025053024292
39,39,0.9402499198913574
40,40,0.9345410466194153
41,41,0.9271584749221802
42,42,0.9265099763870239
43,43,0.9134383201599121
44,44,0.9011926651000977
45,45,0.8800381422042847
46,46,0.9114076495170593
47,47,0.8850412368774414
48,48,0.872580349445343
49,49,0.8636382818222046
50,50,0.8693737983703613
51,51,0.8524524569511414
52,52,0.8373015522956848
53,53,0.8328356742858887
54,54,0.8442619442939758
55,55,0.8214473724365234
56,56,0.815323531627655
57,57,0.8322014808654785
58,58,0.8247607946395874
59,59,0.8145653605461121
60,60,0.8120797276496887
61,61,0.7852351069450378
62,62,0.8137134313583374
63,63,0.7952759861946106
64,64,0.7919694185256958
65,65,0.7720662355422974
66,66,0.8020085096359253
67,67,0.7727767825126648
68,68,0.7643693089485168
69,69,0.7842093706130981
70,70,0.7543932199478149
71,71,0.7567704916000366
72,72,0.738200843334198
73,73,0.7493284344673157
74,74,0.7475777268409729
75,75,0.7647050023078918
76,76,0.7479522824287415
77,77,0.7480151057243347
78,78,0.7579749822616577
79,79,0.7191716432571411
80,80,0.737389862537384
81,81,0.7330947518348694
82,82,0.7095124125480652
83,83,0.724359393119812
84,84,0.7085777521133423
85,85,0.7211147546768188
86,86,0.7135804295539856
87,87,0.730300784111023
88,88,0.7177093625068665
89,89,0.7372456789016724
90,90,0.715704083442688
91,91,0.7238593697547913
92,92,0.7080825567245483
93,93,0.6958974599838257
94,94,0.7182056903839111
95,95,0.6863440275192261
96,96,0.6989251375198364
97,97,0.6985592246055603
98,98,0.6993743777275085
99,99,0.6892421245574951
100,100,0.709159255027771
101,101,0.6916479468345642
102,102,0.677322268486023
103,103,0.7157266736030579
104,104,0.6866697072982788
105,105,0.6891794204711914
106,106,0.6715380549430847
107,107,0.6881316304206848
108,108,0.6757190227508545
109,109,0.7118770480155945
110,110,0.6801469922065735
111,111,0.6735125780105591
112,112,0.6938979625701904
113,113,0.6663756370544434
114,114,0.6867631673812866
115,115,0.7005078196525574
116,116,0.6810826063156128
117,117,0.6780449151992798
118,118,0.6722927093505859
119,119,0.6787331700325012
120,120,0.6819738745689392
121,121,0.6749324202537537
122,122,0.6698148250579834
123,123,0.6860963106155396
124,124,0.6618415117263794
125,125,0.6578880548477173
126,126,0.6730014681816101
127,127,0.6718612909317017
128,128,0.6799473762512207
129,129,0.6557196378707886
130,130,0.6645204424858093
131,131,0.6706234812736511
132,132,0.6500245332717896
133,133,0.6550918817520142
134,134,0.640686571598053
135,135,0.6608935594558716
136,136,0.6674387454986572
137,137,0.670530378818512
138,138,0.6597673296928406
139,139,0.6725592017173767
140,140,0.6644077897071838
141,141,0.6754634976387024
142,142,0.6674062013626099
143,143,0.6453122496604919
144,144,0.6257464289665222
145,145,0.6653558611869812
146,146,0.65131676197052
147,147,0.6361100077629089
148,148,0.6442413330078125
149,149,0.6276775598526001
150,150,0.656635582447052
151,151,0.6377674341201782
152,152,0.652545154094696
153,153,0.6470062136650085
154,154,0.6499000787734985
155,155,0.630486011505127
156,156,0.6261504888534546
157,157,0.6257336139678955
158,158,0.6527472734451294
159,159,0.6422420740127563
160,160,0.6359702944755554
161,161,0.639181911945343
162,162,0.6375770568847656
163,163,0.630806565284729
164,164,0.6308204531669617
165,165,0.6346137523651123
166,166,0.6572955846786499
167,167,0.6277800798416138
168,168,0.6075709462165833
169,169,0.6305049657821655
170,170,0.6099272966384888
171,171,0.6346924304962158
172,172,0.6252229809761047
173,173,0.6313195824623108
174,174,0.6275545358657837
175,175,0.6296252012252808
176,176,0.6082338690757751
177,177,0.6314295530319214
178,178,0.6289390921592712
179,179,0.6292181611061096
180,180,0.6114385724067688
181,181,0.6181811690330505
182,182,0.6381839513778687
183,183,0.6189139485359192
184,184,0.6228459477424622
185,185,0.6001399755477905
186,186,0.6307550072669983
187,187,0.6051813364028931
188,188,0.6122854948043823
189,189,0.6151867508888245
190,190,0.6144436001777649
191,191,0.6137579083442688
192,192,0.6135408878326416
193,193,0.6295690536499023
194,194,0.6159238815307617
195,195,0.6251659393310547
196,196,0.6091325879096985
197,197,0.6005371809005737
198,198,0.6031987071037292
199,199,0.6142990589141846
200,200,0.5953803658485413


==> data_for_tex/deep_hedging/layers_adam_N10_7/3_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,1.3530994653701782,0.01561225151532875,1.368711716885507,1.3374872138548495
1,1,1.30778169631958,0.013118801095879333,1.3209004974154595,1.2946628952237007
2,2,1.3053803443908691,0.013921266610961361,1.3193016110018305,1.2914590777799078
3,3,1.2947322130203247,0.01437182882373153,1.3091040418440563,1.2803603841965931
4,4,1.284170389175415,0.013029807168380191,1.2972001963437951,1.271140582007035
5,5,1.2709168195724487,0.012509884174497964,1.2834267037469467,1.2584069353979508
6,6,1.2606749534606934,0.013228006648150662,1.273902960108844,1.2474469468125426
7,7,1.2543103694915771,0.012770044144785194,1.2670804136363623,1.241540325346792
8,8,1.2516504526138306,0.01544011212819593,1.2670905647420265,1.2362103404856346
9,9,1.2318001985549927,0.012420307961708402,1.2442205065167011,1.2193798905932842
10,10,1.231846809387207,0.01431669354261241,1.2461635029298195,1.2175301158445946
11,11,1.2138760089874268,0.01352880538148749,1.2274048143689142,1.2003472036059393
12,12,1.1995959281921387,0.01244945437086573,1.2120453825630044,1.187146473821273
13,13,1.1978634595870972,0.012934991904856774,1.2107984514919539,1.1849284676822405
14,14,1.176661491394043,0.012683392891896754,1.1893448842859398,1.1639780985021462
15,15,1.1787694692611694,0.012751105158119072,1.1915205744192885,1.1660183641030504
16,16,1.1570556163787842,0.012028648868893184,1.1690842652476774,1.145026967509891
17,17,1.1528587341308594,0.012348539240695514,1.1652072733715548,1.140510194890164
18,18,1.1507019996643066,0.011825180547101933,1.1625271802114086,1.1388768191172047
19,19,1.1405984163284302,0.012155253092728318,1.1527536694211584,1.128443163235702
20,20,1.124578595161438,0.012113855220442364,1.1366924503818803,1.1124647399409957
21,21,1.119927167892456,0.012102840291057543,1.1320300081835135,1.1078243276013986
22,22,1.102065086364746,0.012722546139895175,1.1147876325046413,1.0893425402248509
23,23,1.0950291156768799,0.011096204010515044,1.106125319687395,1.0839329116663647
24,24,1.0861972570419312,0.01071494736657362,1.0969122044085047,1.0754823096753576
25,25,1.0840102434158325,0.012716729342169204,1.0967269727580018,1.0712935140736632
26,26,1.0824171304702759,0.012339592193028524,1.0947567226633044,1.0700775382772474
27,27,1.0570778846740723,0.010682537937538952,1.0677604226116113,1.0463953467365332
28,28,1.0505996942520142,0.011247219092347716,1.061846913344362,1.0393524751596663
29,29,1.0340217351913452,0.010532585329562966,1.0445543205209082,1.0234891498617822
30,30,1.025734782218933,0.010255919116631632,1.0359907013355647,1.0154788631023015
31,31,1.0198652744293213,0.01206384359660856,1.0319291180259298,1.0078014308327128
32,32,1.0055681467056274,0.009969955005106229,1.0155381017107337,0.9955981917005212
33,33,1.0034486055374146,0.01102978553785973,1.0144783910752744,0.9924188199995548
34,34,1.0034093856811523,0.01156774021513318,1.0149771258962854,0.9918416454660192
35,35,0.9841488003730774,0.010831577126193849,0.9949803774992713,0.9733172232468835
36,36,0.9714509844779968,0.009937043877368,0.9813880283553649,0.9615139406006288
37,37,0.9587794542312622,0.009275468028804393,0.9680549222600666,0.9495039862024578
38,38,0.9529463052749634,0.009792028265048956,0.9627383335400124,0.9431542770099144
39,39,0.9427886009216309,0.01018560382720841,0.9529742047488393,0.9326029970944224
40,40,0.9387207627296448,0.009722162829325108,0.9484429255589699,0.9289985999003196
41,41,0.9186967611312866,0.008598527848911068,0.9272952889801976,0.9100982332823756
42,42,0.9141428470611572,0.009792045782438611,0.9239348928435959,0.9043508012787186
43,43,0.9087033867835999,0.009758244260369163,0.918461631043969,0.8989451425232307
44,44,0.9018034934997559,0.009720999570157042,0.9115244930699129,0.8920824939295988
45,45,0.8971933722496033,0.010033546198271586,0.9072269184478748,0.8871598260513317
46,46,0.8826762437820435,0.009459082190543727,0.8921353259725872,0.8732171615914998
47,47,0.877689003944397,0.008419520313918639,0.8861085242583157,0.8692694836304783
48,48,0.8789763450622559,0.009511883017472243,0.888488228079728,0.8694644620447837
49,49,0.8677796721458435,0.009752939726274806,0.8775326118721183,0.8580267324195687
50,50,0.8600057363510132,0.00913819162910228,0.8691439279801154,0.850867544721911
51,51,0.8588265180587769,0.009609097313852588,0.8684356153726295,0.8492174207449242
52,52,0.8522979617118835,0.010249328340461935,0.8625472900523454,0.8420486333714217
53,53,0.8354379534721375,0.00836268711795704,0.8438006405900945,0.8270752663541804
54,54,0.8376717567443848,0.008852440716753365,0.8465241974611382,0.8288193160276314
55,55,0.8305285573005676,0.00896544209917309,0.8394939993997407,0.8215631152013946
56,56,0.8242700099945068,0.008737272551163563,0.8330072825456704,0.8155327374433433
57,57,0.8170560598373413,0.008890098028768504,0.8259461578661098,0.8081659618085728
58,58,0.8132870197296143,0.009213630794841512,0.8225006505244558,0.8040733889347728
59,59,0.8050962090492249,0.008218181219277292,0.8133143902685022,0.7968780278299475
60,60,0.8078535199165344,0.009514524004028425,0.8173680439205628,0.798338995912506
61,61,0.7998915314674377,0.009673683012729101,0.8095652144801668,0.7902178484547087
62,62,0.7968789935112,0.008720024378325926,0.8055990178895259,0.788158969132874
63,63,0.7970723509788513,0.00944370623672878,0.8065160572155801,0.7876286447421226
64,64,0.7949720621109009,0.009713942976706538,0.8046860050876075,0.7852581191341943
65,65,0.7781577110290527,0.008716298993635262,0.786874010022688,0.7694414120354175
66,66,0.7796835899353027,0.009205709916385247,0.788889299851688,0.7704778800189175
67,67,0.7813982963562012,0.009536593572898584,0.7909348899290998,0.7718617027833026
68,68,0.7701360583305359,0.008989223795103602,0.7791252821256395,0.7611468345354323
69,69,0.7610857486724854,0.008576100655255854,0.7696618493277412,0.7525096480172295
70,70,0.7659540772438049,0.009074099119429418,0.7750281763632344,0.7568799781243755
71,71,0.7692584991455078,0.009278625826555153,0.778537124972063,0.7599798733189527
72,72,0.7647661566734314,0.009622064793994588,0.774388221467426,0.7551440918794368
73,73,0.752746045589447,0.009190469785562781,0.7619365153750098,0.7435555758038842
74,74,0.7425545454025269,0.008491854516952902,0.7510463999194797,0.734062690885574
75,75,0.7471156120300293,0.008596782640068988,0.7557123946700983,0.7385188293899603
76,76,0.7507261037826538,0.009851096458439651,0.7605772002410934,0.7408750073242142
77,77,0.7425233721733093,0.008889853198779081,0.7514132253720884,0.7336335189745302
78,78,0.7356804609298706,0.00905248407248409,0.7447329450023547,0.7266279768573866
79,79,0.7329889535903931,0.008359099336956796,0.7413480529273498,0.7246298542534363
80,80,0.7442833781242371,0.009178287834862906,0.7534616659590999,0.7351050902893742
81,81,0.7325373888015747,0.008700892630561115,0.7412382814321358,0.7238364961710136
82,82,0.7295647263526917,0.00887569226831276,0.7384404186210044,0.7206890340843789
83,83,0.7243726253509521,0.008795718236830292,0.7331683435877825,0.7155769071141218
84,84,0.7235681414604187,0.00900444978719982,0.7325725912476185,0.7145636916732189
85,85,0.7219123244285583,0.00914126369639926,0.7310535881249576,0.7127710607321591
86,86,0.7227175831794739,0.008949757122500013,0.7316673403019739,0.7137678260569739
87,87,0.7234590649604797,0.009502535698076268,0.732961600658556,0.7139565292624035
88,88,0.7161116003990173,0.009057543815512511,0.7251691442145298,0.7070540565835048
89,89,0.7155429124832153,0.008909361853736288,0.7244522743369516,0.7066335506294791
90,90,0.7128024101257324,0.009242804080136334,0.7220452142058688,0.7035596060455961
91,91,0.7235292792320251,0.010507363176860305,0.7340366424088854,0.7130219160551649
92,92,0.7003486752510071,0.008109269783299917,0.708457945034307,0.6922394054677071
93,93,0.7136315107345581,0.009122503550288074,0.7227540142848462,0.70450900718427
94,94,0.7040015459060669,0.009244282412750396,0.7132458283188173,0.6947572634933165
95,95,0.7036579847335815,0.008811371977229657,0.7124693567108112,0.6948466127563518
96,96,0.7025675177574158,0.00867805212347375,0.7112455698808895,0.693889465633942
97,97,0.7052690386772156,0.00907502515190253,0.7143440638291181,0.6961940135253131
98,98,0.6914340257644653,0.008339528742535,0.6997735545070003,0.6830944970219304
99,99,0.6997666954994202,0.009990094506055812,0.709756790005476,0.6897766009933644
100,100,0.6999586224555969,0.009302981152154758,0.7092616036077517,0.6906556413034421
101,101,0.6971046328544617,0.008814120081163165,0.7059187529356248,0.6882905127732986
102,102,0.6900720000267029,0.008818302225282609,0.6988903022519855,0.6812536978014203
103,103,0.6961944699287415,0.009586137975537071,0.7057806079042785,0.6866083319532044
104,104,0.6947305202484131,0.009156209025071341,0.7038867292734844,0.6855743112233418
105,105,0.6932637095451355,0.008731793203592844,0.7019955027487284,0.6845319163415426
106,106,0.6815248131752014,0.008497566372064641,0.6900223795472661,0.6730272468031367
107,107,0.6835888624191284,0.008802938107966469,0.6923918005270949,0.6747859243111619
108,108,0.6831294298171997,0.008756846941851764,0.6918862767590515,0.674372582875348
109,109,0.6805709600448608,0.008863989609673658,0.6894349496545344,0.6717069704351872
110,110,0.6754384636878967,0.00855388492792739,0.6839923486158241,0.6668845787599693
111,111,0.6810882687568665,0.009116955371404277,0.6902052241282707,0.6719713133854622
112,112,0.6747986674308777,0.008206495350224186,0.6830051627811019,0.6665921720806535
113,113,0.6875185370445251,0.009269745108710392,0.6967882821532355,0.6782487919358148
114,114,0.6837052702903748,0.009152938275706443,0.6928582085660812,0.6745523320146684
115,115,0.6833882331848145,0.009815254097004948,0.6932034872818194,0.6735729790878096
116,116,0.6901726722717285,0.009263635042893932,0.6994363073146225,0.6809090372288346
117,117,0.6768098473548889,0.008850952963861874,0.6856608003187508,0.6679588943910271
118,118,0.6768390536308289,0.008764288171777188,0.6856033418026061,0.6680747654590516
119,119,0.6728207468986511,0.008527776718468784,0.68134852361712,0.6642929701801823
120,120,0.668189525604248,0.008459952358395592,0.6766494779626436,0.6597295732458525
121,121,0.6796016097068787,0.009076815902336851,0.6886784256092155,0.6705247938045418
122,122,0.672779381275177,0.008922932748062643,0.6817023140232397,0.6638564485271143
123,123,0.6826291084289551,0.009306954911011335,0.6919360633399664,0.6733221535179438
124,124,0.6678686738014221,0.009183973026416265,0.6770526468278384,0.6586847007750058
125,125,0.6714352369308472,0.008931150099675085,0.6803663870305222,0.6625040868311721
126,126,0.6606516242027283,0.00830305920056515,0.6689546834032934,0.6523485650021631
127,127,0.6602312326431274,0.008781752749753777,0.6690129853928812,0.6514494798933737
128,128,0.6717896461486816,0.009333832317798642,0.6811234784664802,0.662455813830883
129,129,0.6715025901794434,0.00869369322961859,0.6801962834090619,0.6628088969498248
130,130,0.6598761081695557,0.008364459575329492,0.6682405677448852,0.6515116485942262
131,131,0.6610479950904846,0.008434149114424411,0.669482144204909,0.6526138459760602
132,132,0.6635662317276001,0.008882634427511672,0.6724488661551118,0.6546835973000884
133,133,0.6677948236465454,0.009078058446591392,0.6768728820931368,0.658716765199954
134,134,0.6676496863365173,0.009076978326567385,0.6767266646630847,0.6585727080099499
135,135,0.6601325869560242,0.008769083569133244,0.6689016705251574,0.651363503386891
136,136,0.6594957113265991,0.008621998101118177,0.6681177094277173,0.6508737132254809
137,137,0.6638857126235962,0.009269691387635165,0.6731554040112313,0.6546160212359611
138,138,0.6685545444488525,0.010189609916990704,0.6787441543658432,0.6583649345318618
139,139,0.6594188809394836,0.00989565498837098,0.6693145359278546,0.6495232259511127
140,140,0.6549597978591919,0.00841308989341762,0.6633728877526095,0.6465467079657743
141,141,0.6494328379631042,0.008061109834504058,0.6574939477976083,0.6413717281286002
142,142,0.6469475626945496,0.007998121466529697,0.6549456841610792,0.6389494412280199
143,143,0.658488392829895,0.008716461375989535,0.6672048542058846,0.6497719314539054
144,144,0.6514341235160828,0.008644189073183307,0.6600783125892661,0.6427899344428994
145,145,0.6461984515190125,0.007846099186770079,0.6540445507057825,0.6383523523322424
146,146,0.6435319781303406,0.00876541921108295,0.6522973973414236,0.6347665589192576
147,147,0.6529675126075745,0.00899040671356637,0.6619579193211408,0.6439771058940081
148,148,0.650888204574585,0.009427129676033255,0.6603153342506182,0.6414610748985518
149,149,0.6471942663192749,0.0089226938993409,0.6561169602186158,0.638271572419934
150,150,0.6432645320892334,0.008827548669697313,0.6520920807589307,0.6344369834195361
151,151,0.6465652585029602,0.00913616707792325,0.6557014255808834,0.637429091425037
152,152,0.6372381448745728,0.00839046347310916,0.6456286083476819,0.6288476814014636
153,153,0.6422408819198608,0.008681821651637377,0.6509227035714982,0.6335590602682235
154,154,0.6379402279853821,0.008527946318057445,0.6464681743034395,0.6294122816673247
155,155,0.6460272073745728,0.008955287966988038,0.6549824953415608,0.6370719194075847
156,156,0.6440527439117432,0.008870493232024058,0.6529232371437672,0.6351822506797191
157,157,0.634817361831665,0.008556966065221385,0.6433743278968864,0.6262603957664437
158,158,0.6378605365753174,0.008585102798807922,0.6464456393741254,0.6292754337765094
159,159,0.629500150680542,0.008424466248001587,0.6379246169285436,0.6210756844325404
160,160,0.6427246928215027,0.008986029668415028,0.6517107224899177,0.6337386631530877
161,161,0.6391265392303467,0.008801008217253513,0.6479275474476002,0.6303255310130932
162,162,0.6329473853111267,0.009392224950092338,0.642339610261219,0.6235551603610344
163,163,0.6391869187355042,0.009549961445427786,0.6487368801809319,0.6296369572900764
164,164,0.6319065690040588,0.008948369597305352,0.6408549386013642,0.6229581994067535
165,165,0.6371508240699768,0.009142422185356231,0.646293246255333,0.6280084018846206
166,166,0.6304699182510376,0.008596982513128916,0.6390669007641665,0.6218729357379087
167,167,0.624306321144104,0.008834358246699396,0.6331406793908034,0.6154719628974046
168,168,0.6309290528297424,0.008933562380171524,0.6398626152099139,0.6219954904495709
169,169,0.6300144791603088,0.008880999030835205,0.638895478191144,0.6211334801294737
170,170,0.6395909190177917,0.010019006125617215,0.649609925143409,0.6295719128921745
171,171,0.6275129914283752,0.00881951566203798,0.6363325070904132,0.6186934757663373
172,172,0.6232320666313171,0.008723742478058055,0.6319558091093752,0.6145083241532591
173,173,0.6149617433547974,0.007935720031930566,0.6228974633867279,0.6070260233228668
174,174,0.624133825302124,0.00869786519413694,0.632831690496261,0.6154359601079871
175,175,0.6219738125801086,0.008637965145590874,0.6306117777256995,0.6133358474345177
176,176,0.617728054523468,0.008890882314684786,0.6266189368381528,0.6088371722087832
177,177,0.612717866897583,0.008311992696518649,0.6210298595941016,0.6044058742010644
178,178,0.6191419363021851,0.008792399853401689,0.6279343361555867,0.6103495364487834
179,179,0.6182693839073181,0.008464140583041612,0.6267335244903597,0.6098052433242765
180,180,0.6153860092163086,0.008589471370698926,0.6239754805870075,0.6067965378456097
181,181,0.6058355569839478,0.007894624857954334,0.6137301818419021,0.5979409321259934
182,182,0.6096489429473877,0.008387425426949717,0.6180363683743374,0.601261517520438
183,183,0.6100464463233948,0.008152463345911434,0.6181989096693062,0.6018939829774833
184,184,0.6164245009422302,0.008910058459926816,0.625334559402157,0.6075144424823035
185,185,0.6134544610977173,0.00836043785395682,0.6218148989516741,0.6050940232437605
186,186,0.613632082939148,0.008386329110969072,0.622018412050117,0.6052457538281789
187,187,0.6121193170547485,0.008247083482897188,0.6203664005376457,0.6038722335718514
188,188,0.6098844408988953,0.008179904744456973,0.6180643456433522,0.6017045361544383
189,189,0.6128659248352051,0.008481264238385878,0.621347189073591,0.6043846605968192
190,190,0.6107987761497498,0.00832163052723146,0.6191204066769812,0.6024771456225183
191,191,0.611424446105957,0.008718386962324342,0.6201428330682813,0.6027060591436327
192,192,0.6003896594047546,0.008146543857971941,0.6085362032627266,0.5922431155467827
193,193,0.6098873615264893,0.008304638780376277,0.6181920003068655,0.601582722746113
194,194,0.6121088266372681,0.00833927543461942,0.6204481020718875,0.6037695512026486
195,195,0.6183626055717468,0.008673477403410498,0.6270360829751573,0.6096891281683363
196,196,0.6106724739074707,0.008297127111836706,0.6189696010193074,0.602375346795634
197,197,0.6177250742912292,0.0090337562052334,0.6267588304964626,0.6086913180859959
198,198,0.6147852540016174,0.008985181332009462,0.6237704353336269,0.605800072669608
199,199,0.615332841873169,0.008607476568254509,0.6239403184414235,0.6067253653049144
200,200,0.6110815405845642,0.008140875739354842,0.6192224163239191,0.6029406648452094


==> data_for_tex/deep_hedging/layers_adam_N10_7/4_loss.csv <==
,time,f
0,0,1.3523714542388916
1,1,1.378883719444275
2,2,1.3226664066314697
3,3,1.3216772079467773
4,4,1.3328930139541626
5,5,1.2985446453094482
6,6,1.2809405326843262
7,7,1.2837541103363037
8,8,1.2855064868927002
9,9,1.259615182876587
10,10,1.2368205785751343
11,11,1.2841346263885498
12,12,1.2178292274475098
13,13,1.235300064086914
14,14,1.1938502788543701
15,15,1.2512177228927612
16,16,1.1952717304229736
17,17,1.175300121307373
18,18,1.169622778892517
19,19,1.1376044750213623
20,20,1.1782621145248413
21,21,1.1457195281982422
22,22,1.127424955368042
23,23,1.16403067111969
24,24,1.1050493717193604
25,25,1.0799683332443237
26,26,1.0868698358535767
27,27,1.0577846765518188
28,28,1.0629314184188843
29,29,1.0721701383590698
30,30,1.0274436473846436
31,31,1.029004693031311
32,32,1.0137102603912354
33,33,1.0036519765853882
34,34,1.0266339778900146
35,35,0.9973711967468262
36,36,0.9792827367782593
37,37,0.9543172717094421
38,38,0.9871242642402649
39,39,0.9656354784965515
40,40,0.9488024711608887
41,41,0.933795154094696
42,42,0.934390664100647
43,43,0.9133488535881042
44,44,0.9054088592529297
45,45,0.9309948682785034
46,46,0.8844316601753235
47,47,0.9107564091682434
48,48,0.8760818243026733
49,49,0.8676155805587769
50,50,0.8734811544418335
51,51,0.8599388003349304
52,52,0.8792077898979187
53,53,0.8514300584793091
54,54,0.8588184118270874
55,55,0.8548843264579773
56,56,0.8415588140487671
57,57,0.813886284828186
58,58,0.8442082405090332
59,59,0.8311243057250977
60,60,0.8134639859199524
61,61,0.8023635745048523
62,62,0.8043714761734009
63,63,0.8243675231933594
64,64,0.8025922775268555
65,65,0.8114826083183289
66,66,0.8181664347648621
67,67,0.7982780337333679
68,68,0.79825758934021
69,69,0.7803726196289062
70,70,0.787347674369812
71,71,0.7768656015396118
72,72,0.7742975950241089
73,73,0.7568588256835938
74,74,0.772731602191925
75,75,0.756389319896698
76,76,0.7829307317733765
77,77,0.7680004835128784
78,78,0.7635790109634399
79,79,0.7390506267547607
80,80,0.7535305023193359
81,81,0.7374604940414429
82,82,0.7387242317199707
83,83,0.7458776235580444
84,84,0.7499841451644897
85,85,0.7572892904281616
86,86,0.737906813621521
87,87,0.745220959186554
88,88,0.7369681596755981
89,89,0.7331109046936035
90,90,0.7434474229812622
91,91,0.7279000282287598
92,92,0.737941563129425
93,93,0.7262129783630371
94,94,0.7271643877029419
95,95,0.7291260957717896
96,96,0.7132279276847839
97,97,0.7043395042419434
98,98,0.7463570833206177
99,99,0.7301594614982605
100,100,0.7215633988380432
101,101,0.734343945980072
102,102,0.7273988723754883
103,103,0.7023633718490601
104,104,0.7112212181091309
105,105,0.7174476981163025
106,106,0.737097442150116
107,107,0.7037302255630493
108,108,0.7161397933959961
109,109,0.6885565519332886
110,110,0.704776406288147
111,111,0.7167167067527771
112,112,0.6990669369697571
113,113,0.7070561647415161
114,114,0.7026845216751099
115,115,0.6955700516700745
116,116,0.7019191980361938
117,117,0.6977500915527344
118,118,0.6965895891189575
119,119,0.6807445287704468
120,120,0.6711616516113281
121,121,0.6907764673233032
122,122,0.6839843988418579
123,123,0.6986988186836243
124,124,0.6644908785820007
125,125,0.6778026819229126
126,126,0.7003673911094666
127,127,0.6916756629943848
128,128,0.6816225051879883
129,129,0.6993805766105652
130,130,0.6856473088264465
131,131,0.6780538558959961
132,132,0.6810585856437683
133,133,0.6698818802833557
134,134,0.6726848483085632
135,135,0.679061770439148
136,136,0.6898024082183838
137,137,0.6694753766059875
138,138,0.6645109057426453
139,139,0.6687008142471313
140,140,0.6733632683753967
141,141,0.6784623861312866
142,142,0.6573449969291687
143,143,0.6671537160873413
144,144,0.7069648504257202
145,145,0.6622750759124756
146,146,0.6650317311286926
147,147,0.666207492351532
148,148,0.6558908820152283
149,149,0.6700298190116882
150,150,0.6727960109710693
151,151,0.6770372986793518
152,152,0.6725865006446838
153,153,0.6634949445724487
154,154,0.6697344779968262
155,155,0.6792117357254028
156,156,0.6496058106422424
157,157,0.6634484529495239
158,158,0.6566516160964966
159,159,0.6669458746910095
160,160,0.6645743250846863
161,161,0.6518723368644714
162,162,0.6575425267219543
163,163,0.6752262115478516
164,164,0.6572288274765015
165,165,0.648926854133606
166,166,0.6480451822280884
167,167,0.6533371806144714
168,168,0.6351841688156128
169,169,0.6470797657966614
170,170,0.6514776945114136
171,171,0.6672284603118896
172,172,0.6600402593612671
173,173,0.6396158933639526
174,174,0.6566635370254517
175,175,0.6423741579055786
176,176,0.6548078656196594
177,177,0.6328858137130737
178,178,0.6608400344848633
179,179,0.662569522857666
180,180,0.6552211046218872
181,181,0.6545811891555786
182,182,0.6301201581954956
183,183,0.6552305221557617
184,184,0.6462769508361816
185,185,0.6305432915687561
186,186,0.642486572265625
187,187,0.6295751333236694
188,188,0.6379662752151489
189,189,0.6282681822776794
190,190,0.6343175172805786
191,191,0.6631473898887634
192,192,0.6565135717391968
193,193,0.6338093876838684
194,194,0.6363719701766968
195,195,0.6355937719345093
196,196,0.6383455991744995
197,197,0.6277906894683838
198,198,0.6529545783996582
199,199,0.6301450729370117
200,200,0.6563369035720825


==> data_for_tex/deep_hedging/layers_adam_N10_7/4_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,1.3530994653701782,0.01561225151532875,1.368711716885507,1.3374872138548495
1,1,1.3282592296600342,0.0145815527486015,1.3428407824086357,1.3136776769114327
2,2,1.317380666732788,0.013821999910593607,1.3312026666433816,1.3035586668221946
3,3,1.322364091873169,0.014784636813950244,1.337148728687119,1.3075794550592188
4,4,1.3041781187057495,0.01479797926852549,1.318976097974275,1.289380139437224
5,5,1.3032478094100952,0.017339103012346552,1.3205869124224419,1.2859087063977486
6,6,1.2887927293777466,0.015078277730913482,1.30387100710866,1.273714451646833
7,7,1.2730365991592407,0.015138528546603093,1.2881751277058437,1.2578980706126377
8,8,1.2836357355117798,0.01626942453118239,1.299905160042962,1.2673663109805975
9,9,1.2702126502990723,0.016117759770290424,1.2863304100693627,1.2540948905287819
10,10,1.251084566116333,0.01470501699213995,1.265789583108473,1.2363795491241931
11,11,1.2241392135620117,0.012748105895134943,1.2368873194571466,1.2113911076668769
12,12,1.2394393682479858,0.01578804835017404,1.2552274165981598,1.2236513198978118
13,13,1.220298171043396,0.015272273440013643,1.2355704444834097,1.2050258976033823
14,14,1.2092556953430176,0.01413787209681645,1.223393567439834,1.1951178232462012
15,15,1.2072288990020752,0.014292799882275286,1.2215216988843505,1.1929360991198
16,16,1.1859829425811768,0.014054697325317346,1.200037639906494,1.1719282452558595
17,17,1.1945242881774902,0.014839204680372845,1.2093634928578632,1.1796850834971173
18,18,1.1649551391601562,0.013166980871862721,1.1781221200320189,1.1517881582882936
19,19,1.1690727472305298,0.013617470190385107,1.1826902174209148,1.1554552770401447
20,20,1.152471899986267,0.013299114251638681,1.1657710142379059,1.1391727857346283
21,21,1.1481804847717285,0.014422200547265082,1.1626026853189937,1.1337582842244633
22,22,1.117251992225647,0.01233209126453431,1.1295840834901814,1.1049199009611126
23,23,1.1132664680480957,0.012975255110110669,1.1262417231582065,1.100291212937985
24,24,1.0952361822128296,0.011845074002225599,1.1070812562150552,1.083391108210604
25,25,1.0910948514938354,0.01235228566831391,1.1034471371621493,1.0787425658255216
26,26,1.0749133825302124,0.011197078714559081,1.0861104612447714,1.0637163038156534
27,27,1.0649497509002686,0.01180353009679971,1.0767532809970684,1.0531462208034688
28,28,1.0548653602600098,0.010904498885820405,1.0657698591458302,1.0439608613741893
29,29,1.050447702407837,0.011679689431525116,1.0621273918393621,1.0387680129763117
30,30,1.0354876518249512,0.010970594611366897,1.0464582464363181,1.0245170572135842
31,31,1.0249055624008179,0.010729990450390973,1.035635552851209,1.0141755719504268
32,32,1.0112146139144897,0.010828393653090749,1.0220430075675806,1.000386220261399
33,33,1.0058842897415161,0.010406586464694344,1.0162908762062104,0.9954777032768217
34,34,0.99664306640625,0.010875105653494005,1.007518172059744,0.985767960752756
35,35,0.9898452162742615,0.01076005316135739,1.000605269435619,0.9790851631129041
36,36,0.9782720804214478,0.011052182645854171,0.9893242630673019,0.9672198977755936
37,37,0.9672611951828003,0.010655623493070676,0.977916818675871,0.9566055716897296
38,38,0.9662203192710876,0.01066664459032492,0.9768869638614126,0.9555536746807627
39,39,0.9513669610023499,0.01071195612804498,0.9620789171303948,0.9406550048743049
40,40,0.9429277181625366,0.010197331477524123,0.9531250496400607,0.9327303866850125
41,41,0.9254233837127686,0.00872481571417328,0.9341481994269418,0.9166985679985953
42,42,0.9262346029281616,0.009383242146004334,0.9356178450741659,0.9168513607821573
43,43,0.919719934463501,0.009371469130074759,0.9290914035935758,0.9103484653334262
44,44,0.9172512888908386,0.01006506152943146,0.92731635042027,0.9071862273614072
45,45,0.8993380069732666,0.009615706080828946,0.9089537130540956,0.8897223008924376
46,46,0.8898963928222656,0.008963433891380664,0.8988598267136463,0.880932958930885
47,47,0.8858597278594971,0.009216994222986866,0.8950767220824839,0.8766427336365102
48,48,0.8938411474227905,0.0115831578629095,0.9054243052857001,0.882257989559881
49,49,0.8772915005683899,0.010051532899234971,0.8873430334676249,0.8672399676691549
50,50,0.8795033097267151,0.010703169236985544,0.8902064789637006,0.8688001404897295
51,51,0.8717635869979858,0.01043607755135305,0.8821996645493388,0.8613275094466328
52,52,0.8577889204025269,0.00929733252815777,0.8670862529306846,0.8484915878743691
53,53,0.8498880863189697,0.009804389112742257,0.859692475431712,0.8400836972062274
54,54,0.8452306389808655,0.00902831658886984,0.8542589555697353,0.8362023223919957
55,55,0.8426682353019714,0.011120183150287857,0.8537884184522593,0.8315480521516836
56,56,0.8380268812179565,0.009556068726470088,0.8475829499444266,0.8284708124914865
57,57,0.8348682522773743,0.009830143315375784,0.8446983955927501,0.8250381089619985
58,58,0.8361824154853821,0.00981918447577845,0.8460015999611605,0.8263632310096036
59,59,0.8218896389007568,0.008989511684043598,0.8308791505848004,0.8129001272167132
60,60,0.8139561414718628,0.00910163504002265,0.8230577765118855,0.8048545064318401
61,61,0.8044929504394531,0.008448444112407529,0.8129413945518607,0.7960445063270456
62,62,0.8049036264419556,0.008638932761166557,0.8135425592031221,0.796264693680789
63,63,0.8008901476860046,0.00885320361084386,0.8097433512968485,0.7920369440751608
64,64,0.8067131638526917,0.009585023538285732,0.8162981873909774,0.7971281403144059
65,65,0.8042343258857727,0.01041081737006944,0.8146451432558421,0.7938235085157033
66,66,0.7919475436210632,0.009669393821045256,0.8016169374421085,0.782278149800018
67,67,0.7851161360740662,0.008541852390916123,0.7936579884649823,0.7765742836831501
68,68,0.7851523756980896,0.009490217635229918,0.7946425933333195,0.7756621580628597
69,69,0.7737106084823608,0.008373610031843993,0.7820842185142048,0.7653369984505168
70,70,0.7802557945251465,0.008785118288626896,0.7890409128137734,0.7714706762365195
71,71,0.7765734195709229,0.008832665657271825,0.7854060852281947,0.767740753913651
72,72,0.778145968914032,0.009625028059410479,0.7877709969734424,0.7685209408546215
73,73,0.7792109847068787,0.00967205700463963,0.7888830417115182,0.7695389277022391
74,74,0.7741162180900574,0.009505614773086089,0.7836218328631435,0.7646106033169713
75,75,0.7674076557159424,0.009177925145409835,0.7765855808613522,0.7582297305705326
76,76,0.7633702158927917,0.009474380310084678,0.7728445962028764,0.7538958355827071
77,77,0.7638407945632935,0.009123888566909934,0.7729646831302034,0.7547169059963835
78,78,0.7564215064048767,0.00912979672058989,0.7655513031254666,0.7472917096842868
79,79,0.7583428025245667,0.009197126958543562,0.7675399294831102,0.7491456755660231
80,80,0.7531741857528687,0.009800187869314225,0.7629743736221829,0.7433739978835544
81,81,0.7442114353179932,0.00884896850851932,0.7530604038265125,0.7353624668094738
82,82,0.7610766887664795,0.010476755073404564,0.7715534438398841,0.7505999336930749
83,83,0.7501846551895142,0.00927168731534838,0.7594563425048625,0.7409129678741658
84,84,0.7395512461662292,0.009133345609199763,0.748684591775429,0.7304179005570295
85,85,0.7450637221336365,0.009024352551650757,0.7540880746852873,0.7360393695819857
86,86,0.7442106604576111,0.009108417761500787,0.7533190782191119,0.7351022426961102
87,87,0.7504675984382629,0.00977673762256242,0.7602443360608253,0.7406908608157006
88,88,0.735375165939331,0.010179036567889906,0.7455542025072209,0.7251961293714412
89,89,0.7348231673240662,0.008800899620653037,0.7436240669447192,0.7260222677034132
90,90,0.7405449151992798,0.009892416490059121,0.7504373316893389,0.7306524987092207
91,91,0.7239657640457153,0.008453561777791952,0.7324193258235073,0.7155122022679233
92,92,0.7389755845069885,0.009908952855627883,0.7488845373626164,0.7290666316513607
93,93,0.7350490689277649,0.009745042298108422,0.7447941112258734,0.7253040266296564
94,94,0.7380454540252686,0.010944665791892417,0.748990119817161,0.7271007882333761
95,95,0.7318099141120911,0.00972388965578829,0.7415338037678794,0.7220860244563028
96,96,0.7276838421821594,0.009989920933158368,0.7376737631153177,0.7176939212490011
97,97,0.7284541130065918,0.009533266675424996,0.7379873796820168,0.7189208463311668
98,98,0.7138993144035339,0.0087899587058535,0.7226892731093875,0.7051093556976804
99,99,0.7209820747375488,0.009182674745210664,0.7301647494827594,0.7117993999923382
100,100,0.7198717594146729,0.009151085628512808,0.7290228450431857,0.71072067378616
101,101,0.72309410572052,0.009221641511138773,0.7323157472316588,0.7138724642093812
102,102,0.727440357208252,0.00938987895531914,0.7368302361635711,0.7180504782529328
103,103,0.7281620502471924,0.010120390717710403,0.7382824409649028,0.718041659529482
104,104,0.7189565896987915,0.009701543733814424,0.7286581334326059,0.7092550459649771
105,105,0.7133249044418335,0.00900308720856478,0.7223279916503983,0.7043218172332687
106,106,0.7057744860649109,0.008454210658734649,0.7142286967236455,0.6973202754061762
107,107,0.7124631404876709,0.009376793277386246,0.7218399337650572,0.7030863472102846
108,108,0.711078941822052,0.008945577483652455,0.7200245193057044,0.7021333643383996
109,109,0.7100082635879517,0.008959435946697847,0.7189676995346495,0.7010488276412539
110,110,0.7062284350395203,0.008758352816173235,0.7149867878556935,0.697470082223347
111,111,0.7016544342041016,0.008929623479438362,0.7105840576835399,0.6927248107246632
112,112,0.6989806890487671,0.00870507913621204,0.7076857681849791,0.6902756099125551
113,113,0.7024659514427185,0.008788376426443957,0.7112543278691624,0.6936775750162746
114,114,0.7039836049079895,0.009305030359182528,0.713288635267172,0.694678574548807
115,115,0.7080349922180176,0.0094296458886717,0.7174646381066893,0.6986053463293459
116,116,0.6952767372131348,0.008844944171877887,0.7041216813850126,0.6864317930412569
117,117,0.6965373158454895,0.00900114601441782,0.7055384618599073,0.6875361698310717
118,118,0.6920880079269409,0.008899067606909375,0.7009870755338503,0.6831889403200315
119,119,0.6986675262451172,0.00896948254818948,0.7076370087933067,0.6896980436969277
120,120,0.6969925165176392,0.009473881010503756,0.7064663975281429,0.6875186355071354
121,121,0.6832724809646606,0.008620538389008253,0.6918930193536689,0.6746519425756524
122,122,0.6875163912773132,0.009014693828626862,0.6965310851059401,0.6785016974486864
123,123,0.6833264827728271,0.008889237034502612,0.6922157198073298,0.6744372457383245
124,124,0.6800622344017029,0.00853908905209315,0.688601323453796,0.6715231453496098
125,125,0.6872349381446838,0.009657086012697921,0.6968920241573817,0.677577852131986
126,126,0.6851959228515625,0.009118748135170487,0.6943146709867329,0.6760771747163921
127,127,0.6821134090423584,0.009448544135937252,0.6915619531782956,0.6726648649064212
128,128,0.6792242527008057,0.009110255159042359,0.6883345078598481,0.6701139975417633
129,129,0.6784641146659851,0.009003125426058516,0.6874672400920436,0.6694609892399266
130,130,0.6837823390960693,0.009232949976992574,0.6930152890730619,0.6745493891190768
131,131,0.6846666932106018,0.00951119486326455,0.6941778880738664,0.6751554983473372
132,132,0.6762042045593262,0.008773450260469785,0.684977654819796,0.6674307542988563
133,133,0.6731076240539551,0.008449424835123034,0.6815570488890781,0.6646581992188321
134,134,0.682941198348999,0.009548853207206076,0.6924900515562051,0.6733923451417929
135,135,0.6755428314208984,0.009100390449042017,0.6846432218699404,0.6664424409718565
136,136,0.6755279302597046,0.009411599459375699,0.6849395297190803,0.6661163308003288
137,137,0.6817381978034973,0.009215014094075482,0.6909532118975727,0.6725231837094219
138,138,0.6770125031471252,0.00916328952900099,0.6861757926761263,0.6678492136181242
139,139,0.676761269569397,0.00908714185903302,0.68584841142843,0.6676741277103639
140,140,0.6731786131858826,0.009209769405490438,0.682388382591373,0.6639688437803921
141,141,0.675336480140686,0.009082714945273209,0.6844191950859593,0.6662537651954128
142,142,0.6725261807441711,0.009213316556170982,0.6817394973003421,0.6633128641880002
143,143,0.6719911098480225,0.008966734322517744,0.6809578441705402,0.6630243755255047
144,144,0.6710803508758545,0.009019664803087241,0.6801000156789417,0.6620606860727672
145,145,0.6665711998939514,0.008575530951786538,0.675146730845738,0.6579956689421649
146,146,0.6815520524978638,0.009321935912826398,0.6908739884106901,0.6722301165850374
147,147,0.6663507223129272,0.008694839295771582,0.6750455616086988,0.6576558830171557
148,148,0.6588523387908936,0.00841857418404,0.6672709129749336,0.6504337646068535
149,149,0.6657625436782837,0.008974884858321012,0.6747374285366047,0.6567876588199627
150,150,0.6610493659973145,0.008687169613394044,0.6697365356107084,0.6523621963839205
151,151,0.664488673210144,0.009050466237176421,0.6735391394473205,0.6554382069729676
152,152,0.6698821783065796,0.009323571342518107,0.6792057496490977,0.6605586069640614
153,153,0.6668181419372559,0.00902568953782707,0.675843831475083,0.6577924523994287
154,154,0.6617421507835388,0.008958078826573785,0.6707002296101126,0.6527840719569651
155,155,0.6731717586517334,0.009204462108759923,0.6823762207604933,0.6639672965429735
156,156,0.6678434014320374,0.009270067230537376,0.6771134686625747,0.6585733342015
157,157,0.6673122644424438,0.00934672153469051,0.6766589859771344,0.6579655429077533
158,158,0.6575633883476257,0.008597377441497807,0.6661607657891235,0.6489660109061279
159,159,0.66656494140625,0.0092774877147296,0.6758424291209796,0.6572874536915204
160,160,0.6678237915039062,0.009458535377529059,0.6772823268814353,0.6583652561263772
161,161,0.655902087688446,0.009187338421415161,0.6650894261098612,0.6467147492670309
162,162,0.6659448146820068,0.009557897031019018,0.6755027117130259,0.6563869176509878
163,163,0.6572379469871521,0.009306587770840778,0.6665445347579929,0.6479313592163113
164,164,0.6648620367050171,0.009552191946010017,0.6744142286510271,0.6553098447590071
165,165,0.666951060295105,0.009629327617594483,0.6765803879126995,0.6573217326775105
166,166,0.6564147472381592,0.009134171106628385,0.6655489183447876,0.6472805761315308
167,167,0.6589663624763489,0.00916793398001505,0.6681342964563639,0.6497984284963338
168,168,0.6588358879089355,0.009313898157414412,0.66814978606635,0.6495219897515211
169,169,0.6579568982124329,0.009443036228710797,0.6673999344411436,0.6485138619837221
170,170,0.6428367495536804,0.008738334364530196,0.6515750839182106,0.6340984151891502
171,171,0.652852475643158,0.009600294401369057,0.662452770044527,0.643252181241789
172,172,0.6578762531280518,0.009924214071507715,0.6678004671995594,0.6479520390565441
173,173,0.6526366472244263,0.009612463936717,0.6622491111611433,0.6430241832877093
174,174,0.6509208679199219,0.010223004473903516,0.6611438723938254,0.6406978634460183
175,175,0.6505678296089172,0.009450469934973725,0.6600182995438909,0.6411173596739436
176,176,0.6569291949272156,0.009623181070460987,0.6665523759976766,0.6473060138567546
177,177,0.6592462062835693,0.009787417266592706,0.669033623550162,0.6494587890169766
178,178,0.6474347710609436,0.009302603722334116,0.6567373747832778,0.6381321673386094
179,179,0.6484375,0.00939156155311461,0.6578290615531146,0.6390459384468854
180,180,0.6541063785552979,0.009585056300171445,0.6636914348554693,0.6445213222551264
181,181,0.6435797810554504,0.009150989819595112,0.6527307708750456,0.6344287912358553
182,182,0.6522045135498047,0.009282268886403253,0.661486782436208,0.6429222446634014
183,183,0.6446276307106018,0.009239694672562583,0.6538673253831644,0.6353879360380392
184,184,0.647978663444519,0.00943085570305671,0.6574095191475757,0.6385478077414624
185,185,0.6461560726165771,0.00899411383239397,0.6551501864489712,0.6371619587841831
186,186,0.6422013640403748,0.00899282114821115,0.6511941851885859,0.6332085428921637
187,187,0.64571213722229,0.009530859903625993,0.655242997125916,0.636181277318664
188,188,0.639859676361084,0.008815446535713247,0.6486751228967972,0.6310442298253708
189,189,0.6451449394226074,0.0092988262300635,0.6544437656526709,0.6358461131925439
190,190,0.6398760080337524,0.008534256261944663,0.6484102642956971,0.6313417517718077
191,191,0.6400446891784668,0.009091625300436803,0.6491363144789036,0.63095306387803
192,192,0.6423326134681702,0.009005643033789664,0.6513382565019599,0.6333269704343805
193,193,0.6467732191085815,0.009261930431805595,0.6560351495403871,0.637511288676776
194,194,0.6460272073745728,0.009298200087629454,0.6553254074622022,0.6367290072869433
195,195,0.6436529755592346,0.009020132966350106,0.6526731085255847,0.6346328425928845
196,196,0.6434960961341858,0.009216937714737526,0.6527130338489233,0.6342791584194483
197,197,0.6401649713516235,0.008999838469935927,0.6491648098215594,0.6311651328816876
198,198,0.643679678440094,0.00899818409936723,0.6526778625394613,0.6346814943407267
199,199,0.6376513838768005,0.00882707516460858,0.6464784590414091,0.628824308712192
200,200,0.6508437991142273,0.009954620891161302,0.6607984200053886,0.640889178223066


==> data_for_tex/deep_hedging/layers_adam_N10_7/experiment_settings.txt <==
Model: DeepHedging
Model options: {'T': 1.0, 'N_euler': 10, 'h': 0.1, 'dim': 5, 'multiple_ctrls': True, 'ctrl_hidden_units': [32, 32], 'ell': <function ell at 0x000001D67FF21480>, 'a': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'b': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.04, 0.04, 0.04, 0.04, 0.04], dtype=float32)>, 'sigma': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([2., 2., 2., 2., 2.], dtype=float32)>, 'rho': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([-0.7, -0.7, -0.7, -0.7, -0.7], dtype=float32)>, 'K': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'T_COST': 0.0005, 'epsilon': 1e-05}
Dataloader: ConstantMultipleLoader
Data options: {'N_train': 2560, 'N_test': 12800, 'batch_size': 512, 'X0_list': [<tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.1, 0.1, 0.1, 0.1, 0.1], dtype=float32)>]}
Learning rate: {'boundaries': [900], 'values': [0.002, 0.0002], 'name': None}
EPOCHS: 200

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [900], 'values': [0.002, 0.0], 'name': None}
Optimizer 2 : LAdam  Sigma schedule: {'boundaries': [900], 'values': [0.002, 0.0], 'name': None}
Optimizer 3 : LAdam  Sigma schedule: {'boundaries': [900], 'values': [0.002, 0.0], 'name': None}
Optimizer 4 : LAdam  Sigma schedule: {'boundaries': [900], 'values': [0.002, 0.0], 'name': None}
Layer Langevin: 0%, 100%, 10%, 30%, 90%

==> data_for_tex/deep_hedging/layers_rmsprop_N10_3/0_loss.csv <==
,time,f
0,0,9.504274368286133
1,1,9.389630317687988
2,2,8.639217376708984
3,3,7.562209129333496
4,4,6.883410453796387
5,5,6.206655979156494
6,6,5.880246162414551
7,7,5.070774555206299
8,8,4.758370876312256
9,9,4.7090840339660645
10,10,3.934025526046753
11,11,4.129134178161621
12,12,3.8154587745666504
13,13,4.068163871765137
14,14,3.539644956588745
15,15,3.7238688468933105
16,16,3.5305047035217285
17,17,3.233994960784912
18,18,3.2092437744140625
19,19,3.3089821338653564
20,20,2.8910584449768066
21,21,2.761273145675659
22,22,2.812781810760498
23,23,2.7652716636657715
24,24,2.807800769805908
25,25,2.516960859298706
26,26,2.5155694484710693
27,27,2.508119821548462
28,28,2.332542896270752
29,29,2.3557472229003906
30,30,2.2876715660095215
31,31,2.3080849647521973
32,32,2.197316884994507
33,33,1.873783826828003
34,34,2.062917709350586
35,35,2.248095750808716
36,36,1.9392293691635132
37,37,1.8637851476669312
38,38,1.9276278018951416
39,39,1.8923527002334595
40,40,1.9616047143936157
41,41,1.7602342367172241
42,42,1.7774429321289062
43,43,1.6968847513198853
44,44,1.5197675228118896
45,45,1.6019465923309326
46,46,1.608771562576294
47,47,1.685671091079712
48,48,1.481777310371399
49,49,1.5244947671890259
50,50,1.4270851612091064
51,51,1.5153834819793701
52,52,1.4877023696899414
53,53,1.2920020818710327
54,54,1.3135807514190674
55,55,1.2590446472167969
56,56,1.1959044933319092
57,57,1.1931947469711304
58,58,1.1701698303222656
59,59,1.2610089778900146
60,60,1.178119421005249
61,61,1.223980188369751
62,62,1.1043370962142944
63,63,1.0523486137390137
64,64,0.9964659810066223
65,65,1.0816538333892822
66,66,1.0263605117797852
67,67,1.0367891788482666
68,68,0.8822759389877319
69,69,0.898945689201355
70,70,0.9560102224349976
71,71,0.8564348220825195
72,72,0.8839079737663269
73,73,0.9262431859970093
74,74,0.9057025909423828
75,75,0.8923346400260925
76,76,0.8624103665351868
77,77,0.8224371075630188
78,78,0.8555353879928589
79,79,0.7968454360961914
80,80,0.7913205623626709
81,81,0.8031152486801147
82,82,0.7868361473083496
83,83,0.8211542367935181
84,84,0.7761132121086121
85,85,0.7473784685134888
86,86,0.745154082775116
87,87,0.7525224685668945
88,88,0.7475299835205078
89,89,0.7192179560661316
90,90,0.7170793414115906
91,91,0.7136915326118469
92,92,0.707137942314148
93,93,0.738404393196106
94,94,0.7341893911361694
95,95,0.7408402562141418
96,96,0.6866256594657898
97,97,0.7016084790229797
98,98,0.7056664228439331
99,99,0.7217172384262085
100,100,0.7013344168663025
101,101,0.6718565821647644
102,102,0.7013974785804749
103,103,0.7124437689781189
104,104,0.6996768712997437
105,105,0.6979547739028931
106,106,0.6824520230293274
107,107,0.7019515633583069
108,108,0.7189984321594238
109,109,0.6840870380401611
110,110,0.691320538520813
111,111,0.6855538487434387
112,112,0.6860789060592651
113,113,0.6785792112350464
114,114,0.6817613840103149
115,115,0.6913912296295166
116,116,0.6775780916213989
117,117,0.692773699760437
118,118,0.6838809251785278
119,119,0.6715884208679199
120,120,0.6694246530532837
121,121,0.6677488684654236
122,122,0.6783746480941772
123,123,0.6921700239181519
124,124,0.670701801776886
125,125,0.6618619561195374
126,126,0.6571453213691711
127,127,0.6698034405708313
128,128,0.6812750101089478
129,129,0.6665322184562683
130,130,0.6469260454177856
131,131,0.6281173825263977
132,132,0.6442171931266785
133,133,0.6614651679992676
134,134,0.6717239022254944
135,135,0.654861569404602
136,136,0.6653611063957214
137,137,0.6651285290718079
138,138,0.6848698854446411
139,139,0.6771418452262878
140,140,0.6441691517829895
141,141,0.6580013036727905
142,142,0.6600252389907837
143,143,0.6641078591346741
144,144,0.6359817385673523
145,145,0.6158496141433716
146,146,0.6578158140182495
147,147,0.6759812831878662
148,148,0.6265110373497009
149,149,0.64490807056427
150,150,0.6735028028488159
151,151,0.6544449925422668
152,152,0.6864819526672363
153,153,0.6400336027145386
154,154,0.6454547643661499
155,155,0.656047523021698
156,156,0.6539527177810669
157,157,0.6516623497009277
158,158,0.6546599268913269
159,159,0.6667702794075012
160,160,0.6103765964508057
161,161,0.6500644683837891
162,162,0.6542547941207886
163,163,0.6263751983642578
164,164,0.6506932377815247
165,165,0.6400051116943359
166,166,0.6341115832328796
167,167,0.6197532415390015
168,168,0.6476331949234009
169,169,0.6340945959091187
170,170,0.637741208076477
171,171,0.6235597729682922
172,172,0.616081953048706
173,173,0.6321903467178345
174,174,0.6175569295883179
175,175,0.6326759457588196
176,176,0.6044142842292786
177,177,0.6358696222305298
178,178,0.5891073942184448
179,179,0.6176304817199707
180,180,0.6311392188072205
181,181,0.6077227592468262
182,182,0.6153792142868042
183,183,0.5664650201797485
184,184,0.6206777691841125
185,185,0.6024150848388672
186,186,0.5773804783821106
187,187,0.5856310129165649
188,188,0.5955287218093872
189,189,0.576269805431366
190,190,0.5745180249214172
191,191,0.5815159678459167
192,192,0.5893942713737488
193,193,0.5725105404853821
194,194,0.5768295526504517
195,195,0.5875997543334961
196,196,0.5822129249572754
197,197,0.5971643328666687
198,198,0.5940062403678894
199,199,0.5955215692520142
200,200,0.5983778834342957


==> data_for_tex/deep_hedging/layers_rmsprop_N10_3/0_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,9.565764427185059,0.06382176014090729,9.629586187325966,9.501942667044151
1,1,9.03052043914795,0.0670019990314821,9.097522438179432,8.963518440116466
2,2,7.979617118835449,0.0875558143669086,8.067172933202357,7.892061304468541
3,3,7.220855712890625,0.10605708810285097,7.326912800993476,7.114798624787774
4,4,6.533841609954834,0.11665868387211639,6.65050029382695,6.417182926082718
5,5,5.775508880615234,0.10165299983066031,5.877161880445895,5.673855880784574
6,6,5.183993339538574,0.09788822806843706,5.281881567607011,5.086105111470137
7,7,4.93290901184082,0.11662665220692435,5.0495356640477445,4.816282359633896
8,8,4.554925441741943,0.09135578136505407,4.646281223106998,4.463569660376889
9,9,4.319259166717529,0.10465896256371242,4.423918129281241,4.214600204153817
10,10,4.497501850128174,0.12734845495956132,4.624850305087735,4.370153395168613
11,11,4.181788444519043,0.08432839679943133,4.266116841318475,4.097460047719611
12,12,3.8511898517608643,0.11666370145225764,3.967853553213122,3.7345261503086067
13,13,3.9628918170928955,0.08103461505564488,4.04392643214854,3.8818572020372506
14,14,3.45196533203125,0.09984905986976945,3.5518143919010194,3.3521162721614806
15,15,3.3399810791015625,0.08440128891077395,3.4243823680123366,3.2555797901907884
16,16,3.687542676925659,0.11911401352069582,3.806656690446355,3.5684286634049633
17,17,3.5334973335266113,0.1132744476816899,3.6467717812083014,3.4202228858449213
18,18,3.010424852371216,0.08607008840211375,3.0964949407733298,2.924354763969102
19,19,2.7627670764923096,0.08519809652566054,2.84796517301797,2.677568979966649
20,20,2.676187038421631,0.08669071399800717,2.762877752419638,2.5894963244236235
21,21,2.622631311416626,0.0848707624088618,2.707502073825488,2.537760549007764
22,22,2.7592992782592773,0.0752161395839846,2.834515417843262,2.684083138675293
23,23,2.699808120727539,0.09259199353008953,2.7924001142576285,2.6072161271974497
24,24,2.5732736587524414,0.07341651836979891,2.6466901771222404,2.4998571403826424
25,25,2.40002703666687,0.08435813514596734,2.4843851718128374,2.315668901520903
26,26,2.290497303009033,0.07644041866609433,2.3669377216751277,2.2140568843429387
27,27,2.263162612915039,0.08211398070248532,2.345276593617524,2.181048632212554
28,28,2.470904588699341,0.06985936060036914,2.54076394929971,2.4010452280989716
29,29,2.6464602947235107,0.10173174895574967,2.7481920436792606,2.544728545767761
30,30,2.4053282737731934,0.06861067345936607,2.4739389472325595,2.3367176003138272
31,31,2.274320602416992,0.06546413097171709,2.339784733388709,2.208856471445275
32,32,2.003221273422241,0.07409963576249211,2.077320909184733,1.929121637659749
33,33,1.9226242303848267,0.06766911767814641,1.990293348062973,1.8549551127066803
34,34,2.0260488986968994,0.06372882675293598,2.0897777254498355,1.9623200719439635
35,35,1.9175564050674438,0.07262460817736786,1.9901810132448117,1.844931796890076
36,36,2.1768033504486084,0.06216623158522886,2.238969582033837,2.1146371188633797
37,37,1.9675157070159912,0.05992916656658702,2.0274448735825783,1.9075865404494041
38,38,1.8174946308135986,0.07115121625795799,1.8886458470715566,1.7463434145556407
39,39,1.8145349025726318,0.07074178434586993,1.8852766869185018,1.7437931182267619
40,40,1.7114572525024414,0.056567987250099726,1.7680252397525411,1.6548892652523417
41,41,1.6295818090438843,0.05845915388309199,1.6880409629269764,1.5711226551607922
42,42,1.600815773010254,0.061160697955286045,1.66197647096554,1.5396550750549678
43,43,1.7034401893615723,0.05461325192489584,1.7580534412864681,1.6488269374366764
44,44,1.5769531726837158,0.061393505274831915,1.6383466779585478,1.5155596674088838
45,45,1.6845277547836304,0.0692746926240536,1.7538024474076839,1.6152530621595769
46,46,1.6832140684127808,0.051140615606357645,1.7343546840191384,1.6320734528064231
47,47,1.4480640888214111,0.056920215237313256,1.5049843040587243,1.391143873584098
48,48,1.427688717842102,0.053419863679256455,1.4811085815213585,1.3742688541628456
49,49,1.4378832578659058,0.05287740682677398,1.4907606646926796,1.3850058510391319
50,50,1.5430831909179688,0.048631493394376175,1.5917146843123449,1.4944516975235926
51,51,1.3315997123718262,0.052909311375558765,1.384509023747385,1.2786904009962674
52,52,1.4376639127731323,0.04612641132169753,1.4837903240948298,1.3915375014514348
53,53,1.2912100553512573,0.052827600940273924,1.3440376562915313,1.2383824544109834
54,54,1.2324329614639282,0.04783867178401582,1.280271633247944,1.1845942896799124
55,55,1.228736162185669,0.04742139264512653,1.2761575548307955,1.1813147695405424
56,56,1.2517143487930298,0.04507937791645481,1.2967937267094847,1.206634970876575
57,57,1.2824034690856934,0.05442538424512092,1.3368288533308144,1.2279780848405724
58,58,1.2411926984786987,0.04963625323983593,1.2908289517185347,1.1915564452388627
59,59,1.1675405502319336,0.048019065749127655,1.2155596159810613,1.1195214844828059
60,60,1.2155529260635376,0.0399987336692163,1.2555516597327538,1.1755541923943214
61,61,1.0760912895202637,0.042543039321786234,1.11863432884205,1.0335482501984774
62,62,1.0573588609695435,0.04204461307859432,1.0994034740481378,1.0153142478909492
63,63,1.1027731895446777,0.04356827642888647,1.1463414659735642,1.0592049131157912
64,64,1.0391136407852173,0.035230270353526494,1.0743439111387438,1.0038833704316907
65,65,1.064415454864502,0.035603612896121996,1.1000190677606239,1.02881184196838
66,66,0.9687423706054688,0.03771906243466438,1.0064614330401331,0.9310233081708044
67,67,0.9947119951248169,0.03302557161337184,1.0277375667381887,0.9616864235114451
68,68,0.9522045850753784,0.03962852066972859,0.991833105745107,0.9125760644056499
69,69,0.964983344078064,0.0366152835767901,1.001598627654854,0.9283680605012739
70,70,0.8984593152999878,0.03251859994513277,0.9309779152451205,0.8659407153548551
71,71,0.9219905138015747,0.037299635586346996,0.9592901493879217,0.8846908782152277
72,72,0.8895272016525269,0.03498344895450422,0.9245106506070311,0.8545437526980226
73,73,0.8550795912742615,0.027426076766074725,0.8825056680403363,0.8276535145081867
74,74,0.839931309223175,0.030193692643988884,0.8701250018671639,0.8097376165791862
75,75,0.9003879427909851,0.030399947459224932,0.93078789025021,0.8699879953317602
76,76,0.8164526224136353,0.02911744896827236,0.8455700713819077,0.7873351734453629
77,77,0.8492922186851501,0.02844316050459464,0.8777353791897448,0.8208490581805555
78,78,0.8076632022857666,0.027462405855132026,0.8351256081408986,0.7802007964306346
79,79,0.7925723791122437,0.026548891414755364,0.819121270526999,0.7660234876974883
80,80,0.7975373864173889,0.02795639533876379,0.8254937817561527,0.7695809910786251
81,81,0.7724944353103638,0.025239214293169263,0.797733649603533,0.7472552210171945
82,82,0.8036649227142334,0.025960199272527417,0.8296251219867609,0.7777047234417059
83,83,0.8089145421981812,0.028409358762977004,0.8373239009611582,0.7805051834352041
84,84,0.765241265296936,0.024882324963222735,0.7901235902601588,0.7403589403337133
85,85,0.7722330689430237,0.024693236755518797,0.7969263056985425,0.7475398321875049
86,86,0.7746180891990662,0.025486538281931852,0.800104627480998,0.7491315509171343
87,87,0.7581149339675903,0.023260534287774345,0.7813754682553646,0.734854399679816
88,88,0.7527591586112976,0.022677635201470446,0.7754367938127681,0.7300815234098271
89,89,0.7573111653327942,0.022805141648984915,0.7801163069817791,0.7345060236838092
90,90,0.7135409712791443,0.020135563605048108,0.7336765348841924,0.6934054076740962
91,91,0.7215286493301392,0.019873063368527778,0.741401712698667,0.7016555859616114
92,92,0.7391161322593689,0.022851101028767203,0.7619672332881361,0.7162650312306017
93,93,0.7312606573104858,0.021359128762748147,0.752619786073234,0.7099015285477377
94,94,0.710287868976593,0.018404327897503826,0.7286921968740968,0.6918835410790892
95,95,0.7101619243621826,0.01798482220576943,0.7281467465679521,0.6921771021564131
96,96,0.7118954658508301,0.01823504708423664,0.7301305129350667,0.6936604187665935
97,97,0.708506166934967,0.018305665174126493,0.7268118321090935,0.6902005017608406
98,98,0.7097870707511902,0.018317784129074206,0.7281048548802644,0.6914692866221159
99,99,0.7048124074935913,0.016843926984850915,0.7216563344784422,0.6879684805087404
100,100,0.6881237626075745,0.01561517681463717,0.7037389394222117,0.6725085857929373
101,101,0.7123796939849854,0.01770222833165479,0.7300819223166402,0.6946774656533306
102,102,0.6991398334503174,0.015940752312708934,0.7150805857630264,0.6831990811376084
103,103,0.6986572742462158,0.0159613116937832,0.714618585939999,0.6826959625524326
104,104,0.7014923095703125,0.015829901109091032,0.7173222106794035,0.6856624084612215
105,105,0.7034896612167358,0.017042038526453546,0.7205316997431894,0.6864476226902823
106,106,0.6878025531768799,0.01575286215487882,0.7035554153317587,0.6720496910220011
107,107,0.6912097930908203,0.015151041771285834,0.7063608348621061,0.6760587513195345
108,108,0.6802676320075989,0.014843598336307587,0.6951112303439064,0.6654240336712913
109,109,0.6888892650604248,0.015683626276731418,0.7045728913371562,0.6732056387836934
110,110,0.6959168314933777,0.015391525886103449,0.7113083573794812,0.6805253056072742
111,111,0.6889355182647705,0.016139925715547596,0.7050754439803181,0.6727955925492229
112,112,0.6872308254241943,0.01574997709781222,0.7029808025220066,0.6714808483263821
113,113,0.6791326999664307,0.01583926016585281,0.6949719601322835,0.6632934398005779
114,114,0.6980381608009338,0.016162302141632726,0.7142004629425666,0.6818758586593011
115,115,0.6761661767959595,0.016004269395740765,0.6921704461917002,0.6601619074002187
116,116,0.6788730025291443,0.015840752500759708,0.694713755029904,0.6630322500283846
117,117,0.7059406042098999,0.01661185238757822,0.7225524565974781,0.6893287518223217
118,118,0.6639423370361328,0.014038336990330401,0.6779806740264632,0.6499040000458024
119,119,0.6925228834152222,0.01729118600348958,0.7098140694187117,0.6752316974117326
120,120,0.6767309308052063,0.015523925180996202,0.6922548559862025,0.6612070056242101
121,121,0.6962766051292419,0.016323420722111754,0.7126000258513537,0.6799531844071302
122,122,0.6782477498054504,0.016172823218688875,0.6944205730241393,0.6620749265867616
123,123,0.6601026058197021,0.014083554157589717,0.6741861599772918,0.6460190516621125
124,124,0.6566522717475891,0.01436478259140179,0.671017054338991,0.6422874891561873
125,125,0.6718325018882751,0.015324084705138139,0.6871565865934133,0.656508417183137
126,126,0.6635273694992065,0.015124656112643688,0.6786520256118502,0.6484027133865629
127,127,0.6894561648368835,0.0165825717930433,0.7060387366299269,0.6728735930438402
128,128,0.6518593430519104,0.013865578082472522,0.665724921134383,0.6379937649694378
129,129,0.6543187499046326,0.014101775688476651,0.6684205255931093,0.6402169742161559
130,130,0.6671477556228638,0.015197933222875715,0.6823456888457395,0.651949822399988
131,131,0.668703556060791,0.015633702539867796,0.6843372586006589,0.6530698535209232
132,132,0.6435608863830566,0.014485403416390472,0.6580462897994471,0.6290754829666662
133,133,0.6559026837348938,0.01625237498047392,0.6721550587153677,0.6396503087544199
134,134,0.6570839881896973,0.015302122315358716,0.672386110505056,0.6417818658743385
135,135,0.667420506477356,0.015128920432192942,0.6825494269095489,0.652291586045163
136,136,0.6926403641700745,0.017681564784914654,0.7103219289549891,0.6749587993851598
137,137,0.6431398987770081,0.014435444759463921,0.657575343536472,0.6287044540175442
138,138,0.666403591632843,0.015370363542220714,0.6817739551750638,0.6510332280906223
139,139,0.6580597758293152,0.014464968669998853,0.672524744499314,0.6435948071593164
140,140,0.6705934405326843,0.01620358212401649,0.6867970226567008,0.6543898584086678
141,141,0.6667227745056152,0.016352873514126127,0.6830756480197414,0.6503699009914891
142,142,0.6418312191963196,0.014357075509002091,0.6561882947053217,0.6274741436873175
143,143,0.6605148911476135,0.016254470345492794,0.6767693614931063,0.6442604208021208
144,144,0.6612210869789124,0.014555692987856313,0.6757767799667687,0.646665393991056
145,145,0.643684446811676,0.014590375687491566,0.6582748224991676,0.6290940711241845
146,146,0.6502898931503296,0.015543448371594002,0.6658333415219236,0.6347464447787355
147,147,0.6395969986915588,0.014199846602529813,0.6537968452940887,0.625397152089029
148,148,0.6447729468345642,0.014977438657656982,0.6597503854922212,0.6297955081769072
149,149,0.651386022567749,0.01461391605962708,0.665999938627376,0.636772106508122
150,150,0.6481063961982727,0.014927220370139061,0.6630336165684118,0.6331791758281337
151,151,0.6340155005455017,0.014257863435190862,0.6482733639806926,0.6197576371103108
152,152,0.6649987101554871,0.015518718041384527,0.6805174281968716,0.6494799921141026
153,153,0.6426799893379211,0.014285643441958014,0.6569656327798792,0.6283943458959631
154,154,0.6426790356636047,0.014949296482892935,0.6576283321464976,0.6277297391807118
155,155,0.6654611229896545,0.01525571392655058,0.6807168369162051,0.650205409063104
156,156,0.6410301923751831,0.014503034761855745,0.6555332271370389,0.6265271576133273
157,157,0.6502335071563721,0.015003423022308648,0.6652369301786807,0.6352300841340635
158,158,0.6348627209663391,0.015164130484590744,0.6500268514509299,0.6196985904817484
159,159,0.6459786891937256,0.01444100854432427,0.6604196977380499,0.6315376806494013
160,160,0.6578899621963501,0.016467491851062645,0.6743574540474128,0.6414224703452874
161,161,0.6291306614875793,0.014358111240814871,0.6434887727283942,0.6147725502467645
162,162,0.6181461811065674,0.013516395529868622,0.631662576636436,0.6046297855766988
163,163,0.6565590500831604,0.016168455813621772,0.6727275058967822,0.6403905942695386
164,164,0.6344826221466064,0.015495010215493545,0.6499776323621,0.6189876119311128
165,165,0.6424903273582458,0.014801629330084075,0.65729195668833,0.6276886980281617
166,166,0.6176391839981079,0.014501968508783826,0.6321411525068917,0.6031372154893241
167,167,0.6514996290206909,0.01681391566878416,0.6683135446894751,0.6346857133519067
168,168,0.6274363994598389,0.015116664637110257,0.6425530640969491,0.6123197348227286
169,169,0.623149037361145,0.014429071174814592,0.6375781085359596,0.6087199661863304
170,170,0.6276149153709412,0.015798690248969748,0.6434136056199109,0.6118162251219714
171,171,0.6159624457359314,0.014215273779311628,0.630177719515243,0.6017471719566198
172,172,0.6285028457641602,0.01479583383842021,0.6432986796025804,0.61370701192574
173,173,0.6043353080749512,0.014660257450722622,0.6189955655256738,0.5896750506242285
174,174,0.6343314051628113,0.014198984490459313,0.6485303896532706,0.620132420672352
175,175,0.6147249937057495,0.01386733644536276,0.6285923301511123,0.6008576572603868
176,176,0.6216506361961365,0.015389645660804543,0.6370402818569411,0.6062609905353319
177,177,0.5939726829528809,0.013539896715079307,0.6075125796679601,0.5804327862378016
178,178,0.6090667843818665,0.014319301842313737,0.6233860862241802,0.5947474825395527
179,179,0.6288844347000122,0.016635322281484694,0.6455197569814969,0.6122491124185275
180,180,0.6306815147399902,0.015820426710605205,0.6465019414505955,0.614861088029385
181,181,0.5910117030143738,0.013754016561288732,0.6047657195756625,0.5772576864530851
182,182,0.6066009402275085,0.01461071494523637,0.6212116551727449,0.5919902252822722
183,183,0.5991354584693909,0.014669563357546262,0.6138050218269371,0.5844658951118447
184,184,0.5944985747337341,0.014151641251679316,0.6086502159854135,0.5803469334820548
185,185,0.604295551776886,0.015732499632497073,0.6200280514093831,0.5885630521443889
186,186,0.5961933135986328,0.014333523651210187,0.610526837249843,0.5818597899474226
187,187,0.58620285987854,0.014062183061396203,0.6002650429399362,0.5721406768171439
188,188,0.5880319476127625,0.01406075964545069,0.6020927072582132,0.5739711879673117
189,189,0.5896834135055542,0.014899049640390004,0.6045824631459442,0.5747843638651642
190,190,0.561790406703949,0.012930241753888289,0.5747206484578372,0.5488601649500607
191,191,0.5843256115913391,0.01408349267521836,0.5984091042665575,0.5702421189161208
192,192,0.5874878168106079,0.014814502464325661,0.6023023192749336,0.5726733143462822
193,193,0.5717147588729858,0.013424992345253363,0.5851397512182392,0.5582897665277324
194,194,0.5809663534164429,0.01388868489291078,0.5948550383093536,0.5670776685235321
195,195,0.5898008346557617,0.014561341418990913,0.6043621760747526,0.5752394932367708
196,196,0.5786069631576538,0.013800550702233384,0.5924075138598872,0.5648064124554204
197,197,0.5892510414123535,0.014973764900897362,0.6042248063132509,0.5742772765114561
198,198,0.5803787112236023,0.015283618022085515,0.5956623292456878,0.5650950932015167
199,199,0.5832045078277588,0.014214731745875474,0.5974192395736343,0.5689897760818833
200,200,0.5835049748420715,0.01419630874832244,0.597701283590394,0.5693086660937491


==> data_for_tex/deep_hedging/layers_rmsprop_N10_3/1_loss.csv <==
,time,f
0,0,9.504274368286133
1,1,9.280400276184082
2,2,8.519584655761719
3,3,7.537745475769043
4,4,6.5251874923706055
5,5,5.5853590965271
6,6,5.1705169677734375
7,7,4.395415782928467
8,8,4.185132026672363
9,9,3.822659730911255
10,10,3.5845534801483154
11,11,3.473424196243286
12,12,3.101158857345581
13,13,3.0628316402435303
14,14,2.819195032119751
15,15,2.6349422931671143
16,16,2.57611083984375
17,17,2.6084189414978027
18,18,2.4608402252197266
19,19,2.2220962047576904
20,20,2.347851514816284
21,21,2.3159468173980713
22,22,2.2080726623535156
23,23,2.3390324115753174
24,24,2.253714084625244
25,25,1.997240424156189
26,26,1.8408877849578857
27,27,1.9336624145507812
28,28,1.778499960899353
29,29,1.9703365564346313
30,30,2.029794692993164
31,31,1.751482367515564
32,32,1.7904859781265259
33,33,1.767266035079956
34,34,1.693240761756897
35,35,1.7844769954681396
36,36,1.7094440460205078
37,37,1.5771178007125854
38,38,1.4554808139801025
39,39,1.4916012287139893
40,40,1.4327144622802734
41,41,1.4233261346817017
42,42,1.3191651105880737
43,43,1.3864200115203857
44,44,1.343153953552246
45,45,1.3111692667007446
46,46,1.3901441097259521
47,47,1.2687560319900513
48,48,1.2788859605789185
49,49,1.223191261291504
50,50,1.0877841711044312
51,51,1.0619910955429077
52,52,1.2819836139678955
53,53,1.0616754293441772
54,54,1.1794569492340088
55,55,1.0918700695037842
56,56,1.0499976873397827
57,57,1.0351957082748413
58,58,1.0293152332305908
59,59,0.9389722943305969
60,60,0.9659271240234375
61,61,0.9606523513793945
62,62,1.0147274732589722
63,63,0.880606472492218
64,64,0.8858590126037598
65,65,0.8414881825447083
66,66,0.8189498782157898
67,67,0.7918767929077148
68,68,0.7692747712135315
69,69,0.8245192766189575
70,70,0.8032172322273254
71,71,0.7661946415901184
72,72,0.8274633288383484
73,73,0.7887272834777832
74,74,0.768738865852356
75,75,0.7762609124183655
76,76,0.7625645399093628
77,77,0.7362409234046936
78,78,0.6819438338279724
79,79,0.6985001564025879
80,80,0.6804070472717285
81,81,0.7496829628944397
82,82,0.669537365436554
83,83,0.6920796632766724
84,84,0.659074604511261
85,85,0.7197956442832947
86,86,0.7061393857002258
87,87,0.6834595203399658
88,88,0.6999693512916565
89,89,0.6612998843193054
90,90,0.6690884828567505
91,91,0.6520582437515259
92,92,0.6343311071395874
93,93,0.6774782538414001
94,94,0.6844714879989624
95,95,0.6127557754516602
96,96,0.6091321706771851
97,97,0.6252447962760925
98,98,0.6759856939315796
99,99,0.6438568830490112
100,100,0.6348780393600464
101,101,0.6154044270515442
102,102,0.6077356338500977
103,103,0.6553351283073425
104,104,0.6237389445304871
105,105,0.6434990763664246
106,106,0.6203083992004395
107,107,0.6016767024993896
108,108,0.6384731531143188
109,109,0.6001268625259399
110,110,0.6026966571807861
111,111,0.5891924500465393
112,112,0.6201475262641907
113,113,0.6023852825164795
114,114,0.6100221872329712
115,115,0.6106610298156738
116,116,0.5977562665939331
117,117,0.601072371006012
118,118,0.6034010648727417
119,119,0.6159213185310364
120,120,0.638658881187439
121,121,0.6239539980888367
122,122,0.5932896137237549
123,123,0.5786121487617493
124,124,0.5884220600128174
125,125,0.5828813314437866
126,126,0.5794290900230408
127,127,0.5894821286201477
128,128,0.5662304759025574
129,129,0.5997442007064819
130,130,0.5728108882904053
131,131,0.5883646011352539
132,132,0.5915022492408752
133,133,0.6014090180397034
134,134,0.585769534111023
135,135,0.5646435022354126
136,136,0.5605238676071167
137,137,0.5421908497810364
138,138,0.5496687293052673
139,139,0.5860065221786499
140,140,0.5599743127822876
141,141,0.5660897493362427
142,142,0.5240024924278259
143,143,0.5426344871520996
144,144,0.5021106600761414
145,145,0.542411744594574
146,146,0.5644843578338623
147,147,0.5224486589431763
148,148,0.5486302375793457
149,149,0.5261861085891724
150,150,0.523048996925354
151,151,0.5264206528663635
152,152,0.5405464172363281
153,153,0.529704749584198
154,154,0.55461585521698
155,155,0.5298365354537964
156,156,0.5046297907829285
157,157,0.5530081987380981
158,158,0.5202857255935669
159,159,0.5118190050125122
160,160,0.5575817227363586
161,161,0.4911500811576843
162,162,0.524885892868042
163,163,0.5051081776618958
164,164,0.5467712879180908
165,165,0.5039783716201782
166,166,0.5550987720489502
167,167,0.5041062235832214
168,168,0.4985072612762451
169,169,0.5200020670890808
170,170,0.5351500511169434
171,171,0.4877021908760071
172,172,0.5269349813461304
173,173,0.5675573348999023
174,174,0.4813694357872009
175,175,0.5031099915504456
176,176,0.5189266204833984
177,177,0.580156147480011
178,178,0.5291395783424377
179,179,0.5066758394241333
180,180,0.5102801322937012
181,181,0.5076526403427124
182,182,0.5129085183143616
183,183,0.46845346689224243
184,184,0.5080180168151855
185,185,0.4936482310295105
186,186,0.4883865416049957
187,187,0.4454936981201172
188,188,0.4778467118740082
189,189,0.42837873101234436
190,190,0.4544975757598877
191,191,0.43521928787231445
192,192,0.44819188117980957
193,193,0.4516020715236664
194,194,0.4625000059604645
195,195,0.4866192936897278
196,196,0.4671440124511719
197,197,0.4706258773803711
198,198,0.4675142168998718
199,199,0.4711652398109436
200,200,0.46166545152664185


==> data_for_tex/deep_hedging/layers_rmsprop_N10_3/1_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,9.565764427185059,0.06382176014090729,9.629586187325966,9.501942667044151
1,1,8.899267196655273,0.06633206134576906,8.965599258001042,8.832935135309505
2,2,7.909750938415527,0.07989420504770749,7.9896451434632345,7.82985673336782
3,3,6.847642421722412,0.09981262232999023,6.947455044052402,6.747829799392422
4,4,6.097431659698486,0.09532488847088096,6.192756548169367,6.002106771227606
5,5,5.406256675720215,0.09112177106725212,5.497378446787467,5.315134904652963
6,6,4.646310329437256,0.09838506414951348,4.7446953935867695,4.547925265287742
7,7,4.267683982849121,0.09130543428506188,4.3589894171341825,4.17637854856406
8,8,4.065042495727539,0.10391662837467311,4.168959124102212,3.961125867352866
9,9,3.7851014137268066,0.08437557493709602,3.8694769886639024,3.700725838789711
10,10,3.462662696838379,0.09657327254897988,3.559235969387359,3.366089424289399
11,11,3.065032958984375,0.08441936743168581,3.149452326416061,2.980613591552689
12,12,2.9472615718841553,0.08139998946853894,3.028661561352694,2.8658615824156164
13,13,2.9003989696502686,0.09526640606101329,2.995665375711282,2.8051325635892552
14,14,2.631387233734131,0.08028179824314591,2.711669031977277,2.551105435490985
15,15,2.6400864124298096,0.09022749684630127,2.730313909276111,2.549858915583508
16,16,2.525986433029175,0.07928076520822806,2.605267198237403,2.4467056678209467
17,17,2.3887979984283447,0.08211642908143432,2.470914427509779,2.3066815693469103
18,18,2.336977958679199,0.08734637205525782,2.424324330734457,2.2496315866239414
19,19,2.494215965270996,0.07613508396939701,2.570351049240393,2.418080881301599
20,20,2.2340688705444336,0.08740400035359962,2.3214728708980332,2.146664870190834
21,21,2.036738634109497,0.0777579419166693,2.1144965760261663,1.9589806921928279
22,22,2.150075912475586,0.07510594875126686,2.2251818612268526,2.0749699637243193
23,23,2.0097708702087402,0.07177199991235907,2.0815428701210994,1.937998870296381
24,24,1.9639712572097778,0.07409815298026742,2.038069410190045,1.8898731042295105
25,25,1.9911459684371948,0.07301598934851838,2.0641619577857133,1.9181299790886763
26,26,2.1034088134765625,0.08868613453249029,2.1920949480090526,2.0147226789440724
27,27,1.9027197360992432,0.07560606661528062,1.9783258027145239,1.8271136694839625
28,28,1.923896312713623,0.07831973732097292,2.002216050034596,1.84557657539265
29,29,1.8561187982559204,0.07609424635552459,1.932213044611445,1.7800245519003959
30,30,1.8070451021194458,0.0739627736675678,1.8810078757870137,1.733082328451878
31,31,1.8082844018936157,0.06416769910987004,1.8724521010034858,1.7441167027837456
32,32,1.7589390277862549,0.06841031451782814,1.827349342304083,1.6905287132684268
33,33,1.809280276298523,0.06158642394106166,1.8708667002395847,1.7476938523574612
34,34,1.902438759803772,0.0834321134689112,1.985870873272683,1.8190066463348609
35,35,1.583396553993225,0.06840007253499977,1.651796626528225,1.5149964814582253
36,36,1.681758165359497,0.05829568145386831,1.7400538468133653,1.6234624839056289
37,37,1.5464857816696167,0.06524592675485408,1.6117317084244709,1.4812398549147625
38,38,1.6007920503616333,0.056517770202164655,1.657309820563798,1.5442742801594687
39,39,1.519243597984314,0.06627107251069735,1.5855146704950114,1.4529725254736165
40,40,1.4305511713027954,0.05548509304464433,1.4860362643474399,1.375066078258151
41,41,1.5996612310409546,0.07186941100343755,1.671530642044392,1.5277918200375171
42,42,1.5722520351409912,0.07277945563643044,1.6450314907774217,1.4994725795045607
43,43,1.4111324548721313,0.0501675968907527,1.461300051762884,1.3609648579813787
44,44,1.3687794208526611,0.05699735021947732,1.4257767710721385,1.3117820706331837
45,45,1.3950700759887695,0.04953522839796536,1.4446053043867348,1.3455348475908042
46,46,1.324682593345642,0.0470493192492016,1.3717319125948437,1.2776332740964405
47,47,1.2846072912216187,0.04977368842819248,1.3343809796498112,1.2348336027934261
48,48,1.2684255838394165,0.04879712340216129,1.3172227072415779,1.2196284604372551
49,49,1.1231389045715332,0.04604821411481511,1.1691871186863483,1.0770906904567181
50,50,1.1654460430145264,0.04881095831486684,1.2142570013293932,1.1166350846996596
51,51,1.0888071060180664,0.0451296213979384,1.1339367274160048,1.043677484620128
52,52,1.1583906412124634,0.0526167464488025,1.211007387661266,1.1057738947636608
53,53,1.1714625358581543,0.04123782612719295,1.2127003619853471,1.1302247097309615
54,54,1.015291690826416,0.04380329425845422,1.0590949850848703,0.9714883965679618
55,55,1.0460915565490723,0.04256638348466327,1.0886579400337355,1.003525173064409
56,56,1.0263906717300415,0.04244500336861672,1.0688356750986583,0.9839456683614248
57,57,0.9948863983154297,0.04370956403081393,1.0385959623462435,0.9511768342846157
58,58,0.973513662815094,0.039541837161339424,1.0130554999764334,0.9339718256537546
59,59,0.9393060803413391,0.03596379071825047,0.9752698710595896,0.9033422896230886
60,60,0.9118226766586304,0.03985401532091636,0.9516766919795467,0.871968661337714
61,61,0.934705913066864,0.03606186824836984,0.9707677813152339,0.8986440448184941
62,62,0.8832484483718872,0.03727177213071553,0.9205202205026027,0.8459766762411717
63,63,0.8973527550697327,0.03596063068801334,0.933313385757746,0.8613921243817193
64,64,0.943776547908783,0.031642031120510464,0.9754185790292934,0.9121345167882725
65,65,0.8995366096496582,0.031578817576925745,0.9311154272265839,0.8679577920727325
66,66,0.8153838515281677,0.033838481528619194,0.849222333056787,0.7815453699995485
67,67,0.8125272989273071,0.029680768132366118,0.8422080670596732,0.782846530794941
68,68,0.868252694606781,0.037159130481053244,0.9054118250878342,0.8310935641257278
69,69,0.8114285469055176,0.032001208625107504,0.843429755530625,0.7794273382804101
70,70,0.8564213514328003,0.0284638199675539,0.8848851714003542,0.8279575314652464
71,71,0.7811143398284912,0.02806675411995122,0.8091810939484424,0.75304758570854
72,72,0.7688685655593872,0.028186103691838868,0.797054669251226,0.7406824618675484
73,73,0.7772072553634644,0.02731163296810684,0.8045188883315711,0.7498956223953576
74,74,0.7461157441139221,0.029129858945041998,0.7752456030589641,0.7169858851688802
75,75,0.762070894241333,0.029065327156557803,0.7911362213978909,0.7330055670847752
76,76,0.6820271015167236,0.024818794096321418,0.706845895613045,0.6572083074204023
77,77,0.7633458971977234,0.024921760358476635,0.7882676575562,0.7384241368392468
78,78,0.7024502754211426,0.024869252460448892,0.7273195278815915,0.6775810229606937
79,79,0.7132777571678162,0.024226766408349275,0.7375045235761655,0.6890509907594669
80,80,0.6750678420066833,0.022398902004594327,0.6974667440112777,0.652668940002089
81,81,0.6863081455230713,0.021941874800298616,0.7082500203233699,0.6643662707227727
82,82,0.6865730881690979,0.021401141655218833,0.7079742298243167,0.6651719465138791
83,83,0.7152799963951111,0.021318364894732485,0.7365983612898436,0.6939616315003786
84,84,0.6754475235939026,0.021672149732318728,0.6971196733262213,0.6537753738615839
85,85,0.7170608043670654,0.020093893852754955,0.7371546982198204,0.6969669105143105
86,86,0.6730043888092041,0.020918891009141596,0.6939232798183457,0.6520854978000625
87,87,0.6674806475639343,0.018536999880741967,0.6860176474446763,0.6489436476831923
88,88,0.6716684103012085,0.02046832875812499,0.6921367390593335,0.6512000815430835
89,89,0.6450465321540833,0.018394872691759108,0.6634414048458424,0.6266516594623242
90,90,0.6712259650230408,0.01775499275634783,0.6889809577793886,0.6534709722666929
91,91,0.6275469660758972,0.01608774262379955,0.6436347086996967,0.6114592234520977
92,92,0.6265894770622253,0.016979059171837056,0.6435685362340624,0.6096104178903883
93,93,0.6588965654373169,0.017344959423096294,0.6762415248604132,0.6415516060142206
94,94,0.6509580016136169,0.01747350255891272,0.6684315041725296,0.6334844990547043
95,95,0.6650423407554626,0.018775419957649902,0.6838177607131125,0.6462669207978128
96,96,0.6512244343757629,0.017861939628305033,0.669086374004068,0.6333624947474579
97,97,0.6493988633155823,0.01705829930661916,0.6664571626222014,0.6323405640089631
98,98,0.6562836170196533,0.01609750280240628,0.6723811198220596,0.640186114217247
99,99,0.6333246827125549,0.01618348098901055,0.6495081637015655,0.6171412017235444
100,100,0.635532796382904,0.015844532503284665,0.6513773288861887,0.6196882638796194
101,101,0.6596896648406982,0.01787099698085853,0.6775606618215567,0.6418186678598398
102,102,0.6277721524238586,0.016290518095706228,0.6440626705195649,0.6114816343281524
103,103,0.6171953678131104,0.015384774468627257,0.6325801422817376,0.6018105933444831
104,104,0.6367312073707581,0.020675165679172658,0.6574063730499307,0.6160560416915855
105,105,0.6411562561988831,0.01685132784635328,0.6580075840452363,0.6243049283525298
106,106,0.6313660740852356,0.017974086820473113,0.6493401609057087,0.6133919872647625
107,107,0.6252610683441162,0.014805626114631544,0.6400666944587478,0.6104554422294847
108,108,0.6610060334205627,0.018658099357712152,0.6796641327782749,0.6423479340628506
109,109,0.6163367629051208,0.016833548127672238,0.6331703110327931,0.5995032147774486
110,110,0.6013178825378418,0.015296155986028237,0.6166140385238701,0.5860217265518135
111,111,0.5949278473854065,0.014594611674820679,0.6095224590602272,0.5803332357105858
112,112,0.6058286428451538,0.015305678339777844,0.6211343211849316,0.590522964505376
113,113,0.5867692232131958,0.015006260234343068,0.6017754834475388,0.5717629629788528
114,114,0.6045166850090027,0.015485628701552238,0.6200023137105549,0.5890310563074505
115,115,0.5883936882019043,0.014253489346603266,0.6026471775485076,0.574140198855301
116,116,0.6077878475189209,0.016415546021593126,0.624203393540514,0.5913723014973278
117,117,0.5944066047668457,0.014835789110167636,0.6092423938770133,0.5795708156566781
118,118,0.6024774312973022,0.015912218510674557,0.6183896498079768,0.5865652127866277
119,119,0.6078763008117676,0.01661719174348362,0.6244934925552512,0.5912591090682839
120,120,0.5799493193626404,0.013971003201382419,0.5939203225640228,0.5659783161612579
121,121,0.5725817680358887,0.01347198348339998,0.5860537515192886,0.5591097845524887
122,122,0.597517728805542,0.014440988927225019,0.611958717732767,0.583076739878317
123,123,0.5801379680633545,0.014149689599080107,0.5942876576624346,0.5659882784642744
124,124,0.6051316261291504,0.016165656408269252,0.6212972825374197,0.5889659697208811
125,125,0.5986005663871765,0.01720953069139938,0.6158100970785759,0.5813910356957771
126,126,0.5675250887870789,0.015983680444458786,0.5835087692315376,0.5515414083426201
127,127,0.593188464641571,0.01576423282487988,0.608952697466451,0.5774242318166911
128,128,0.5641133785247803,0.015141051950870808,0.5792544304756511,0.5489723265739095
129,129,0.5838243961334229,0.015336633636665082,0.5991610297700879,0.5684877624967578
130,130,0.5965105295181274,0.016924429631421677,0.6134349591495492,0.5795860998867057
131,131,0.5712646842002869,0.016197796593835356,0.5874624807941222,0.5550668876064515
132,132,0.5563058257102966,0.014609167685015146,0.5709149933953118,0.5416966580252814
133,133,0.5820749402046204,0.016678488134172213,0.5987534283387925,0.5653964520704482
134,134,0.5544736385345459,0.014014876537864727,0.5684885150724106,0.5404587619966812
135,135,0.5726807713508606,0.0152222221464065,0.587902993497267,0.5574585492044541
136,136,0.568869948387146,0.01642233042924157,0.5852922788163876,0.5524476179579044
137,137,0.574782133102417,0.016789038847265063,0.591571171949682,0.557993094255152
138,138,0.5514227151870728,0.015209694650025505,0.5666324098370983,0.5362130205370472
139,139,0.5518432259559631,0.015277395020051964,0.5671206209760151,0.5365658309359111
140,140,0.5595466494560242,0.0160426635706034,0.5755893130266275,0.5435039858854208
141,141,0.5508713722229004,0.01520863032887629,0.5660800025517767,0.5356627418940241
142,142,0.5518583655357361,0.01604245499925831,0.5679008205349944,0.5358159105364778
143,143,0.5649971961975098,0.016255744101869696,0.5812529402993795,0.5487414520956401
144,144,0.5509373545646667,0.015613224866949485,0.5665505794316162,0.5353241296977173
145,145,0.5596937537193298,0.017816899336475615,0.5775106530558054,0.5418768543828543
146,146,0.5775007009506226,0.017488219993336575,0.5949889209439592,0.560012480957286
147,147,0.5351229310035706,0.015523923949512559,0.5506468549530831,0.519599007054058
148,148,0.5382021069526672,0.018880970202414575,0.5570830771550818,0.5193211367502527
149,149,0.5654329061508179,0.01973318466928205,0.5851660908201,0.5456997214815358
150,150,0.540187656879425,0.0179969538274446,0.5581846107068696,0.5221907030519805
151,151,0.5265329480171204,0.016664629693896725,0.5431975777110171,0.5098683183232237
152,152,0.5704631209373474,0.02217906825729839,0.5926421891946458,0.548284052680049
153,153,0.552823007106781,0.017796449418972522,0.5706194565257535,0.5350265576878085
154,154,0.5301222801208496,0.01660715257745497,0.5467294326983045,0.5135151275433947
155,155,0.5324472188949585,0.015916473448785853,0.5483636923437444,0.5165307454461726
156,156,0.5543320178985596,0.01983106775292565,0.5741630856514852,0.5345009501456339
157,157,0.5148316025733948,0.016610589086926086,0.5314421916603209,0.4982210134864687
158,158,0.5225759744644165,0.017222981089758265,0.5397989555541748,0.5053529933746582
159,159,0.5328519344329834,0.016286279031287546,0.5491382134642709,0.5165656554016959
160,160,0.5270587205886841,0.019097807977913432,0.5461565285665975,0.5079609126107707
161,161,0.5205201506614685,0.016003729166763712,0.5365238798282322,0.5045164214947048
162,162,0.49601688981056213,0.01573383990889751,0.5117507297194597,0.48028304990166465
163,163,0.5096103549003601,0.017007581834560807,0.526617936734921,0.4926027730657993
164,164,0.5209032297134399,0.01656029936080566,0.5374635290742455,0.5043429303526343
165,165,0.5107503533363342,0.016637526450063615,0.5273878797863979,0.4941128268862706
166,166,0.5139414072036743,0.01567480463514414,0.5296162118388185,0.49826660256853017
167,167,0.511818528175354,0.017026977368677292,0.5288455055440313,0.4947915508066767
168,168,0.5257478952407837,0.01670958017888429,0.5424574754196679,0.5090383150618994
169,169,0.5050069689750671,0.017554476304518462,0.5225614452795856,0.4874524926705487
170,170,0.5121530890464783,0.016701737223379417,0.5288548262698577,0.49545135182309885
171,171,0.5295823812484741,0.01954665034895317,0.5491290315974273,0.5100357308995209
172,172,0.5378919839859009,0.016781211717659554,0.5546731957035604,0.5211107722682413
173,173,0.49365535378456116,0.016298325637844564,0.5099536794224058,0.4773570281467166
174,174,0.5130835771560669,0.01613710699332963,0.5292206841493965,0.49694647016273724
175,175,0.51336669921875,0.017009089526323146,0.5303757887450732,0.49635760969242687
176,176,0.4931001365184784,0.017673181914644315,0.5107733184331227,0.4754269546038341
177,177,0.4793708026409149,0.016375043500293555,0.4957458461412085,0.46299575914062135
178,178,0.4826441705226898,0.016185113936659074,0.4988292844593489,0.46645905658603076
179,179,0.5071471333503723,0.01713562256349017,0.5242827559138625,0.49001151078688215
180,180,0.5303000807762146,0.021674963603244425,0.551975044379459,0.5086251171729702
181,181,0.5028311014175415,0.016224314842879135,0.5190554162604206,0.4866067865746624
182,182,0.4870915114879608,0.015861157080901977,0.5029526685688628,0.47123035440705885
183,183,0.4701513648033142,0.015662831995741578,0.4858141967990558,0.4544885328075726
184,184,0.4742967486381531,0.016698231203046046,0.4909949798411991,0.45759851743510704
185,185,0.4584524631500244,0.014492757609284352,0.4729452207593088,0.44395970554074005
186,186,0.45712289214134216,0.01472704627502285,0.471849938416365,0.4423958458663193
187,187,0.4472208321094513,0.014008410968639183,0.4612292430780905,0.4332124211408121
188,188,0.469163715839386,0.015127439387923217,0.4842911552273092,0.4540362764514628
189,189,0.4497368633747101,0.014619865486868918,0.464356728861579,0.43511699788784114
190,190,0.4659409821033478,0.015805425494192452,0.4817464075975402,0.45013555660915533
191,191,0.46032294631004333,0.015759072450720196,0.4760820187607635,0.44456387385932317
192,192,0.4562940299510956,0.015825756152137282,0.47211978610323285,0.4404682737989583
193,193,0.4543837308883667,0.0156759013922373,0.470059632280604,0.4387078294961294
194,194,0.4582819640636444,0.016262863169753065,0.47454482723339747,0.44201910089389135
195,195,0.456877738237381,0.015646526750417597,0.4725242649877986,0.44123121148696337
196,196,0.4590131640434265,0.015710247955541174,0.47472341199896767,0.44330291608788536
197,197,0.45531079173088074,0.015688977760543833,0.4709997694914246,0.4396218139703369
198,198,0.4600552022457123,0.01566717573742927,0.47572237798314154,0.444388026508283
199,199,0.44410327076911926,0.01532867875248514,0.4594319495216044,0.42877459201663415
200,200,0.464482843875885,0.01572905354570224,0.48021189742158726,0.44875379033018276


==> data_for_tex/deep_hedging/layers_rmsprop_N10_3/2_loss.csv <==
,time,f
0,0,9.504274368286133
1,1,9.20638656616211
2,2,8.380781173706055
3,3,7.2768731117248535
4,4,6.411828517913818
5,5,5.883281230926514
6,6,5.083437919616699
7,7,4.593423366546631
8,8,4.029385089874268
9,9,3.5757689476013184
10,10,3.5462372303009033
11,11,3.109299421310425
12,12,2.736295223236084
13,13,2.6810152530670166
14,14,2.489027500152588
15,15,2.227187395095825
16,16,2.369676351547241
17,17,2.0257387161254883
18,18,2.3889243602752686
19,19,2.1323142051696777
20,20,2.133028507232666
21,21,1.9994862079620361
22,22,1.928415298461914
23,23,2.0219080448150635
24,24,2.027384042739868
25,25,1.8613914251327515
26,26,1.8681625127792358
27,27,1.898488998413086
28,28,1.7194252014160156
29,29,1.6478595733642578
30,30,1.639451265335083
31,31,1.6559547185897827
32,32,1.6807410717010498
33,33,1.5333956480026245
34,34,1.4863550662994385
35,35,1.4376068115234375
36,36,1.4787124395370483
37,37,1.3769426345825195
38,38,1.3218977451324463
39,39,1.383445143699646
40,40,1.1915587186813354
41,41,1.294067621231079
42,42,1.3004815578460693
43,43,1.2163679599761963
44,44,1.2289879322052002
45,45,1.1052119731903076
46,46,1.257925033569336
47,47,1.0745731592178345
48,48,1.0562807321548462
49,49,1.101232647895813
50,50,1.0731823444366455
51,51,1.0217387676239014
52,52,1.0858547687530518
53,53,0.9876885414123535
54,54,1.0564796924591064
55,55,0.861132800579071
56,56,0.8770238757133484
57,57,0.9625393748283386
58,58,0.9202698469161987
59,59,0.8766604661941528
60,60,0.8790586590766907
61,61,0.8334468603134155
62,62,0.8685797452926636
63,63,0.7835007905960083
64,64,0.7615001201629639
65,65,0.7273610234260559
66,66,0.730523943901062
67,67,0.7785571813583374
68,68,0.6971227526664734
69,69,0.6877492070198059
70,70,0.7048755288124084
71,71,0.743667483329773
72,72,0.6916717290878296
73,73,0.7011304497718811
74,74,0.6772142648696899
75,75,0.6567592024803162
76,76,0.6997638940811157
77,77,0.6928726434707642
78,78,0.6935449838638306
79,79,0.6571513414382935
80,80,0.6071648597717285
81,81,0.6639081835746765
82,82,0.6582967042922974
83,83,0.5927775502204895
84,84,0.6407181620597839
85,85,0.6237397193908691
86,86,0.621801495552063
87,87,0.6094450950622559
88,88,0.6056547164916992
89,89,0.5709649920463562
90,90,0.6107608079910278
91,91,0.6345363855361938
92,92,0.5753167867660522
93,93,0.5861002206802368
94,94,0.5752791166305542
95,95,0.6216557025909424
96,96,0.5799358487129211
97,97,0.6161856651306152
98,98,0.5532209277153015
99,99,0.6034553647041321
100,100,0.5990747213363647
101,101,0.564555823802948
102,102,0.5660818815231323
103,103,0.5607647895812988
104,104,0.5952262282371521
105,105,0.5500010251998901
106,106,0.5407987236976624
107,107,0.5969120264053345
108,108,0.5749797821044922
109,109,0.6020691990852356
110,110,0.5543485879898071
111,111,0.5594877004623413
112,112,0.6339078545570374
113,113,0.5414056181907654
114,114,0.5591868758201599
115,115,0.5590094923973083
116,116,0.5820959806442261
117,117,0.5715512037277222
118,118,0.542084813117981
119,119,0.5618449449539185
120,120,0.5750524401664734
121,121,0.5329712629318237
122,122,0.5824230313301086
123,123,0.5831612348556519
124,124,0.5384405851364136
125,125,0.5798138976097107
126,126,0.5626223683357239
127,127,0.5380092263221741
128,128,0.5207930207252502
129,129,0.5396730899810791
130,130,0.5091060400009155
131,131,0.5194492936134338
132,132,0.5527319312095642
133,133,0.5741391181945801
134,134,0.5196866393089294
135,135,0.5389653444290161
136,136,0.5415974259376526
137,137,0.5370281934738159
138,138,0.5074687600135803
139,139,0.5251067280769348
140,140,0.5133215188980103
141,141,0.5342130661010742
142,142,0.5589390993118286
143,143,0.5202189683914185
144,144,0.536514401435852
145,145,0.5145400166511536
146,146,0.516466498374939
147,147,0.5132058262825012
148,148,0.5278090238571167
149,149,0.503494381904602
150,150,0.49962863326072693
151,151,0.5188491344451904
152,152,0.5318964719772339
153,153,0.5450439453125
154,154,0.516022264957428
155,155,0.45297327637672424
156,156,0.5176949501037598
157,157,0.5187057852745056
158,158,0.4911918640136719
159,159,0.48561209440231323
160,160,0.4799354672431946
161,161,0.5477048754692078
162,162,0.48139268159866333
163,163,0.49804869294166565
164,164,0.5231022238731384
165,165,0.49709996581077576
166,166,0.47694796323776245
167,167,0.44770294427871704
168,168,0.47850561141967773
169,169,0.4864230155944824
170,170,0.47105860710144043
171,171,0.45007485151290894
172,172,0.4985629618167877
173,173,0.4922462999820709
174,174,0.5242835283279419
175,175,0.46619629859924316
176,176,0.4223671853542328
177,177,0.47863250970840454
178,178,0.49374276399612427
179,179,0.472348690032959
180,180,0.4628533720970154
181,181,0.47450894117355347
182,182,0.42213740944862366
183,183,0.42692428827285767
184,184,0.4209671914577484
185,185,0.4287870526313782
186,186,0.43237242102622986
187,187,0.4603680670261383
188,188,0.4323705732822418
189,189,0.4236544668674469
190,190,0.43734318017959595
191,191,0.4327622950077057
192,192,0.4239625930786133
193,193,0.4402278959751129
194,194,0.45260047912597656
195,195,0.41231489181518555
196,196,0.4224538803100586
197,197,0.3781599998474121
198,198,0.4350004196166992
199,199,0.4218161702156067
200,200,0.4340599477291107


==> data_for_tex/deep_hedging/layers_rmsprop_N10_3/2_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,9.565764427185059,0.06382176014090729,9.629586187325966,9.501942667044151
1,1,8.966713905334473,0.06584322013448636,9.032557125468959,8.900870685199987
2,2,7.838196277618408,0.08273098525884313,7.920927262877251,7.755465292359565
3,3,6.789930820465088,0.09582451371431226,6.8857553341794,6.694106306750776
4,4,6.015023231506348,0.10813045983009037,6.123153691336438,5.906892771676257
5,5,5.255181312561035,0.09817470422309885,5.353356016784134,5.1570066083379364
6,6,4.688004970550537,0.10671229379315718,4.794717264343694,4.58129267675738
7,7,4.238824367523193,0.09162364776332342,4.330448015286517,4.14720071975987
8,8,3.798736333847046,0.10279705616673991,3.901533390013786,3.695939277680306
9,9,3.281710624694824,0.0920283367545186,3.3737389614493427,3.1896822879403057
10,10,3.010150194168091,0.08965295202914048,3.0998031461972313,2.9204972421389503
11,11,3.0165581703186035,0.07758391491089152,3.094142085229495,2.938974255407712
12,12,2.8639326095581055,0.10087053236785279,2.9648031419259584,2.7630620771902525
13,13,2.7263612747192383,0.07561157216524789,2.8019728468844862,2.6507497025539903
14,14,2.355797052383423,0.08438467725736366,2.4401817296407864,2.2714123751260593
15,15,2.1559319496154785,0.07604680778115226,2.231978757396631,2.079885141834326
16,16,2.3741660118103027,0.07554268131452624,2.449708693124829,2.2986233304957766
17,17,2.772369623184204,0.11048627600950543,2.8828558991937094,2.6618833471746988
18,18,2.165684461593628,0.08892793227356595,2.254612393867194,2.076756529320062
19,19,1.9709440469741821,0.0764721198043414,2.0474161667785236,1.8944719271698407
20,20,1.9332917928695679,0.072665048397679,2.005956841267247,1.860626744471889
21,21,1.8484268188476562,0.07626074249175567,1.9246875613394119,1.7721660763559006
22,22,2.119954824447632,0.07194192568018509,2.191896750127817,2.0480128987674466
23,23,1.9413485527038574,0.08438947450807018,2.0257380272119274,1.8569590781957872
24,24,1.8926551342010498,0.06941794510676101,1.9620730793078107,1.823237189094289
25,25,1.851580023765564,0.07813149500388748,1.9297115187694514,1.7734485287616766
26,26,2.054401159286499,0.08981882279945147,2.1442199820859504,1.9645823364870476
27,27,1.8335765600204468,0.06621133559577418,1.8997878956162209,1.7673652244246727
28,28,1.8258576393127441,0.07922008150195624,1.9050777208147003,1.746637557810788
29,29,1.5933767557144165,0.06423475065009979,1.6576115063645163,1.5291420050643167
30,30,1.520310401916504,0.06508277463657335,1.5853931765530773,1.4552276272799305
31,31,1.729001760482788,0.06226698367385748,1.7912687441566455,1.6667347768089307
32,32,1.4759514331817627,0.060780775682956825,1.5367322088647195,1.4151706574988059
33,33,1.5173454284667969,0.0683787872267691,1.585724215693566,1.4489666412400277
34,34,1.4655392169952393,0.06243080876340781,1.527970025758647,1.4031084082318315
35,35,1.351771354675293,0.059403956676221656,1.4111753113515146,1.2923673979990713
36,36,1.5342893600463867,0.05771944878827859,1.5920088088346653,1.476569911258108
37,37,1.289658546447754,0.05617720781007132,1.3458357542578252,1.2334813386376826
38,38,1.448478102684021,0.052524761403520456,1.5010028640875415,1.3959533412805005
39,39,1.3652478456497192,0.051993586492120464,1.4172414321418396,1.3132542591575989
40,40,1.2348805665969849,0.05067510117736735,1.2855556677743523,1.1842054654196175
41,41,1.1748530864715576,0.05152848397811624,1.2263815704496739,1.1233246024934413
42,42,1.1965131759643555,0.05512577802756597,1.2516389539919215,1.1413873979367894
43,43,1.1672025918960571,0.051801452051161344,1.2190040439472185,1.1154011398448958
44,44,1.1359758377075195,0.04955891471059515,1.1855347524181146,1.0864169229969245
45,45,1.0937180519104004,0.0505900539484389,1.1443081058588394,1.0431279979619614
46,46,1.0952844619750977,0.046457142483097104,1.1417416044581947,1.0488273194920006
47,47,1.3595664501190186,0.06574596198285097,1.4253124121018694,1.2938204881361677
48,48,1.1580190658569336,0.044265529233422495,1.202284595090356,1.1137535366235112
49,49,1.083724856376648,0.05083901112538811,1.134563867502036,1.03288584525126
50,50,1.0155036449432373,0.04317925607628881,1.0586829010195262,0.9723243888669485
51,51,0.9881669878959656,0.04653430615424949,1.0347012940502152,0.9416326817417161
52,52,1.043749213218689,0.03952226683362998,1.0832714800523189,1.004226946385059
53,53,0.8967275023460388,0.042388714342904504,0.9391162166889433,0.8543387880031343
54,54,0.9456416964530945,0.036251418754770115,0.9818931152078646,0.9093902776983244
55,55,0.8891171216964722,0.040451424547003095,0.9295685462434753,0.848665697149469
56,56,0.9482691884040833,0.04495127206424588,0.9932204604683291,0.9033179163398374
57,57,0.8431726098060608,0.0354579142814913,0.878630524087552,0.8077146955245695
58,58,0.8367811441421509,0.03665897503212307,0.873440119174274,0.8001221691100278
59,59,0.8663609027862549,0.03276694509231029,0.8991278478785651,0.8335939576939446
60,60,0.8666751980781555,0.04061721801227329,0.9072924160904288,0.8260579800658823
61,61,0.7934330701828003,0.033173887844161046,0.8266069580269614,0.7602591823386392
62,62,0.7778787016868591,0.03548788073079834,0.8133665824176575,0.7423908209560608
63,63,0.7341869473457336,0.03066861051816464,0.7648555578638982,0.703518336827569
64,64,0.7751041650772095,0.028760395000259478,0.803864560077469,0.74634377007695
65,65,0.7187173962593079,0.02905709125752354,0.7477744875168314,0.6896603050017843
66,66,0.7080883979797363,0.028431294333763183,0.7365196923134996,0.6796571036459731
67,67,0.746898353099823,0.03133253427582995,0.7782308873756529,0.7155658188239931
68,68,0.7931346893310547,0.027182420177584894,0.8203171095086396,0.7659522691534698
69,69,0.6993135809898376,0.02803917919705984,0.7273527601868975,0.6712744017927778
70,70,0.7760589718818665,0.027503723497871772,0.8035626953797382,0.7485552483839947
71,71,0.757558286190033,0.03210839371752954,0.7896666799075625,0.7254498924725035
72,72,0.6701158285140991,0.026318389118166155,0.6964342176322653,0.6437974393959329
73,73,0.7204969525337219,0.027096128527591825,0.7475930810613137,0.6934008240061301
74,74,0.6650077104568481,0.02387173002732019,0.6888794404841684,0.6411359804295279
75,75,0.7290990352630615,0.029996701012381183,0.7590957362754427,0.6991023342506804
76,76,0.6814929246902466,0.024186940565233375,0.70567986525548,0.6573059841250132
77,77,0.6466513276100159,0.023380597483855715,0.6700319250938715,0.6232707301261602
78,78,0.6357417106628418,0.02290105921091213,0.6586427698737539,0.6128406514519297
79,79,0.6564186811447144,0.022798291617197493,0.6792169727619118,0.6336203895275169
80,80,0.6548439860343933,0.020451338010180703,0.675295324044574,0.6343926480242126
81,81,0.651347279548645,0.024390739237058912,0.6757380187857039,0.6269565403115861
82,82,0.6162064075469971,0.0203697528047728,0.6365761603517699,0.5958366547422242
83,83,0.625239372253418,0.02330023443852633,0.6485396066919443,0.6019391378148916
84,84,0.6409108638763428,0.021643890962310085,0.6625547548386529,0.6192669729140327
85,85,0.6061205267906189,0.018307352159105814,0.6244278789497247,0.5878131746315131
86,86,0.5847673416137695,0.017560502364023792,0.6023278439777934,0.5672068392497457
87,87,0.5983293652534485,0.01745282105878901,0.6157821863122375,0.5808765441946595
88,88,0.6328502297401428,0.018370516696397672,0.6512207464365405,0.6144797130437452
89,89,0.6035124063491821,0.019187335979744657,0.6226997423289268,0.5843250703694375
90,90,0.6066818237304688,0.019775923887615513,0.6264577476180843,0.5869058998428532
91,91,0.6126700043678284,0.02004371084662083,0.6327137152144492,0.5926262935212075
92,92,0.5917908549308777,0.016335759457295273,0.608126614388173,0.5754550954735824
93,93,0.5689256191253662,0.016666585377140747,0.5855922045025069,0.5522590337482255
94,94,0.5983425378799438,0.016548948785952516,0.6148914866658963,0.5817935890939914
95,95,0.5848073363304138,0.0161295040828474,0.6009368404132612,0.5686778322475664
96,96,0.5685350894927979,0.016285737093117227,0.584820826585915,0.5522493523996806
97,97,0.5957458019256592,0.017709363091058763,0.6134551650167179,0.5780364388346004
98,98,0.5842629671096802,0.015162889312431148,0.5994258564221113,0.569100077797249
99,99,0.5748650431632996,0.01675580199105823,0.5916208451543578,0.5581092411722414
100,100,0.577838659286499,0.015850242784916445,0.5936889020714154,0.5619884165015826
101,101,0.5844232439994812,0.015419558702918309,0.5998428027023995,0.5690036852965629
102,102,0.5714036226272583,0.01674761841894383,0.5881512410462021,0.5546560042083145
103,103,0.5758033990859985,0.01738954988239662,0.5931929489683951,0.5584138492036019
104,104,0.5621243119239807,0.01710906278625801,0.5792333747102387,0.5450152491377227
105,105,0.5927104353904724,0.019297383445447788,0.6120078188359201,0.5734130519450247
106,106,0.570533037185669,0.017617474131250976,0.5881505113169199,0.552915563054418
107,107,0.5663373470306396,0.017030510677531027,0.5833678577081707,0.5493068363531086
108,108,0.5631088018417358,0.017796670054943415,0.5809054718966793,0.5453121317867924
109,109,0.5602436661720276,0.015041635243460964,0.5752853014154885,0.5452020309285667
110,110,0.5479690432548523,0.015327273665599042,0.5632963169204513,0.5326417695892532
111,111,0.5608804821968079,0.017740498606013212,0.5786209808028211,0.5431399835907946
112,112,0.5584954023361206,0.015764163064385484,0.574259565400506,0.5427312392717352
113,113,0.5455708503723145,0.015379060552424656,0.5609499109247391,0.5301917898198898
114,114,0.5625909566879272,0.017204407097612864,0.5797953637855401,0.5453865495903144
115,115,0.5641467571258545,0.01965422972346666,0.5838009868493211,0.5444925274023878
116,116,0.5782031416893005,0.015505860742791332,0.5937090024320919,0.5626972809465092
117,117,0.5382452011108398,0.015277594958019244,0.5535227960688591,0.5229676061528206
118,118,0.5509923100471497,0.015696549440947123,0.5666888594880968,0.5352957606062025
119,119,0.5786963105201721,0.01777653338338653,0.5964728439035587,0.5609197771367855
120,120,0.5659546256065369,0.016615602354898486,0.5825702279614353,0.5493390232516384
121,121,0.5576485991477966,0.018311233427901977,0.5759598325756986,0.5393373657198947
122,122,0.5641892552375793,0.017290986863300856,0.5814802421008802,0.5468982683742785
123,123,0.5502009391784668,0.014127143221057771,0.5643280823995246,0.536073795957409
124,124,0.5479966998100281,0.015203146526355866,0.563199846336384,0.5327935532836722
125,125,0.5475775003433228,0.01666075882298858,0.5642382591663113,0.5309167415203342
126,126,0.5636448860168457,0.01666294487709307,0.5803078308939388,0.5469819411397526
127,127,0.5606317520141602,0.017033891573478687,0.5776656435876388,0.5435978604406815
128,128,0.5423349142074585,0.01570798212324172,0.5580428963307003,0.5266269320842167
129,129,0.5201002359390259,0.015198645198435239,0.5352988811374612,0.5049015907405906
130,130,0.5367898344993591,0.016956373713403305,0.5537462082127624,0.5198334607859558
131,131,0.5347391366958618,0.0165085566990064,0.5512476933948682,0.5182305799968554
132,132,0.5444546341896057,0.01771252286432608,0.5621671570539318,0.5267421113252796
133,133,0.5413583517074585,0.01792099229437071,0.5592793440018292,0.5234373594130878
134,134,0.5282754898071289,0.016740866832529892,0.5450163566396588,0.5115346229745991
135,135,0.5238726735115051,0.01646533909248358,0.5403380126039887,0.5074073344190215
136,136,0.5528304576873779,0.02086448754878544,0.5736949452361634,0.5319659701385925
137,137,0.545846700668335,0.01852257744621934,0.5643692781145543,0.5273241232221156
138,138,0.5354872345924377,0.017152013569368272,0.552639248161806,0.5183352210230695
139,139,0.5244739055633545,0.017307964416489758,0.5417818699798442,0.5071659411468648
140,140,0.5129280090332031,0.016861890586542742,0.5297898996197459,0.4960661184466604
141,141,0.5237547159194946,0.016961396668443728,0.5407161125879384,0.5067933192510509
142,142,0.5352392792701721,0.01762788811158419,0.5528671673817563,0.5176113911585879
143,143,0.5108698010444641,0.01700191015749432,0.5278717112019584,0.4938678908869698
144,144,0.5149786472320557,0.016652918393881267,0.5316315656259369,0.4983257288381744
145,145,0.5342217087745667,0.016278416754922927,0.5505001255294896,0.5179432920196437
146,146,0.4994381368160248,0.016891229414433415,0.5163293662304582,0.48254690740159134
147,147,0.519777774810791,0.016826428366008304,0.5366042031767994,0.5029513464447827
148,148,0.5444750785827637,0.02007059251321056,0.5645456710959742,0.5244044860695531
149,149,0.5193521976470947,0.019451833421448884,0.5388040310685436,0.4999003642256458
150,150,0.5298947095870972,0.0202831843796175,0.5501778939667147,0.5096115252074797
151,151,0.48721665143966675,0.016942014565564215,0.504158666005231,0.47027463687410254
152,152,0.5254934430122375,0.017530499488398545,0.5430239425006361,0.507962943523839
153,153,0.4946710467338562,0.01702164673290739,0.5116926934667636,0.4776494000009488
154,154,0.5161161422729492,0.01854244692100587,0.534658589193955,0.49757369535194335
155,155,0.5060228705406189,0.016474799839044468,0.5224976703796633,0.4895480707015744
156,156,0.5001686811447144,0.0183458921295928,0.5185145732743072,0.48182278901512154
157,157,0.48586514592170715,0.016301169991735413,0.5021663159134425,0.46956397592997173
158,158,0.4998216927051544,0.01821418601428683,0.5180358787194412,0.4816075066908676
159,159,0.4847123622894287,0.017417000725968097,0.5021293630153968,0.46729536156346063
160,160,0.4856654405593872,0.018672055011211337,0.5043374955705986,0.4669933855481759
161,161,0.4917498826980591,0.016705942289220226,0.5084558249872793,0.47504394040883885
162,162,0.49393370747566223,0.018579535206651968,0.5125132426823142,0.4753541722690103
163,163,0.5060373544692993,0.019790757078797842,0.5258281115480972,0.48624659739050147
164,164,0.49029088020324707,0.017650872393837266,0.5079417525970843,0.4726400078094098
165,165,0.47181129455566406,0.01618067678583301,0.4879919713414971,0.45563061776983105
166,166,0.4945906698703766,0.018621297261635385,0.513211967132012,0.4759693726087412
167,167,0.4797893464565277,0.017518767773396837,0.49730811422992455,0.4622705786831309
168,168,0.4853088855743408,0.017126082842917775,0.5024349684172585,0.46818280273142304
169,169,0.45712557435035706,0.016615550379715578,0.4737411247300726,0.4405100239706415
170,170,0.47849351167678833,0.019327139731018822,0.4978206514078072,0.4591663719457695
171,171,0.4954613745212555,0.0186017515371813,0.5140631260584367,0.4768596229840742
172,172,0.4671485424041748,0.01789224054517812,0.48504078294935293,0.4492563018589967
173,173,0.5178089737892151,0.017708769638634565,0.5355177434278496,0.5001002041505805
174,174,0.46855613589286804,0.016967496760308922,0.48552363265317694,0.45158863913255914
175,175,0.46185362339019775,0.017253685434818686,0.47910730882501645,0.44459993795537905
176,176,0.4585895240306854,0.01694980052011409,0.4755393245507995,0.44163972351057135
177,177,0.46924397349357605,0.01820275790950374,0.4874467314030798,0.4510412155840723
178,178,0.4857966899871826,0.020169050199705895,0.5059657401868886,0.46562763978747673
179,179,0.491146445274353,0.017310179193882017,0.508456624468235,0.473836266080471
180,180,0.48555582761764526,0.020514404509266865,0.5060702321269122,0.46504142310837837
181,181,0.4578051269054413,0.017873173253706732,0.475678300159148,0.43993195365173454
182,182,0.46048983931541443,0.01730431424904256,0.477794153564457,0.4431855250663719
183,183,0.4414609670639038,0.01789387706252697,0.4593548441264308,0.4235670900013768
184,184,0.46028682589530945,0.01789242692047856,0.478179252815788,0.4423943989748309
185,185,0.45251694321632385,0.01717714308284071,0.46969408629916454,0.43533980013348317
186,186,0.44279739260673523,0.017830620821032265,0.4606280134277675,0.42496677178570297
187,187,0.44935905933380127,0.01813923599935767,0.46749829533315895,0.4312198233344436
188,188,0.4311509430408478,0.016490985889872342,0.44764192893072013,0.4146599571509754
189,189,0.42490553855895996,0.016843445344083354,0.4417489839030433,0.40806209321487663
190,190,0.43346279859542847,0.017138762981616637,0.4506015615770451,0.4163240356138118
191,191,0.4431690275669098,0.018112331542236595,0.46128135910914636,0.4250566960246732
192,192,0.42001599073410034,0.016791077089391794,0.43680706782349216,0.4032249136447085
193,193,0.4120253026485443,0.016857343191802036,0.42888264584034635,0.39516795945674227
194,194,0.4210907220840454,0.017117418689566746,0.43820814077361214,0.4039733033944787
195,195,0.4243085980415344,0.01669249240905798,0.4410010904505924,0.40761610563247647
196,196,0.4195115566253662,0.017237526375083478,0.4367490830004497,0.40227403025028274
197,197,0.41653943061828613,0.016843998254793078,0.43338342887307924,0.39969543236349303
198,198,0.41017359495162964,0.01606641223473309,0.42624000718636273,0.39410718271689654
199,199,0.4359769821166992,0.017897111638020883,0.4538740937547201,0.41807987047867834
200,200,0.4269440174102783,0.017939153779905365,0.44488317119018367,0.409004863630373


==> data_for_tex/deep_hedging/layers_rmsprop_N10_3/experiment_settings.txt <==
Model: DeepHedging
Model options: {'T': 1.0, 'N_euler': 10, 'h': 0.1, 'dim': 5, 'multiple_ctrls': True, 'ctrl_hidden_units': [32, 32], 'ell': <function ell at 0x000002069D7080D0>, 'a': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'b': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.04, 0.04, 0.04, 0.04, 0.04], dtype=float32)>, 'sigma': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([2., 2., 2., 2., 2.], dtype=float32)>, 'rho': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([-0.7, -0.7, -0.7, -0.7, -0.7], dtype=float32)>, 'K': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'T_COST': 0.0005, 'epsilon': 1e-05}
Dataloader: ConstantMultipleLoader
Data options: {'N_train': 2560, 'N_test': 12800, 'batch_size': 512, 'X0_list': [<tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.1, 0.1, 0.1, 0.1, 0.1], dtype=float32)>]}
Learning rate: {'boundaries': [900], 'values': [0.002, 0.0002], 'name': None}
EPOCHS: 200

Optimizer 0 : LRMSprop  Sigma schedule: <tf.Variable 'LRMSprop/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LRMSprop  Sigma schedule: {'boundaries': [900], 'values': [0.002, 0.0], 'name': None}
Optimizer 2 : LayerLRMSprop  Sigma schedule: {'boundaries': [900], 'values': [0.002, 0.0], 'name': None}
Langevin Layers: 0%, 100%, 30%

==> data_for_tex/deep_hedging/trajs/traj_example.csv <==
,f0,f1,f2,f3,f4,f5,f6,f7,f8,f9,f10,f11,f12,f13,f14,f15,f16,f17,f18,f19,time
0,1.0,1.0,1.0,1.0,1.0,0.1,0.1,0.1,0.1,0.1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0
1,1.0168893,1.017448,0.95414305,0.95415145,0.9666284,0.2304709,0.10572806,0.21074963,0.13069934,0.13353121,0.85267645,0.0,0.14421779,0.9168993,1.0851538,2.166319,1.1409043,1.4605027,2.378334,2.351769,1
2,0.90274113,1.0277724,0.8724773,0.94203585,1.0749687,0.28867364,0.06878103,0.55322725,0.16866383,0.0,0.7759124,0.0,1.3766291,1.3740513,0.53918236,1.6524961,1.4826092,1.8396543,2.2819862,1.788657,2
3,0.8610106,1.0334806,0.84700906,0.8980672,1.0749687,0.25926012,0.051604263,0.3155777,0.31608403,0.0013333333,0.6538216,0.0,1.1727388,0.75834775,0.38214684,0.90339684,1.3633833,1.2208805,1.3757248,0.9425732,3
4,0.814926,1.0386312,0.70151347,1.0976987,1.0734023,0.27904436,0.0,0.840761,0.0862056,0.0,0.5835405,0.0,0.99711144,0.5799612,0.29221717,0.4635977,1.0469929,1.0646751,0.798367,0.77425826,4
5,0.8824481,1.0386312,0.87623006,1.0380578,1.0734023,0.11424118,0.0013333333,0.50557405,0.22337581,0.0013333333,0.5461402,0.0,0.8651604,0.52003783,0.16018915,1.1368744,0.88292474,0.5870502,1.4756752,1.0843823,5
6,0.85088944,1.0421104,0.8903099,1.0553417,1.0703793,0.1293509,0.0,0.53324986,0.0,0.0,0.42439076,0.0,0.79313433,0.59422255,0.12180266,0.5690556,0.8560812,0.24600473,0.70843613,0.42536062,6
7,0.7841438,1.0421104,0.95908993,1.0553417,1.0703793,0.22041321,0.0013333333,0.2324357,0.0013333333,0.0013333333,0.43003914,0.0,0.63214165,0.37294266,0.72013086,1.3945472,0.9421186,0.5753442,1.8124406,1.5049171,7
8,0.8457786,1.0435001,1.0120932,1.0541694,1.076651,0.0,0.0,0.18208915,0.009126741,0.0051956875,0.4083598,0.0,0.82544,0.7859291,0.6449753,1.3153949,1.4582942,1.2502035,2.389292,2.2304857,8
9,0.8457786,1.0435001,1.0437393,1.0156409,1.0708674,0.0013333333,0.0013333333,0.025052428,0.062217206,0.008880867,0.483823,0.0,0.71237725,0.8436973,1.2273879,2.2009494,1.8976908,1.8795009,3.4085846,3.0417502,9
10,0.85007674,1.0565202,1.0307034,1.0451695,1.075268,0.022231212,0.0,0.0,0.0,0.0,0.73253995,0.0,0.78790474,1.1157773,1.3925232,3.2910829,2.329223,2.8049493,4.994766,4.5178027,10
11,0.8791948,1.0565202,1.0307034,1.0451695,1.075268,0.0,0.0013333333,0.0013333333,0.0013333333,0.0013333333,1.0868093,0.0,0.86406535,1.4692435,1.7567782,4.56471,2.8910303,3.6896784,6.861547,6.1067615,11
12,0.8791948,1.0643442,1.0259199,1.0398915,1.0828513,0.0013333333,0.0,0.0,0.0,0.0011862924,1.4293308,0.0,1.0548089,1.8636276,2.1208127,6.0399294,3.6415682,4.62486,8.926391,7.7825294,12
13,0.8893008,1.0643442,1.0259199,1.0398915,1.0757983,0.0,0.0013333333,0.0013333333,0.0013333333,0.013221037,1.7431133,0.0,1.2995467,2.2169027,2.4434752,7.5399423,4.4500847,5.4979377,11.022456,9.455275,13
14,0.8893008,1.0707921,1.0331271,1.0361711,1.0963762,0.0013333333,0.0,0.0036426624,0.013183044,0.0,2.0165403,0.0,1.5369804,2.5452313,2.6814818,9.009967,5.206332,6.2562556,13.027478,10.980471,14
15,0.88628656,1.0707921,1.0428357,1.0606678,1.0963762,0.015791947,0.0013333333,0.019044094,0.0,0.0013333333,2.254178,0.0,1.7485726,2.813471,2.917135,10.408008,5.9183135,6.8816075,14.910893,12.414857,15
16,0.873577,1.0788476,1.0426681,1.0606678,1.0969052,0.04777149,0.0,0.0,0.0013333333,0.010567194,2.4546428,0.0,1.9134707,3.0448596,3.1162126,11.773814,6.5725813,7.391025,16.753244,13.795763,16
17,0.95764524,1.0788476,1.0426681,1.0585748,1.0993042,0.0,0.0013333333,0.0013333333,0.0095155565,0.033218194,2.6329377,0.0,2.1306,3.2868536,3.2271776,12.863717,7.2340536,7.8348646,18.31289,14.977872,17
18,0.95764524,1.075354,1.033863,1.040546,1.1245897,0.0013333333,0.007924073,0.0068816785,0.06574741,0.018902257,2.783625,0.0,2.224739,3.4684076,3.3893528,14.060273,7.696608,8.180907,19.77354,15.955493,18
19,0.94820803,1.0700616,1.0141835,1.0901448,1.0896091,0.004215733,0.0,0.02899056,0.0,0.10662231,2.9213028,0.0,2.3704615,3.6278274,3.4072566,15.0361395,8.064205,8.376373,20.962402,16.75184,19
20,0.93789494,1.0700616,1.0459771,1.0901448,1.0180368,0.00654386,0.0013333333,0.0,0.0013333333,0.124931894,3.0275254,0.0,2.4852285,3.7254264,3.4151459,15.850667,8.254294,8.372183,21.849209,17.191704,20
21,0.92113435,1.0748147,1.0459771,1.0877249,1.0186284,0.05337908,0.0,0.0013333333,0.0,0.0,3.0816555,0.0,2.6058216,3.7774165,3.3879766,16.28487,8.36111,8.330426,22.297934,17.374569,21
22,0.93322045,1.0748147,1.0415342,1.0877249,1.0186284,0.02986642,0.0013333333,0.005745152,0.0013333333,0.0013333333,3.065731,0.0,2.5574703,3.6979086,3.5622346,16.680746,8.548848,8.339296,22.920095,17.94214,22
23,0.9002892,1.0781274,1.0463446,1.0994809,1.0146118,0.0826682,0.0,0.0,0.0,0.004144216,3.0538697,0.0,2.4429197,3.7622669,3.6518242,17.455376,8.81786,8.520278,24.02274,18.810572,23
24,0.9333826,1.0781274,1.0463446,1.0994809,1.0165156,0.10048983,0.0013333333,0.0013333333,0.0013333333,0.002675399,3.109187,0.0,2.5162673,3.8958652,3.6751065,18.1205,9.258336,8.687042,25.04812,19.613419,24
25,0.96702087,1.0910869,1.0512737,1.1160876,1.0097636,0.12084985,0.0,0.004655036,0.0,0.015257442,3.1595516,0.0,2.5977035,3.9955518,3.7107954,18.654179,9.658438,8.79598,25.850416,20.192053,25
26,0.98580956,1.0910869,1.0574934,1.1160876,0.9944327,0.23624879,0.0013333333,0.0,0.0013333333,0.0,3.2054152,0.0,2.686911,4.073651,3.7099414,19.012629,9.974733,8.848464,26.41159,20.590773,26
27,1.1012878,1.0768278,1.0574934,1.1197891,0.9944327,0.37827277,0.03666461,0.0013333333,0.0,0.0013333333,3.237544,0.0,2.910987,4.1657877,3.5592616,18.724503,10.307018,8.821876,26.333239,20.576632,27
28,0.9958838,1.0483102,1.0592202,1.1197891,0.9984225,0.56036705,0.0,0.0,0.0013333333,0.0,3.2552848,0.0,3.2368913,4.2535605,3.235494,17.52481,10.450784,8.6541,25.12286,19.677872,28
29,1.0390239,1.0483102,1.0592202,1.1193591,0.9984225,0.73813945,0.0013333333,0.0013333333,0.005267719,0.0013333333,3.1318684,0.0,3.7667723,4.1852217,2.7393532,14.522568,10.544225,8.230439,22.034967,17.577644,29
30,0.6779418,1.0545973,1.0672573,1.1143372,1.0120177,1.1500592,0.0066909995,0.0,0.013738131,0.0,2.8545194,0.0,4.2663617,3.9816282,2.0959558,9.705195,10.323095,7.6704364,16.890495,14.090502,30


==> data_for_tex/deep_hedging/trajs/traj_example_settings.txt <==
Model: DeepHedging
Model options: {'T': 1.0, 'N_euler': 30, 'h': 0.03333333333333333, 'dim': 5, 'multiple_ctrls': False, 'ctrl_hidden_units': [32, 32], 'ell': <function ell at 0x0000020C213F1240>, 'a': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'b': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.04, 0.04, 0.04, 0.04, 0.04], dtype=float32)>, 'sigma': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([2., 2., 2., 2., 2.], dtype=float32)>, 'rho': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([-0.7, -0.7, -0.7, -0.7, -0.7], dtype=float32)>, 'K': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'T_COST': 0.0005, 'epsilon': 1e-05}
Dataloader: ConstantMultipleLoader
Data options: {'N_train': 2560, 'N_test': 12800, 'batch_size': 512, 'X0_list': [<tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.1, 0.1, 0.1, 0.1, 0.1], dtype=float32)>]}
Learning rate: {'boundaries': [400], 'values': [0.002, 0.0002], 'name': None}
EPOCHS: 100
Optimizer 0 : LAdam  Sigma schedule: {'boundaries': [400], 'values': [0.002, 0.0], 'name': None}


==> data_for_tex/fishing/adadelta_N50/0_loss.csv <==
,time,f
0,0,0.6630164384841919
1,1,0.6516628861427307
2,2,0.6601063013076782
3,3,0.6421241760253906
4,4,0.6500526666641235
5,5,0.6323338150978088
6,6,0.6392563581466675
7,7,0.6325147747993469
8,8,0.6422586441040039
9,9,0.6287548542022705
10,10,0.6237924695014954
11,11,0.6194460391998291
12,12,0.6314777731895447
13,13,0.6226011514663696
14,14,0.6120913624763489
15,15,0.6220178008079529
16,16,0.6108685731887817
17,17,0.6158679723739624
18,18,0.6176048517227173
19,19,0.6085613965988159
20,20,0.6028888821601868
21,21,0.6137717366218567
22,22,0.6016230583190918
23,23,0.6053112745285034
24,24,0.5938158631324768
25,25,0.5965626835823059
26,26,0.6079205870628357
27,27,0.5948148965835571
28,28,0.5994935035705566
29,29,0.5989657044410706
30,30,0.584669291973114
31,31,0.5898669958114624
32,32,0.5765961408615112
33,33,0.6003342270851135
34,34,0.5818445086479187
35,35,0.5850811004638672
36,36,0.5757181644439697
37,37,0.5810335874557495
38,38,0.580079972743988
39,39,0.5638845562934875
40,40,0.5784560441970825
41,41,0.565025269985199
42,42,0.5626873970031738
43,43,0.5722565650939941
44,44,0.5613051652908325
45,45,0.5678278207778931
46,46,0.5670449137687683
47,47,0.5655500292778015
48,48,0.5633628964424133
49,49,0.5653811097145081
50,50,0.5576280951499939


==> data_for_tex/fishing/adadelta_N50/0_v_loss.csv <==
,Unnamed: 0,time,f,ci,f_plus,f_minus
0,0,0,0.6617088317871094,0.0033610201849721,0.6650698519720815,0.6583478116021373
1,1,1,0.6465201377868652,0.0032955500161129,0.6498156878029782,0.6432245877707523
2,2,2,0.6455405950546265,0.0033078588079999,0.6488484538626264,0.6422327362466266
3,3,3,0.6410001516342163,0.0032795308608191,0.6442796824950354,0.6377206207733972
4,4,4,0.6388595104217529,0.0032944284089396,0.6421539388306925,0.6355650820128134
5,5,5,0.6331803798675537,0.0032828256703594,0.6364632055379131,0.6298975541971943
6,6,6,0.637657880783081,0.0033149154566293,0.6409727962397104,0.6343429653264517
7,7,7,0.6302533149719238,0.0032643953483662,0.63351771032029,0.6269889196235576
8,8,8,0.6273811459541321,0.0032875580872762,0.6306687040414083,0.6240935878668559
9,9,9,0.627942681312561,0.003248442108698,0.631191123421259,0.624694239203863
10,10,10,0.6261792778968811,0.0032582477604061,0.6294375256572872,0.622921030136475
11,11,11,0.6225693225860596,0.0032257448178746,0.6257950674039342,0.6193435777681849
12,12,12,0.6223040819168091,0.003244227069323,0.6255483089861321,0.619059854847486
13,13,13,0.6192554235458374,0.0032343298023484,0.6224897533481858,0.616021093743489
14,14,14,0.6176860928535461,0.0032393527314797,0.6209254455850258,0.6144467401220665
15,15,15,0.6122190952301025,0.0032159954479664,0.6154350906780689,0.6090030997821362
16,16,16,0.6143529415130615,0.0032448074730876,0.6175977489861492,0.6111081340399739
17,17,17,0.612032413482666,0.0032214244923446,0.6152538379750107,0.6088109889903214
18,18,18,0.6149422526359558,0.0032324449303029,0.6181746975662588,0.6117098077056529
19,19,19,0.609683096408844,0.0031947045683914,0.6128778009772354,0.6064883918404526
20,20,20,0.6055550575256348,0.0031974845737284,0.6087525420993631,0.6023575729519064
21,21,21,0.6068958640098572,0.0032045734271215,0.6101004374369787,0.6036912905827356
22,22,22,0.6059144735336304,0.0032023207723615,0.6091167943059919,0.6027121527612689
23,23,23,0.6019827127456665,0.0031712337583323,0.6051539465039988,0.5988114789873342
24,24,24,0.6009130477905273,0.0031909541604418,0.6041040019509691,0.5977220936300855
25,25,25,0.5989222526550293,0.0031695483043525,0.6020918009593818,0.5957527043506768
26,26,26,0.5978699326515198,0.0031777318933726,0.6010476645448923,0.5946922007581472
27,27,27,0.5930688977241516,0.0031633325795584,0.59623223030371,0.5899055651445932
28,28,28,0.5909353494644165,0.0031742709625501,0.5941096204269666,0.5877610785018664
29,29,29,0.5914990305900574,0.0031561058494054,0.5946551364394628,0.588342924740652
30,30,30,0.5882880687713623,0.0031486788326896,0.5914367476040518,0.5851393899386728
31,31,31,0.587666392326355,0.0031479226992697,0.5908143150256246,0.5845184696270853
32,32,32,0.5852779150009155,0.0031367878743838,0.5884147028752993,0.5821411271265318
33,33,33,0.5827754139900208,0.0031401532415531,0.5859155672315739,0.5796352607484676
34,34,34,0.5813383460044861,0.0031454564530622,0.5844838024575483,0.5781928895514239
35,35,35,0.5775232315063477,0.0031422710780408,0.5806655025843884,0.5743809604283069
36,36,36,0.5777784585952759,0.0031184374599044,0.5808968960551802,0.5746600211353715
37,37,37,0.5749716758728027,0.0031267149714354,0.5780983908442381,0.5718449609013674
38,38,38,0.5724102854728699,0.0031119146441546,0.5755222001170245,0.5692983708287153
39,39,39,0.5683445334434509,0.0031196377538363,0.5714641711972872,0.5652248956896146
40,40,40,0.5687597990036011,0.0031068402743302,0.5718666392779312,0.5656529587292709
41,41,41,0.5668379664421082,0.0031179598464834,0.5699559262885916,0.5637200065956247
42,42,42,0.5671900510787964,0.0031073733735669,0.5702974244523633,0.5640826777052295
43,43,43,0.5694199204444885,0.0031019892934512,0.5725219097379397,0.5663179311510373
44,44,44,0.5672531723976135,0.0031177352512303,0.5703709076488438,0.5641354371463833
45,45,45,0.5668737292289734,0.0031202951843042,0.5699940244132776,0.5637534340446692
46,46,46,0.564747154712677,0.0030802783246089,0.5678274330372859,0.5616668763880681
47,47,47,0.5674718618392944,0.0031047072425235,0.570576569081818,0.5643671545967709
48,48,48,0.5675545334815979,0.003116755964745,0.5706712894463429,0.5644377775168529
49,49,49,0.5663096308708191,0.0030873466711684,0.5693969775419875,0.5632222841996507
50,50,50,0.5683925747871399,0.0031103146515353,0.5715028894386752,0.5652822601356046


==> data_for_tex/fishing/adadelta_N50/1_loss.csv <==
,time,f
0,0,0.6630164384841919
1,1,0.656380295753479
2,2,0.6390770077705383
3,3,0.6284831166267395
4,4,0.6019054651260376
5,5,0.5693813562393188
6,6,0.5660489201545715
7,7,0.5126527547836304
8,8,0.497738778591156
9,9,0.47716593742370605
10,10,0.4753623604774475
11,11,0.44393426179885864
12,12,0.4432094693183899
13,13,0.43299373984336853
14,14,0.4353863596916199
15,15,0.4206005930900574
16,16,0.41316133737564087
17,17,0.4243304133415222
18,18,0.4065694808959961
19,19,0.4155808985233307
20,20,0.40549236536026
21,21,0.41315150260925293
22,22,0.3930598795413971
23,23,0.4044359624385834
24,24,0.39418312907218933
25,25,0.38550877571105957
26,26,0.40177565813064575
27,27,0.3904624581336975
28,28,0.3912191390991211
29,29,0.37879735231399536
30,30,0.37697625160217285
31,31,0.37710267305374146
32,32,0.3828379213809967
33,33,0.37762072682380676
34,34,0.380403995513916
35,35,0.37524253129959106
36,36,0.37968680262565613
37,37,0.3739330768585205
38,38,0.373853862285614
39,39,0.3748747706413269
40,40,0.37896737456321716
41,41,0.3656925559043884
42,42,0.36222246289253235
43,43,0.36058318614959717
44,44,0.3662697970867157
45,45,0.36796724796295166
46,46,0.3622545301914215
47,47,0.3716605603694916
48,48,0.36940860748291016
49,49,0.3657401204109192
50,50,0.36821448802948


==> data_for_tex/fishing/adadelta_N50/1_v_loss.csv <==
,Unnamed: 0,time,f,ci,f_plus,f_minus
0,0,0,0.6617088317871094,0.0033610201849721,0.6650698519720815,0.6583478116021373
1,1,1,0.6454753279685974,0.0033211481386561,0.6487964761072536,0.6421541798299413
2,2,2,0.6298874616622925,0.0032469900527113,0.6331344517150038,0.6266404716095811
3,3,3,0.6130821108818054,0.0031900242603944,0.6162721351421998,0.609892086621411
4,4,4,0.5821201801300049,0.0030923292557424,0.5852125093857473,0.5790278508742625
5,5,5,0.5599401593208313,0.0030810677333085,0.5630212270541398,0.5568590915875228
6,6,6,0.5202786326408386,0.0030409713321954,0.523319603973034,0.5172376613086432
7,7,7,0.5092601180076599,0.0030378343329848,0.5122979523406447,0.5062222836746751
8,8,8,0.4889508485794067,0.002965915316865,0.4919167638962717,0.48598493326254166
9,9,9,0.4705227315425873,0.0029719712874007,0.47349470282998796,0.4675507602551866
10,10,10,0.4588932394981384,0.0029430070026542,0.46183624650079264,0.4559502324954842
11,11,11,0.4443122148513794,0.00295273046999,0.4472649453213694,0.4413594843813894
12,12,12,0.4419935345649719,0.0029423594684202,0.4449358940333921,0.4390511750965517
13,13,13,0.4298009574413299,0.0028669133738361,0.432667870815166,0.4269340440674938
14,14,14,0.4240321815013885,0.0028572572901775,0.426889438791566,0.421174924211211
15,15,15,0.4167224466800689,0.0028542342469828,0.4195766809270517,0.41386821243308614
16,16,16,0.4198935031890869,0.0028471526571513,0.4227406558462382,0.4170463505319356
17,17,17,0.4109261631965637,0.0028022114983091,0.41372837469487284,0.4081239516982546
18,18,18,0.4028553664684295,0.0028121363318249,0.40566750280025443,0.4000432301366046
19,19,19,0.4043338298797607,0.0027855312890481,0.4071193611688088,0.40154829859071256
20,20,20,0.4079813659191131,0.0028081374644459,0.410789503383559,0.4051732284546672
21,21,21,0.396699458360672,0.002786395559464,0.399485853920136,0.39391306280120797
22,22,22,0.3960589170455932,0.002781442695522,0.3988403597411152,0.3932774743500712
23,23,23,0.4029570519924164,0.0027528889001896,0.405709940892606,0.4002041630922268
24,24,24,0.392268568277359,0.002767597684155,0.39503616596151403,0.389500970593204
25,25,25,0.3899353146553039,0.00271832113321,0.3926536357885139,0.3872169935220939
26,26,26,0.3900302648544311,0.0026917274475394,0.3927219923019705,0.38733853740689167
27,27,27,0.3827873468399048,0.0027029194092901,0.3854902662491949,0.38008442743061466
28,28,28,0.3875489830970764,0.002724332028711,0.3902733151257874,0.38482465106836544
29,29,29,0.3824525475502014,0.0026989746505611,0.38515152220076254,0.3797535728996403
30,30,30,0.3816014230251312,0.0026790774270977,0.38428050045222895,0.3789223455980335
31,31,31,0.382769227027893,0.0026967336611503,0.3854659606890433,0.3800724933667427
32,32,32,0.3791213929653168,0.0026632320590117,0.3817846250243285,0.3764581609063051
33,33,33,0.3856034874916076,0.0026977042346348,0.3883011917262424,0.38290578325697283
34,34,34,0.3793907165527344,0.0026176505063402,0.3820083670590746,0.37677306604639416
35,35,35,0.3746516108512878,0.0026497325322728,0.3773013433835606,0.372001878319015
36,36,36,0.3768365085124969,0.0026014612214265,0.3794379697339234,0.3742350472910704
37,37,37,0.3732814788818359,0.0025969720260491,0.37587845090788496,0.3706845068557868
38,38,38,0.3725816011428833,0.0026207816727689,0.3752023828156522,0.3699608194701144
39,39,39,0.3762078881263733,0.0026223620374459,0.3788302501638192,0.37358552608892737
40,40,40,0.3757397830486297,0.0026354320221593,0.37837521507078903,0.3731043510264704
41,41,41,0.369228184223175,0.0026257503193325,0.3718539345425075,0.3666024339038425
42,42,42,0.3685473203659057,0.0026011799699948,0.3711485003359005,0.3659461403959109
43,43,43,0.3683491945266723,0.0025909829149554,0.3709401774416277,0.3657582116117169
44,44,44,0.3685612082481384,0.0026084793423894,0.3711696875905278,0.36595272890574904
45,45,45,0.3674426972866058,0.002614355962074,0.37005705324867977,0.3648283413245318
46,46,46,0.3678701817989349,0.0025921609073727,0.37046234270630757,0.3652780208915622
47,47,47,0.3681764900684356,0.0026044682503509,0.3707809583187865,0.36557202181808474
48,48,48,0.3689170479774475,0.0025985614609121,0.3715156094383596,0.3663184865165354
49,49,49,0.3681835234165191,0.0026224047753783,0.3708059281918974,0.3655611186411408
50,50,50,0.3651692867279053,0.0025974638921586,0.36776675062006386,0.3625718228357467


==> data_for_tex/fishing/adadelta_N50/experiment_settings.txt <==
Model: Fishing
Model options: {'T': 1.0, 'N_euler': 50, 'h': 0.02, 'dim': 5, 'r': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([2., 2., 2., 2., 2.], dtype=float32)>, 'kappa_t': <tf.Tensor: shape=(5, 5), dtype=float32, numpy=
array([[ 1.2,  0.2,  0. ,  0. ,  0.1],
       [-0.1,  1.2,  0.2,  0. ,  0.1],
       [ 0. ,  0. ,  1.2,  0.1,  0. ],
       [ 0. ,  0. , -0.1,  1.2,  0. ],
       [-0.1, -0.1,  0. ,  0. ,  1.2]], dtype=float32)>, 'X_d': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'sigma_t': <tf.Tensor: shape=(5, 5), dtype=float32, numpy=
array([[0.1, 0. , 0. , 0. , 0. ],
       [0. , 0.1, 0. , 0. , 0. ],
       [0. , 0. , 0.1, 0. , 0. ],
       [0. , 0. , 0. , 0.1, 0. ],
       [0. , 0. , 0. , 0. , 0.1]], dtype=float32)>, 'u_m': 0.1, 'u_M': 1.0, 'alpha': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.01, 0.01, 0.01, 0.01, 0.01], dtype=float32)>, 'beta': 0.1, 'ctrl_hidden_units': [32, 32], 'multiple_ctrls': False}
Dataloader: DataLoaderFromMap
Data options: {'N_train': 2560, 'N_test': 25600, 'batch_size': 512, 'dim': 5, 'get_X0': <function get_X0 at 0x00000146BC129510>}
Learning rate: {'boundaries': [200], 'values': [0.5, 0.05], 'name': None}
EPOCHS: 50

Optimizer 0 : LAdadelta  Sigma schedule: <tf.Variable 'LAdadelta/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdadelta  Sigma schedule: {'boundaries': [200], 'values': [0.01, 0.0], 'name': None}


==> data_for_tex/fishing/adam_N100/0_loss.csv <==
,time,f
0,0,0.6658603549003601
1,1,0.6692183613777161
2,2,0.6456701159477234
3,3,0.6368290185928345
4,4,0.6365950703620911
5,5,0.6321094036102295
6,6,0.6326659917831421
7,7,0.6162272691726685
8,8,0.6001215577125549
9,9,0.6048483848571777
10,10,0.5912359952926636
11,11,0.5886998772621155
12,12,0.5796395540237427
13,13,0.565768837928772
14,14,0.5592147707939148
15,15,0.5366727113723755
16,16,0.5346606969833374
17,17,0.5236492156982422
18,18,0.5043932795524597
19,19,0.4948735237121582
20,20,0.4908897280693054
21,21,0.47834640741348267
22,22,0.4734157919883728
23,23,0.4612361788749695
24,24,0.45853719115257263
25,25,0.4563964009284973
26,26,0.4468598961830139
27,27,0.4457569718360901
28,28,0.4424076974391937
29,29,0.4375007748603821
30,30,0.4310070872306824
31,31,0.43033432960510254
32,32,0.41784805059432983
33,33,0.42005735635757446
34,34,0.4200053811073303
35,35,0.4104843735694885
36,36,0.4156462252140045
37,37,0.40630921721458435
38,38,0.4074883460998535
39,39,0.4101104736328125
40,40,0.408083438873291
41,41,0.4140518605709076
42,42,0.4076661467552185
43,43,0.4101148247718811
44,44,0.40693798661231995
45,45,0.40188199281692505
46,46,0.3997408151626587
47,47,0.40244922041893005
48,48,0.4057081639766693
49,49,0.39774811267852783
50,50,0.4002133309841156


==> data_for_tex/fishing/adam_N100/0_v_loss.csv <==
,Unnamed: 0,time,f,ci,f_plus,f_minus
0,0,0,0.6754555702209473,0.0033465052728832,0.6788020754938304,0.6721090649480641
1,1,1,0.6605589389801025,0.0033116365939814,0.6638705755740839,0.6572473023861212
2,2,2,0.6476601362228394,0.003279336196135,0.6509394724189743,0.6443808000267044
3,3,3,0.6407236456871033,0.0032987350512549,0.6440223807383582,0.6374249106358484
4,4,4,0.6340547800064087,0.0032514340505431,0.6373062140569518,0.6308033459558656
5,5,5,0.6276085376739502,0.0032278320276129,0.6308363697015631,0.6243807056463373
6,6,6,0.6189295649528503,0.0031812827432442,0.6221108476960946,0.6157482822096061
7,7,7,0.6119927763938904,0.0031623717361529,0.6151551481300432,0.6088304046577375
8,8,8,0.605095386505127,0.003151732136067,0.608247118641194,0.6019436543690599
9,9,9,0.5965498685836792,0.0031276766116921,0.5996775451953713,0.5934221919719871
10,10,10,0.5919392108917236,0.0031109428041339,0.5950501536958576,0.5888282680875897
11,11,11,0.5798364281654358,0.0030781742574803,0.582914602422916,0.5767582539079555
12,12,12,0.5704156756401062,0.0030515615523846,0.5734672371924908,0.5673641140877216
13,13,13,0.5567864775657654,0.0030371336262927,0.559823611192058,0.5537493439394727
14,14,14,0.5456581711769104,0.0030181497697928,0.5486763209467032,0.5426400214071176
15,15,15,0.5334926843643188,0.0029890915075805,0.5364817758718994,0.5305035928567383
16,16,16,0.5232174396514893,0.0029861347332585,0.5262035743847477,0.5202313049182308
17,17,17,0.5113945007324219,0.0029638872358581,0.5143583879682799,0.5084306134965638
18,18,18,0.5034970045089722,0.0029772337319504,0.5064742382409225,0.5005197707770218
19,19,19,0.4945621192455292,0.0029715014054747,0.49753362065100387,0.4915906178400545
20,20,20,0.4802838265895843,0.0029515322569469,0.4832353588465312,0.4773322943326374
21,21,21,0.473418116569519,0.0029712822477228,0.4763893988172418,0.4704468343217962
22,22,22,0.4636820256710052,0.0029742138088916,0.4666562394798968,0.46070781186211357
23,23,23,0.4590726494789123,0.0029660451158027,0.46203869459471497,0.4561066043631096
24,24,24,0.4515902996063232,0.0029538365697573,0.45454413617608047,0.4486364630365659
25,25,25,0.4476194679737091,0.0029558599974176,0.4505753279711267,0.4446636079762915
26,26,26,0.4424188137054443,0.0029537358397418,0.44537254954518607,0.4394650778657025
27,27,27,0.440256655216217,0.0029427565572575,0.4431994117734745,0.4373138986589595
28,28,28,0.4344455599784851,0.0029380681895,0.4373836281679851,0.4315074917889851
29,29,29,0.4291989803314209,0.0028855501842404,0.4320845305156613,0.4263134301471805
30,30,30,0.4271472096443176,0.0029142795931647,0.43006148923748233,0.4242329300511529
31,31,31,0.4213630259037018,0.0028988654358631,0.4242618913395649,0.4184641604678387
32,32,32,0.4207746982574463,0.0028890497940509,0.4236637480514972,0.4178856484633954
33,33,33,0.4231599867343902,0.0029108448929663,0.4260708316273565,0.4202491418414239
34,34,34,0.4182705283164978,0.0028904578203441,0.4211609861368419,0.4153800704961537
35,35,35,0.4155844449996948,0.002867562361796,0.4184520073614908,0.41271688263789885
36,36,36,0.4127398729324341,0.0028653339384078,0.4156052068708419,0.40987453899402626
37,37,37,0.4126807451248169,0.0028512706779664,0.4155320158027833,0.4098294744468505
38,38,38,0.4101935923099518,0.0028588575843987,0.41305244989435047,0.4073347347255531
39,39,39,0.4076646566390991,0.0028611867106087,0.4105258433497078,0.4048034699284904
40,40,40,0.4074558615684509,0.0028744542694842,0.4103303158379351,0.40458140729896674
41,41,41,0.4056302607059479,0.002828285359314,0.4084585460652619,0.40280197534663387
42,42,42,0.4056602120399475,0.0028636651248986,0.4085238771648461,0.4027965469150489
43,43,43,0.4052013158798218,0.0028478855959107,0.4080492014757325,0.4023534302839111
44,44,44,0.4029078185558319,0.0028431113487009,0.4057509299045328,0.400064707207131
45,45,45,0.4074657559394836,0.0028559634119957,0.41032171935147926,0.4046097925274879
46,46,46,0.4056077599525451,0.0028437487595613,0.4084515087121064,0.40276401119298383
47,47,47,0.4038991928100586,0.0028493791832867,0.4067485719933453,0.4010498136267719
48,48,48,0.4041661024093628,0.0028344178815779,0.4070005202909407,0.4013316845277849
49,49,49,0.4059346318244934,0.0028453076135197,0.4087799394380131,0.4030893242109737
50,50,50,0.4039595425128937,0.0028268125242884,0.4067863550371821,0.4011327299886053


==> data_for_tex/fishing/adam_N100/1_loss.csv <==
,time,f
0,0,0.6658603549003601
1,1,0.7685944437980652
2,2,0.7467261552810669
3,3,0.6993682980537415
4,4,0.6574190855026245
5,5,0.635789692401886
6,6,0.6068377494812012
7,7,0.5951159000396729
8,8,0.569676399230957
9,9,0.5768429040908813
10,10,0.5515547394752502
11,11,0.5406619310379028
12,12,0.5474377274513245
13,13,0.5341277122497559
14,14,0.5165632367134094
15,15,0.5171136856079102
16,16,0.5072993636131287
17,17,0.5102943181991577
18,18,0.48873814940452576
19,19,0.48365268111228943
20,20,0.48624783754348755
21,21,0.4780070185661316
22,22,0.47359809279441833
23,23,0.4703007638454437
24,24,0.45854267477989197
25,25,0.4494245946407318
26,26,0.449941486120224
27,27,0.44414323568344116
28,28,0.44362911581993103
29,29,0.43786853551864624
30,30,0.4305807650089264
31,31,0.43125930428504944
32,32,0.4232502579689026
33,33,0.4159170687198639
34,34,0.4219740033149719
35,35,0.4098488688468933
36,36,0.40831780433654785
37,37,0.4078897535800934
38,38,0.4063008427619934
39,39,0.4066630005836487
40,40,0.4031848907470703
41,41,0.4034670889377594
42,42,0.39919090270996094
43,43,0.4048396944999695
44,44,0.3938584327697754
45,45,0.39925068616867065
46,46,0.3982822597026825
47,47,0.4044966697692871
48,48,0.40268421173095703
49,49,0.4046322703361511
50,50,0.40274757146835327


==> data_for_tex/fishing/adam_N100/1_v_loss.csv <==
,Unnamed: 0,time,f,ci,f_plus,f_minus
0,0,0,0.6754555702209473,0.0033465052728832,0.6788020754938304,0.6721090649480641
1,1,1,0.7718759775161743,0.0034049126210371,0.7752808901372115,0.7684710648951372
2,2,2,0.7215693593025208,0.0033589443169238,0.7249283036194446,0.7182104149855969
3,3,3,0.6679957509040833,0.0033835249794755,0.6713792758835587,0.6646122259246078
4,4,4,0.6400911211967468,0.0033195457034136,0.6434106669001605,0.6367715754933332
5,5,5,0.62013840675354,0.0032220140332164,0.6233604207867565,0.6169163927203236
6,6,6,0.6016047596931458,0.0031861092982206,0.6047908689913664,0.5984186503949251
7,7,7,0.5833872556686401,0.0031355237949032,0.5865227794635434,0.5802517318737369
8,8,8,0.5691395998001099,0.0030975320959802,0.57223713189609,0.5660420677041297
9,9,9,0.5600947737693787,0.003049146351003,0.5631439201203816,0.5570456274183757
10,10,10,0.5469801425933838,0.0030152513275652,0.549995393920949,0.5439648912658186
11,11,11,0.541587769985199,0.0029878765116451,0.5445756464968441,0.5385998934735539
12,12,12,0.5317664742469788,0.0029733468676883,0.5347398211146671,0.5287931273792904
13,13,13,0.5274608731269836,0.0029875669886138,0.5304484401155974,0.5244733061383698
14,14,14,0.5168142914772034,0.0029709849085395,0.5197852763857429,0.5138433065686638
15,15,15,0.5103367567062378,0.0029796482605614,0.5133164049667992,0.5073571084456764
16,16,16,0.5043839812278748,0.0029689495255943,0.5073529307534691,0.5014150317022804
17,17,17,0.5004163384437561,0.0029984923184617,0.5034148307622178,0.4974178461252944
18,18,18,0.4950558841228485,0.0030267508028244,0.4980826349256729,0.4920291333200241
19,19,19,0.4877739250659942,0.0029994379235934,0.4907733629895876,0.4847744871424008
20,20,20,0.4830405414104461,0.0030091960937609,0.486049737504207,0.48003134531668523
21,21,21,0.4748664200305938,0.0029834634158255,0.4778498834464193,0.4718829566147683
22,22,22,0.4681670665740967,0.0029880418403785,0.47115510841447517,0.4651790247337182
23,23,23,0.4626952707767486,0.0029898351887883,0.4656851059655369,0.4597054355879603
24,24,24,0.4575012624263763,0.0029838779627551,0.4604851403891314,0.45451738446362117
25,25,25,0.4542125761508941,0.0029771299838511,0.4571897061347452,0.45123544616704303
26,26,26,0.4466043412685394,0.0029635617545666,0.44956790302310595,0.4436407795139728
27,27,27,0.4435157477855682,0.0029530327707854,0.4464687805563536,0.4405627150147828
28,28,28,0.4388918578624725,0.0029488804981391,0.44184073836061155,0.4359429773643334
29,29,29,0.4346404671669006,0.0029376127827129,0.43757807994961345,0.4317028543841877
30,30,30,0.4317584633827209,0.0029404535269272,0.43469891690964807,0.4288180098557937
31,31,31,0.4256359040737152,0.0029123407549139,0.42854824482862913,0.4227235633188013
32,32,32,0.4246811270713806,0.0029067993175652,0.4275879263889458,0.4217743277538154
33,33,33,0.4210271835327148,0.0028922850199987,0.4239194685527135,0.41813489851271607
34,34,34,0.4167072176933288,0.0028803483874311,0.4195875660807599,0.4138268693058977
35,35,35,0.4149581789970398,0.0028890226930505,0.4178472016900903,0.41206915630398927
36,36,36,0.4110600650310516,0.0028671107347598,0.4139271757658114,0.40819295429629177
37,37,37,0.4061229825019836,0.0028547312008374,0.408977713702821,0.4032682513011462
38,38,38,0.4069006443023681,0.0028617002834665,0.4097623445858346,0.4040389440189016
39,39,39,0.4112094938755035,0.0028671611484227,0.4140766550239262,0.40834233272708076
40,40,40,0.4022545516490936,0.0028268615745728,0.40508141322366636,0.3994276900745208
41,41,41,0.4055028557777405,0.0028406210978899,0.4083434768756304,0.4026622346798506
42,42,42,0.4020898342132568,0.0028541412698026,0.4049439754830594,0.3992356929434542
43,43,43,0.4033511281013489,0.0028551416728534,0.40620626977420227,0.4004959864284955
44,44,44,0.4004645943641662,0.0028403177252488,0.403304912089415,0.3976242766389174
45,45,45,0.4028911292552948,0.002883631887033,0.4057747611423278,0.4000074973682618
46,46,46,0.4010517001152038,0.0028425083564697,0.4038942084716735,0.3982091917587341
47,47,47,0.4014486968517303,0.0028283203429765,0.40427701719470677,0.3986203765087538
48,48,48,0.4015909433364868,0.002856709562367,0.4044476528988538,0.3987342337741198
49,49,49,0.4010937809944153,0.0028476012897017,0.40394138228411697,0.3982461797047136
50,50,50,0.4011787474155426,0.0028213263961991,0.4040000738117417,0.3983574210193435


==> data_for_tex/fishing/adam_N100/experiment_settings.txt <==
Model: Fishing
Model options: {'T': 1.0, 'N_euler': 100, 'h': 0.01, 'dim': 5, 'r': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([2., 2., 2., 2., 2.], dtype=float32)>, 'kappa_t': <tf.Tensor: shape=(5, 5), dtype=float32, numpy=
array([[ 1.2,  0.2,  0. ,  0. ,  0.1],
       [-0.1,  1.2,  0.2,  0. ,  0.1],
       [ 0. ,  0. ,  1.2,  0.1,  0. ],
       [ 0. ,  0. , -0.1,  1.2,  0. ],
       [-0.1, -0.1,  0. ,  0. ,  1.2]], dtype=float32)>, 'X_d': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'sigma_t': <tf.Tensor: shape=(5, 5), dtype=float32, numpy=
array([[0.1, 0. , 0. , 0. , 0. ],
       [0. , 0.1, 0. , 0. , 0. ],
       [0. , 0. , 0.1, 0. , 0. ],
       [0. , 0. , 0. , 0.1, 0. ],
       [0. , 0. , 0. , 0. , 0.1]], dtype=float32)>, 'u_m': 0.1, 'u_M': 1.0, 'alpha': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.01, 0.01, 0.01, 0.01, 0.01], dtype=float32)>, 'beta': 0.1, 'ctrl_hidden_units': [32, 32], 'multiple_ctrls': False}
Dataloader: DataLoaderFromMap
Data options: {'N_train': 2560, 'N_test': 25600, 'batch_size': 512, 'dim': 5, 'get_X0': <function get_X0 at 0x000002817D2DBBE0>}
Learning rate: {'boundaries': [200], 'values': [0.002, 0.0002], 'name': None}
EPOCHS: 50

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [200], 'values': [0.005, 0.0], 'name': None}


==> data_for_tex/fishing/adam_N20/0_loss.csv <==
,time,f
0,0,0.6341887712478638
1,1,0.6224961280822754
2,2,0.6141933798789978
3,3,0.6008216142654419
4,4,0.5949220657348633
5,5,0.5831695795059204
6,6,0.5725828409194946
7,7,0.559220552444458
8,8,0.5429558753967285
9,9,0.5271869897842407
10,10,0.5142731666564941
11,11,0.5116899013519287
12,12,0.48993414640426636
13,13,0.4850428104400635
14,14,0.4654669761657715
15,15,0.46509990096092224
16,16,0.45692211389541626
17,17,0.44774356484413147
18,18,0.43882328271865845
19,19,0.4290551543235779
20,20,0.4306325316429138
21,21,0.4219137132167816
22,22,0.42555302381515503
23,23,0.4203627109527588
24,24,0.4250926077365875
25,25,0.41548046469688416
26,26,0.41134753823280334
27,27,0.4148942530155182
28,28,0.41212964057922363
29,29,0.40812358260154724
30,30,0.4066925048828125
31,31,0.4053703248500824
32,32,0.39927372336387634
33,33,0.39725685119628906
34,34,0.4037068784236908
35,35,0.3901059627532959
36,36,0.3969847559928894
37,37,0.3959783911705017
38,38,0.3944539427757263
39,39,0.38872963190078735
40,40,0.38957303762435913
41,41,0.3891611695289612
42,42,0.3949364721775055
43,43,0.394546240568161
44,44,0.395599901676178
45,45,0.39030641317367554
46,46,0.39254146814346313
47,47,0.3889959454536438
48,48,0.39046764373779297
49,49,0.3924749791622162
50,50,0.39233437180519104


==> data_for_tex/fishing/adam_N20/0_v_loss.csv <==
,Unnamed: 0,time,f,ci,f_plus,f_minus
0,0,0,0.6302649974822998,0.0032167782912177,0.6334817757735175,0.6270482191910821
1,1,1,0.6210622191429138,0.0032066845751897,0.6242689037181035,0.6178555345677241
2,2,2,0.6067711114883423,0.0031474305542439,0.6099185420425862,0.6036236809340984
3,3,3,0.5983467698097229,0.00312998066411,0.6014767504738329,0.5952167891456129
4,4,4,0.5849318504333496,0.0030956752037816,0.5880275256371312,0.581836175229568
5,5,5,0.5727417469024658,0.0030772060928541,0.5758189529953199,0.5696645408096117
6,6,6,0.5644469261169434,0.0030605657958876,0.567507491912831,0.5613863603210557
7,7,7,0.5521295666694641,0.0030336080252362,0.5551631746947003,0.5490959586442279
8,8,8,0.5378329753875732,0.0030227873183045,0.5408557627058778,0.5348101880692687
9,9,9,0.5212344527244568,0.0029792606095767,0.5242137133340334,0.5182551921148801
10,10,10,0.5070981383323669,0.002928924200317,0.5100270625326839,0.50416921413205
11,11,11,0.4943045377731323,0.0029208219940997,0.49722535976723203,0.4913837157790326
12,12,12,0.48482346534729,0.0029341881530425,0.4877576535003325,0.48188927719424746
13,13,13,0.4746123254299164,0.002907091669699,0.4775194170996154,0.4717052337602174
14,14,14,0.4626867175102234,0.0028709315923149,0.4655576491025383,0.4598157859179085
15,15,15,0.4581000804901123,0.0028784666407183,0.4609785471308306,0.455221613849394
16,16,16,0.4506754577159881,0.0028665488268211,0.4535420065428092,0.447808908889167
17,17,17,0.4415555298328399,0.0028397972641987,0.4443953270970386,0.4387157325686412
18,18,18,0.438876062631607,0.0028112682312272,0.4416873308628342,0.4360647944003798
19,19,19,0.4331568777561188,0.0027960059598242,0.435952883715943,0.43036087179629456
20,20,20,0.4303259551525116,0.0027868488109545,0.4331128039634661,0.4275391063415571
21,21,21,0.4227461516857147,0.0027502177866653,0.42549636947238,0.41999593389904943
22,22,22,0.4202666878700256,0.0027665615378508,0.4230332494078764,0.41750012633217476
23,23,23,0.4187547564506531,0.0027300275352446,0.42148478398589767,0.4160247289154085
24,24,24,0.4159166216850281,0.0027287698991429,0.41864539158417097,0.4131878517858852
25,25,25,0.4144464433193207,0.0027073047661454,0.41715374808546607,0.4117391385531753
26,26,26,0.4122004210948944,0.0027200324418353,0.4149204535367297,0.40948038865305914
27,27,27,0.4112950563430786,0.0026956563924181,0.4139907127354967,0.4085993999506605
28,28,28,0.407420814037323,0.0026602310993527,0.4100810451366757,0.4047605829379703
29,29,29,0.4061759114265442,0.0026765549154352,0.4088524663419794,0.40349935651110896
30,30,30,0.405068427324295,0.0026914026823328,0.4077598300066278,0.4023770246419622
31,31,31,0.4034964740276336,0.0026646435979027,0.4061611176255363,0.4008318304297309
32,32,32,0.4032584428787231,0.0026798881458591,0.4059383310245822,0.40057855473286397
33,33,33,0.4028078317642212,0.0026647185131253,0.40547255027734647,0.4001431132510959
34,34,34,0.4004004597663879,0.0026607136346191,0.403061173401007,0.39773974613176877
35,35,35,0.4005381762981415,0.0026544222929157,0.40319259859105716,0.3978837540052258
36,36,36,0.3969199657440185,0.0026373486438551,0.3995573143878736,0.3942826171001634
37,37,37,0.3966363072395324,0.0026282213682487,0.3992645286077811,0.3940080858712837
38,38,38,0.3956444859504699,0.0026582345447806,0.3983027204952505,0.3929862514056893
39,39,39,0.3942160308361053,0.002611076513712,0.3968271073498173,0.3916049543223933
40,40,40,0.3951724767684936,0.0026150502793961,0.3977875270478897,0.39255742648909747
41,41,41,0.3927909135818481,0.0026160349281613,0.3954069485100094,0.3901748786536868
42,42,42,0.3926495015621185,0.0026332849174523,0.39528278647957077,0.3900162166446662
43,43,43,0.3966221511363983,0.002641459572951,0.3992636107093493,0.39398069156344734
44,44,44,0.3929156959056854,0.0026250344799212,0.3955407303856066,0.39029066142576424
45,45,45,0.3942977786064148,0.0026069708303848,0.3969047494367996,0.39169080777603
46,46,46,0.3930602669715881,0.0026087913977584,0.39566905836934646,0.3904514755738297
47,47,47,0.3924805521965027,0.0026233388337574,0.3951038910302601,0.38985721336274526
48,48,48,0.3926778733730316,0.0026042826238398,0.39528215599687144,0.3900735907491918
49,49,49,0.3916573822498321,0.0026148978305416,0.3942722800803737,0.3890424844192905
50,50,50,0.3910353183746338,0.0026088682468425,0.39364418662147627,0.3884264501277913


==> data_for_tex/fishing/adam_N20/1_loss.csv <==
,time,f
0,0,0.6341887712478638
1,1,0.626836359500885
2,2,0.6087967157363892
3,3,0.600922703742981
4,4,0.5887619256973267
5,5,0.5790635347366333
6,6,0.5739978551864624
7,7,0.5538455843925476
8,8,0.5387040972709656
9,9,0.5219122171401978
10,10,0.5110886096954346
11,11,0.4956640303134918
12,12,0.4820050299167633
13,13,0.47438693046569824
14,14,0.46657595038414
15,15,0.45029836893081665
16,16,0.44837436079978943
17,17,0.4402689039707184
18,18,0.43845027685165405
19,19,0.4347399175167084
20,20,0.4249761998653412
21,21,0.43460455536842346
22,22,0.4156498908996582
23,23,0.4201468825340271
24,24,0.421032577753067
25,25,0.41122397780418396
26,26,0.4125266969203949
27,27,0.4096105992794037
28,28,0.4019509255886078
29,29,0.40592557191848755
30,30,0.41044196486473083
31,31,0.4019371569156647
32,32,0.40347808599472046
33,33,0.39889389276504517
34,34,0.3898622691631317
35,35,0.39777570962905884
36,36,0.39907097816467285
37,37,0.38753432035446167
38,38,0.39170128107070923
39,39,0.39337074756622314
40,40,0.39723333716392517
41,41,0.3959583640098572
42,42,0.3927319049835205
43,43,0.39137300848960876
44,44,0.38776350021362305
45,45,0.38652127981185913
46,46,0.3887959122657776
47,47,0.38936561346054077
48,48,0.38252267241477966
49,49,0.39334067702293396
50,50,0.3859575688838959


==> data_for_tex/fishing/adam_N20/1_v_loss.csv <==
,Unnamed: 0,time,f,ci,f_plus,f_minus
0,0,0,0.6302649974822998,0.0032167782912177,0.6334817757735175,0.6270482191910821
1,1,1,0.6219663619995117,0.0032180906776168,0.6251844526771285,0.6187482713218949
2,2,2,0.6039902567863464,0.0031419717647786,0.607132228551125,0.6008482850215678
3,3,3,0.5960703492164612,0.003118738697747,0.5991890879142082,0.5929516105187141
4,4,4,0.5856695771217346,0.0031004237356467,0.5887700008573813,0.582569153386088
5,5,5,0.5755088329315186,0.00306266106282,0.5785714939943386,0.5724461718686985
6,6,6,0.5599685907363892,0.0030553620514749,0.5630239527878641,0.5569132286849142
7,7,7,0.5460382699966431,0.0030265246143728,0.5490647946110159,0.5430117453822703
8,8,8,0.5309361815452576,0.0029723072746324,0.53390848881989,0.5279638742706252
9,9,9,0.5164929032325745,0.0029837413857555,0.51947664461833,0.5135091618468189
10,10,10,0.5023068785667419,0.0029372927240191,0.505244171290761,0.49936958584272284
11,11,11,0.4887362420558929,0.0029240029999895,0.4916602450558824,0.48581223905590337
12,12,12,0.4753820300102234,0.0028917918319237,0.47827382184214706,0.4724902381782997
13,13,13,0.4660495519638061,0.0028635135210549,0.468913065484861,0.4631860384427512
14,14,14,0.4589024484157562,0.0028707831893963,0.46177323160515255,0.4560316652263599
15,15,15,0.4487177729606628,0.0028357210830059,0.4515534940436687,0.4458820518776569
16,16,16,0.443505197763443,0.0028246224231695,0.4463298201866125,0.4406805753402735
17,17,17,0.437967836856842,0.0027945145950891,0.4407623514519311,0.43517332226175287
18,18,18,0.4329625368118286,0.0027763916454094,0.435738928457238,0.43018614516641923
19,19,19,0.4271901249885559,0.0027678274812794,0.4299579524698353,0.4244222975072765
20,20,20,0.4255754947662353,0.0027405361585727,0.428316030924808,0.42283495860766257
21,21,21,0.4239406585693359,0.0027398739929208,0.4266805325622567,0.4212007845764151
22,22,22,0.4208458960056305,0.002771953028538,0.4236178490341685,0.4180739429770925
23,23,23,0.4164080321788788,0.0027149263840977,0.4191229585629765,0.4136931057947811
24,24,24,0.4154601395130157,0.0027148225211048,0.41817496203412047,0.4127453169919109
25,25,25,0.414074182510376,0.0027091299614292,0.41678331247180517,0.4113650525489468
26,26,26,0.4098976552486419,0.0027079566025504,0.4126056118511923,0.4071896986460915
27,27,27,0.4098926186561584,0.002675010541497,0.4125676291976554,0.4072176081146614
28,28,28,0.4055942893028259,0.0026562417722763,0.40825053107510223,0.4029380475305496
29,29,29,0.4042321443557739,0.0026727550808337,0.4069048994366076,0.4015593892749402
30,30,30,0.4049691259860992,0.0026720403044454,0.4076411662905446,0.4022970856816538
31,31,31,0.4034207165241241,0.0026479193546036,0.4060686358787277,0.40077279716952047
32,32,32,0.4026499986648559,0.0026406903065053,0.4052906889713612,0.4000093083583506
33,33,33,0.3991596102714538,0.0026451278449441,0.4018047381163979,0.3965144824265097
34,34,34,0.3958208560943603,0.0026284793308301,0.3984493354251904,0.3931923767635302
35,35,35,0.3968818783760071,0.0026361295436536,0.3995180079196607,0.39424574883235347
36,36,36,0.3963991105556488,0.0026147768113587,0.3990138873670075,0.3937843337442901
37,37,37,0.3951347768306732,0.0025997302655882,0.3977345070962614,0.39253504656508503
38,38,38,0.3934893012046814,0.002607174182443,0.3960964753871244,0.3908821270222384
39,39,39,0.3898302912712097,0.0026031080781697,0.39243339934937943,0.38722718319304
40,40,40,0.3926417529582977,0.0025918581214044,0.39523361107970206,0.3900498948368933
41,41,41,0.3895394504070282,0.0026043261918322,0.3921437765988604,0.386935124215196
42,42,42,0.3905941843986511,0.002612919419343,0.3932071038179941,0.3879812649793081
43,43,43,0.3886198103427887,0.0025885615341082,0.3912083718768969,0.3860312488086805
44,44,44,0.3907534480094909,0.0025903838824234,0.3933438318919143,0.3881630641270675
45,45,45,0.3894661664962768,0.0025897267111157,0.3920558932073925,0.3868764397851611
46,46,46,0.3939922451972961,0.0026370172227401,0.3966292624200362,0.39135522797455596
47,47,47,0.3898435235023498,0.0025932397713776,0.3924367632737274,0.3872502837309722
48,48,48,0.3909437656402588,0.0026076553497364,0.3935514209899952,0.3883361102905224
49,49,49,0.3899180293083191,0.0025976096696623,0.3925156389779814,0.38732041963865677
50,50,50,0.3898229300975799,0.0025918634182759,0.3924147935158558,0.387231066679304


==> data_for_tex/fishing/adam_N20/experiment_settings.txt <==
Model: Fishing
Model options: {'T': 1.0, 'N_euler': 20, 'h': 0.05, 'dim': 5, 'r': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([2., 2., 2., 2., 2.], dtype=float32)>, 'kappa_t': <tf.Tensor: shape=(5, 5), dtype=float32, numpy=
array([[ 1.2,  0.2,  0. ,  0. ,  0.1],
       [-0.1,  1.2,  0.2,  0. ,  0.1],
       [ 0. ,  0. ,  1.2,  0.1,  0. ],
       [ 0. ,  0. , -0.1,  1.2,  0. ],
       [-0.1, -0.1,  0. ,  0. ,  1.2]], dtype=float32)>, 'X_d': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'sigma_t': <tf.Tensor: shape=(5, 5), dtype=float32, numpy=
array([[0.1, 0. , 0. , 0. , 0. ],
       [0. , 0.1, 0. , 0. , 0. ],
       [0. , 0. , 0.1, 0. , 0. ],
       [0. , 0. , 0. , 0.1, 0. ],
       [0. , 0. , 0. , 0. , 0.1]], dtype=float32)>, 'u_m': 0.1, 'u_M': 1.0, 'alpha': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.01, 0.01, 0.01, 0.01, 0.01], dtype=float32)>, 'beta': 0.1, 'ctrl_hidden_units': [32, 32], 'multiple_ctrls': False}
Dataloader: DataLoaderFromMap
Data options: {'N_train': 2560, 'N_test': 25600, 'batch_size': 512, 'dim': 5, 'get_X0': <function get_X0 at 0x0000027FFE7A5FC0>}
Learning rate: {'boundaries': [200], 'values': [0.002, 0.0002], 'name': None}
EPOCHS: 50

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [200], 'values': [0.001, 0.0], 'name': None}


==> data_for_tex/fishing/adam_N50/0_loss.csv <==
,time,f
0,0,0.6504403352737427
1,1,0.6454698443412781
2,2,0.6385513544082642
3,3,0.6284328103065491
4,4,0.6203261017799377
5,5,0.6160751581192017
6,6,0.6155811548233032
7,7,0.5985387563705444
8,8,0.6015574932098389
9,9,0.5896123647689819
10,10,0.5892695784568787
11,11,0.5686084032058716
12,12,0.5595006942749023
13,13,0.5498894453048706
14,14,0.5410885810852051
15,15,0.5294191241264343
16,16,0.5206040740013123
17,17,0.5087490081787109
18,18,0.4906391203403473
19,19,0.4963134229183197
20,20,0.4760657846927643
21,21,0.463578462600708
22,22,0.46059221029281616
23,23,0.44663017988204956
24,24,0.43905574083328247
25,25,0.4297219216823578
26,26,0.43052250146865845
27,27,0.4227636754512787
28,28,0.4199107587337494
29,29,0.418597936630249
30,30,0.41288813948631287
31,31,0.4127047657966614
32,32,0.4121457636356354
33,33,0.39738526940345764
34,34,0.4060186445713043
35,35,0.40651026368141174
36,36,0.39780861139297485
37,37,0.3971911072731018
38,38,0.39681902527809143
39,39,0.4007189869880676
40,40,0.39644044637680054
41,41,0.3977661728858948
42,42,0.39487388730049133
43,43,0.3972548842430115
44,44,0.39234060049057007
45,45,0.39060157537460327
46,46,0.3892875909805298
47,47,0.3878328204154968
48,48,0.39486345648765564
49,49,0.3978409171104431
50,50,0.3927406370639801


==> data_for_tex/fishing/adam_N50/0_v_loss.csv <==
,Unnamed: 0,time,f,ci,f_plus,f_minus
0,0,0,0.6512342691421509,0.0032931133598809,0.6545273825020318,0.64794115578227
1,1,1,0.6393606662750244,0.0032827844794465,0.6426434507544709,0.6360778817955779
2,2,2,0.6327301263809204,0.0032455858837258,0.6359757122646462,0.6294845404971946
3,3,3,0.6237208843231201,0.0031990906951043,0.6269199750182244,0.6205217936280158
4,4,4,0.620159924030304,0.0031813329502622,0.6233412569805662,0.6169785910800417
5,5,5,0.6112735867500305,0.0031453803986396,0.6144189671486702,0.6081282063513909
6,6,6,0.6089835166931152,0.0031318431241869,0.6121153598173021,0.6058516735689283
7,7,7,0.596432089805603,0.0030982510931576,0.5995303408987607,0.5933338387124454
8,8,8,0.5903571844100952,0.0030827775939397,0.5934399620040349,0.5872744068161555
9,9,9,0.5834566950798035,0.0030620959859989,0.5865187910658024,0.5803945990938045
10,10,10,0.5722312331199646,0.0030273195835649,0.5752585527035295,0.5692039135363997
11,11,11,0.5674967765808105,0.0030255858422075,0.570522362423018,0.5644711907386031
12,12,12,0.5552749037742615,0.0029834768091739,0.5582583805834354,0.5522914269650876
13,13,13,0.5447140336036682,0.0029483103986232,0.5476623440022914,0.541765723205045
14,14,14,0.5335800647735596,0.0029405977879036,0.5365206625614631,0.530639466985656
15,15,15,0.5265291333198547,0.0029405713517273,0.529469704671582,0.5235885619681274
16,16,16,0.5121506452560425,0.0029100608091328,0.5150607060651753,0.5092405844469097
17,17,17,0.5051688551902771,0.0029107833578175,0.5080796385480946,0.5022580718324596
18,18,18,0.4900272786617279,0.0029119518186216,0.4929392304803495,0.4871153268431063
19,19,19,0.4798769354820251,0.0029070036096388,0.4827839390916639,0.4769699318723863
20,20,20,0.4662540853023529,0.0029021613122714,0.4691562466146243,0.4633519239900815
21,21,21,0.4607489705085754,0.0028989789045375,0.4636479494131129,0.4578499916040379
22,22,22,0.4503589272499084,0.0028759277641723,0.4532348550140807,0.4474829994857361
23,23,23,0.4439525902271271,0.0028808112159364,0.4468334014430635,0.44107177901119066
24,24,24,0.4363115727901459,0.0028770475916867,0.4391886203818326,0.43343452519845915
25,25,25,0.4277872145175934,0.0028382392590694,0.4306254537766628,0.424948975258524
26,26,26,0.4266563355922699,0.002866325955721,0.4295226615479909,0.4237900096365489
27,27,27,0.4231535196304321,0.002846365415619,0.4259998850460511,0.4203071542148131
28,28,28,0.4191752672195434,0.0028399699530763,0.4220152371726197,0.4163352972664671
29,29,29,0.4165065884590149,0.002830305451938,0.4193368939109529,0.4136762830070769
30,30,30,0.4139482378959656,0.0028509992909435,0.4167992371869091,0.41109723860502206
31,31,31,0.4083649814128876,0.0028144183747042,0.41117939978759177,0.4055505630381834
32,32,32,0.4069191217422485,0.0027930605525607,0.40971218229480916,0.4041260611896878
33,33,33,0.4059263169765472,0.0027910830436862,0.4087174000202334,0.403135233932861
34,34,34,0.4015284776687622,0.0028039195077199,0.4043323971764821,0.3987245581610423
35,35,35,0.3987475931644439,0.0027782379157087,0.4015258310801526,0.3959693552487352
36,36,36,0.4016984701156616,0.0027875064347088,0.40448597655037044,0.3989109636809528
37,37,37,0.3966758847236633,0.002767875567359,0.3994437602910223,0.39390800915630425
38,38,38,0.3941224217414856,0.0027350258854015,0.39685744762688707,0.3913873958560841
39,39,39,0.394156277179718,0.0027647300154661,0.39692100719518414,0.3913915471642519
40,40,40,0.3931326270103454,0.0027499028577367,0.3958825298680821,0.3903827241526087
41,41,41,0.3937770128250122,0.0027550558419041,0.3965320686669163,0.3910219569831081
42,42,42,0.3962807059288025,0.0027581478653231,0.39903885379412557,0.3935225580634794
43,43,43,0.3931450247764587,0.0027530625263782,0.3958980873028369,0.3903919622500805
44,44,44,0.3914102613925934,0.0027354599062709,0.39414572129886427,0.3886748014863225
45,45,45,0.3897229135036468,0.0027285418122577,0.3924514553159045,0.3869943716913891
46,46,46,0.3904146552085876,0.0027521812056469,0.3931668364142345,0.3876624740029407
47,47,47,0.3920621871948242,0.0027464167761687,0.39480860397099293,0.3893157704186555
48,48,48,0.3942418992519378,0.0027599847198096,0.3970018839717474,0.3914819145321282
49,49,49,0.3936630189418793,0.0027520905192675,0.3964151094611468,0.39091092842261177
50,50,50,0.3912381827831268,0.0027254486620728,0.3939636314451996,0.38851273412105397


==> data_for_tex/fishing/adam_N50/1_loss.csv <==
,time,f
0,0,0.6504403352737427
1,1,0.6549662351608276
2,2,0.629510760307312
3,3,0.6166818737983704
4,4,0.6150930523872375
5,5,0.6086214184761047
6,6,0.5991977453231812
7,7,0.5847005844116211
8,8,0.5671501159667969
9,9,0.5585426092147827
10,10,0.5542377829551697
11,11,0.5480562448501587
12,12,0.5312759280204773
13,13,0.5295295119285583
14,14,0.5115371346473694
15,15,0.49756699800491333
16,16,0.48840412497520447
17,17,0.48038116097450256
18,18,0.4689804017543793
19,19,0.4586237072944641
20,20,0.4546499252319336
21,21,0.44901832938194275
22,22,0.43840664625167847
23,23,0.43585628271102905
24,24,0.42178574204444885
25,25,0.42122602462768555
26,26,0.42324966192245483
27,27,0.4189990162849426
28,28,0.41621914505958557
29,29,0.4123813509941101
30,30,0.40565091371536255
31,31,0.40965181589126587
32,32,0.41023439168930054
33,33,0.3958137035369873
34,34,0.4048987925052643
35,35,0.402111291885376
36,36,0.39376574754714966
37,37,0.40043124556541443
38,38,0.3894416391849518
39,39,0.38887545466423035
40,40,0.3979089856147766
41,41,0.3905119001865387
42,42,0.3905789852142334
43,43,0.3947402536869049
44,44,0.39603322744369507
45,45,0.3866806924343109
46,46,0.38682711124420166
47,47,0.39122873544692993
48,48,0.3934726119041443
49,49,0.3929618000984192
50,50,0.3940275311470032


==> data_for_tex/fishing/adam_N50/1_v_loss.csv <==
,Unnamed: 0,time,f,ci,f_plus,f_minus
0,0,0,0.6512342691421509,0.0032931133598809,0.6545273825020318,0.64794115578227
1,1,1,0.6341263055801392,0.0032201523944786,0.6373464579746178,0.6309061531856606
2,2,2,0.6277967691421509,0.0032527271611197,0.6310494963032706,0.6245440419810312
3,3,3,0.6167467832565308,0.0031755795531646,0.6199223628096954,0.6135712037033662
4,4,4,0.6099222302436829,0.0031516011034207,0.6130738313471036,0.6067706291402621
5,5,5,0.6005023121833801,0.0031079906222353,0.6036103028056155,0.5973943215611448
6,6,6,0.5923396944999695,0.0031163890736877,0.5954560835736572,0.5892233054262818
7,7,7,0.582301914691925,0.0030944923113007,0.5853964070032257,0.5792074223806244
8,8,8,0.5706465244293213,0.0030627118340104,0.5737092362633317,0.5675838125953109
9,9,9,0.5601481795310974,0.0030271060413167,0.5631752855724141,0.5571210734897807
10,10,10,0.5497921109199524,0.0030065287499912,0.5527986396699436,0.5467855821699612
11,11,11,0.5386958122253418,0.0029955276826103,0.5416913399079522,0.5357002845427314
12,12,12,0.5298438668251038,0.0029836281210427,0.5328274949461465,0.5268602387040611
13,13,13,0.5164757966995239,0.0029655232731624,0.5194413199726863,0.5135102734263616
14,14,14,0.505491316318512,0.0029320784567374,0.5084233947752493,0.5025592378617746
15,15,15,0.4957744181156158,0.0029243096401318,0.4986987277557476,0.492850108475484
16,16,16,0.4855797886848449,0.0029291037595042,0.48850889244434914,0.4826506849253407
17,17,17,0.4745286107063293,0.0028823578653799,0.47741096857170917,0.4716462528409494
18,18,18,0.4639509320259094,0.0029300877995188,0.46688101982542823,0.4610208442263906
19,19,19,0.454945296049118,0.0028935709039427,0.4578388669530607,0.4520517251451753
20,20,20,0.4494824111461639,0.0028854950268675,0.4523679061730314,0.44659691611929636
21,21,21,0.4422073662281036,0.0028684909393029,0.4450758571674065,0.43933887528880067
22,22,22,0.4375842809677124,0.0028828408302327,0.4404671217979451,0.4347014401374797
23,23,23,0.433186799287796,0.0028855145535833,0.43607231384137934,0.4303012847342127
24,24,24,0.425542950630188,0.0028437398375956,0.4283866904677836,0.4226992107925924
25,25,25,0.4223261177539825,0.0028481234791381,0.4251742412331206,0.4194779942748444
26,26,26,0.4206525385379791,0.0028175116541556,0.42347005019213474,0.4178350268838235
27,27,27,0.41609588265419,0.0028073318129184,0.41890321446710843,0.4132885508412716
28,28,28,0.4125836193561554,0.0028244471380392,0.4154080664941946,0.4097591722181162
29,29,29,0.4115751385688782,0.0027871480311167,0.41436228659999486,0.4087879905377615
30,30,30,0.406717449426651,0.0027899472144871,0.4095073966411381,0.4039275022121639
31,31,31,0.4064736664295196,0.0027982761770959,0.4092719426066155,0.4036753902524237
32,32,32,0.4041112959384918,0.0027689718873648,0.4068802678258566,0.401342324051127
33,33,33,0.4017601311206817,0.0027410909392004,0.4045012220598821,0.3990190401814813
34,34,34,0.4005420804023742,0.0027598315588919,0.40330191196126614,0.3977822488434823
35,35,35,0.3985097110271454,0.0027473739372746,0.40125708496442,0.3957623370898708
36,36,36,0.397320032119751,0.0027444229404453,0.4000644550601963,0.3945756091793057
37,37,37,0.3964095413684845,0.0027803065874015,0.399189847955886,0.39362923478108297
38,38,38,0.3952443599700928,0.0027344244868501,0.39797878445694285,0.3925099354832427
39,39,39,0.3954725265502929,0.0027402834134231,0.398212809963716,0.39273224313686983
40,40,40,0.3943197727203369,0.0027488476812725,0.3970686204016094,0.39157092503906443
41,41,41,0.3904138505458832,0.0027626841292301,0.39317653467511327,0.3876511664166531
42,42,42,0.3918948769569397,0.0027330250042472,0.3946279019611869,0.3891618519526925
43,43,43,0.3898193836212158,0.0027135007070195,0.3925328843282353,0.38710588291419634
44,44,44,0.3909975290298462,0.0027460870299614,0.39374361605980757,0.3882514419998848
45,45,45,0.3922691345214844,0.002734374232675,0.39500350875415935,0.3895347602888094
46,46,46,0.3923664093017578,0.0027301872440105,0.3950965965457683,0.38963622205774734
47,47,47,0.3907691240310669,0.0027288862585995,0.3934980102896664,0.3880402377724674
48,48,48,0.3913976550102234,0.0027274970712552,0.3941251520814786,0.3886701579389682
49,49,49,0.3863864839076996,0.0027064117896584,0.389092895697358,0.38368007211804117
50,50,50,0.3916893303394317,0.0027343320448695,0.3944236623843012,0.3889549982945622


==> data_for_tex/fishing/adam_N50/experiment_settings.txt <==
Model: Fishing
Model options: {'T': 1.0, 'N_euler': 50, 'h': 0.02, 'dim': 5, 'r': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([2., 2., 2., 2., 2.], dtype=float32)>, 'kappa_t': <tf.Tensor: shape=(5, 5), dtype=float32, numpy=
array([[ 1.2,  0.2,  0. ,  0. ,  0.1],
       [-0.1,  1.2,  0.2,  0. ,  0.1],
       [ 0. ,  0. ,  1.2,  0.1,  0. ],
       [ 0. ,  0. , -0.1,  1.2,  0. ],
       [-0.1, -0.1,  0. ,  0. ,  1.2]], dtype=float32)>, 'X_d': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'sigma_t': <tf.Tensor: shape=(5, 5), dtype=float32, numpy=
array([[0.1, 0. , 0. , 0. , 0. ],
       [0. , 0.1, 0. , 0. , 0. ],
       [0. , 0. , 0.1, 0. , 0. ],
       [0. , 0. , 0. , 0.1, 0. ],
       [0. , 0. , 0. , 0. , 0.1]], dtype=float32)>, 'u_m': 0.1, 'u_M': 1.0, 'alpha': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.01, 0.01, 0.01, 0.01, 0.01], dtype=float32)>, 'beta': 0.1, 'ctrl_hidden_units': [32, 32], 'multiple_ctrls': False}
Dataloader: DataLoaderFromMap
Data options: {'N_train': 2560, 'N_test': 25600, 'batch_size': 512, 'dim': 5, 'get_X0': <function get_X0 at 0x0000015498B63D00>}
Learning rate: {'boundaries': [200], 'values': [0.002, 0.0002], 'name': None}
EPOCHS: 50

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [200], 'values': [0.001, 0.0], 'name': None}


==> data_for_tex/fishing/layers_adadelta_N10/0_loss.csv <==
,time,f
0,0,0.6697027087211609
1,1,0.6557165384292603
2,2,0.6181601881980896
3,3,0.5902963876724243
4,4,0.5840517282485962
5,5,0.5711108446121216
6,6,0.5680926442146301
7,7,0.5619912147521973
8,8,0.5474384427070618
9,9,0.5487295389175415
10,10,0.5357882380485535
11,11,0.5492268800735474
12,12,0.5409296154975891
13,13,0.541634738445282
14,14,0.5257965326309204
15,15,0.5347538590431213
16,16,0.5222576856613159
17,17,0.5198750495910645
18,18,0.5286155939102173
19,19,0.5283519625663757
20,20,0.5154560208320618
21,21,0.5109378099441528
22,22,0.5103938579559326
23,23,0.5192285776138306
24,24,0.5183437466621399
25,25,0.5160120129585266
26,26,0.5132623910903931
27,27,0.5064677000045776
28,28,0.5104184150695801
29,29,0.513511061668396
30,30,0.49921703338623047
31,31,0.5045022964477539
32,32,0.5091205835342407
33,33,0.5167544484138489
34,34,0.5043380856513977
35,35,0.4955255389213562
36,36,0.5011724233627319
37,37,0.49682217836380005
38,38,0.5003949403762817
39,39,0.502449631690979
40,40,0.5030396580696106
41,41,0.502569317817688
42,42,0.507367730140686
43,43,0.504216194152832
44,44,0.4966900944709778
45,45,0.5033107995986938
46,46,0.5047972798347473
47,47,0.4966580271720886
48,48,0.4966511130332947
49,49,0.49365562200546265
50,50,0.497183233499527


==> data_for_tex/fishing/layers_adadelta_N10/0_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,0.6672873497009277,0.0043197024202679055,0.6716070521211956,0.6629676472806598
1,1,0.6327208280563354,0.00436103438855313,0.6370818624448886,0.6283597936677823
2,2,0.6077209711074829,0.004371473767232135,0.612092444874715,0.6033494973402508
3,3,0.591086745262146,0.004389120368857628,0.5954758656310036,0.5866976248932884
4,4,0.5817960500717163,0.0044025641122389615,0.5861986141839552,0.5773934859594774
5,5,0.5707151293754578,0.004368521175315613,0.5750836505507734,0.5663466082001422
6,6,0.5648977160453796,0.004414793258837989,0.5693125093042176,0.5604829227865417
7,7,0.5561237335205078,0.004431623107395992,0.5605553566279038,0.5516921104131118
8,8,0.5520856380462646,0.004438315776446413,0.556523953822711,0.5476473222698183
9,9,0.5443469882011414,0.004393134390729955,0.5487401225918713,0.5399538538104114
10,10,0.5398752689361572,0.0043605025647434695,0.5442357715009007,0.5355147663714137
11,11,0.5355255007743835,0.004402376514857877,0.5399278772892414,0.5311231242595257
12,12,0.5329681038856506,0.004373719795272752,0.5373418236809234,0.5285943840903778
13,13,0.5284903645515442,0.004387550004217725,0.532877914555762,0.5241028145473264
14,14,0.5323859453201294,0.0044109645724402955,0.5367969098925697,0.5279749807476891
15,15,0.5305536389350891,0.004478025825228816,0.5350316647603179,0.5260756131098603
16,16,0.5226881504058838,0.004411612733003366,0.5270997631388872,0.5182765376728804
17,17,0.5210896730422974,0.004371134128210261,0.5254608071705076,0.5167185389140871
18,18,0.5207293629646301,0.004404675005331899,0.525134037969962,0.5163246879592982
19,19,0.5157447457313538,0.004388089298880972,0.5201328350302348,0.5113566564324727
20,20,0.5152179598808289,0.004378925844434373,0.5195968857252632,0.5108390340363945
21,21,0.5137171149253845,0.0043306040209438335,0.5180477189463284,0.5093865109044406
22,22,0.517833948135376,0.004425631959008632,0.5222595800943846,0.5134083161763674
23,23,0.5165952444076538,0.004385079758558675,0.5209803241662125,0.5122101646490951
24,24,0.5124985575675964,0.004391593207890394,0.5168901507754868,0.508106964359706
25,25,0.5127462148666382,0.004390041177018621,0.5171362560436568,0.5083561736896196
26,26,0.5134140253067017,0.004392573794090938,0.5178065991007926,0.5090214515126107
27,27,0.5073515176773071,0.004382166571974378,0.5117336842492816,0.5029693511053327
28,28,0.5082980990409851,0.004368242482203595,0.5126663415231887,0.5039298565587815
29,29,0.5067281723022461,0.004384882929542627,0.5111130552317887,0.5023432893727034
30,30,0.5103764533996582,0.004416241441068834,0.514792694840727,0.5059602119585894
31,31,0.5049745440483093,0.004305650518700507,0.5092801945670098,0.5006688935296089
32,32,0.5049236416816711,0.0043823768081033485,0.5093060184897745,0.5005412648735678
33,33,0.5031230449676514,0.004330481444388768,0.5074535264120401,0.4987925635232626
34,34,0.502128005027771,0.004299383099760141,0.5064273881275312,0.49782862192801086
35,35,0.5048494935035706,0.004385289686615448,0.509234783190186,0.5004642038169551
36,36,0.5018003582954407,0.004349003587363562,0.5061493618828042,0.4974513547080771
37,37,0.5011422634124756,0.004310308118639694,0.5054525715311153,0.4968319552938359
38,38,0.5014314651489258,0.004346628528398546,0.5057780936773243,0.4970848366205272
39,39,0.5007917284965515,0.004372363868873673,0.5051640923654251,0.49641936462767783
40,40,0.5000852346420288,0.004385614870536638,0.5044708495125655,0.4956996197714922
41,41,0.5006613731384277,0.004320441593350749,0.5049818147317785,0.49634093154507697
42,42,0.4952298402786255,0.00431114874072502,0.4995409890193505,0.49091869153790046
43,43,0.49862825870513916,0.004328134585553067,0.5029563932906922,0.49430012411958607
44,44,0.49844521284103394,0.00435365290363143,0.5027988657446654,0.4940915599374025
45,45,0.5005063414573669,0.004407860936508419,0.5049142023938754,0.49609848052085853
46,46,0.4981035590171814,0.004354550031589057,0.5024581090487704,0.4937490089855923
47,47,0.4988451302051544,0.004370106174129069,0.5032152363792834,0.49447502403102533
48,48,0.5002366304397583,0.0043935070899660455,0.5046301375297243,0.49584312334979225
49,49,0.49610891938209534,0.004317913739459776,0.5004268331215551,0.49179100564263556
50,50,0.4983552098274231,0.0043929096387281845,0.5027481194661513,0.4939623001886949


==> data_for_tex/fishing/layers_adadelta_N10/1_loss.csv <==
,time,f
0,0,0.6697027087211609
1,1,0.6366044282913208
2,2,0.577602744102478
3,3,0.5337039232254028
4,4,0.5158127546310425
5,5,0.5165692567825317
6,6,0.4982503056526184
7,7,0.5064448118209839
8,8,0.4994122385978699
9,9,0.49161583185195923
10,10,0.4910511374473572
11,11,0.48621878027915955
12,12,0.4921310544013977
13,13,0.4858270287513733
14,14,0.4853094220161438
15,15,0.4768420159816742
16,16,0.4777509570121765
17,17,0.4856540560722351
18,18,0.47591862082481384
19,19,0.4734446406364441
20,20,0.47514691948890686
21,21,0.46883612871170044
22,22,0.4655837118625641
23,23,0.4683602750301361
24,24,0.46992141008377075
25,25,0.470424085855484
26,26,0.46430516242980957
27,27,0.45945805311203003
28,28,0.460246741771698
29,29,0.46181195974349976
30,30,0.454876184463501
31,31,0.4569535255432129
32,32,0.45841965079307556
33,33,0.45034074783325195
34,34,0.44891318678855896
35,35,0.4585753083229065
36,36,0.4516482353210449
37,37,0.45089131593704224
38,38,0.45695042610168457
39,39,0.45412683486938477
40,40,0.4528024196624756
41,41,0.44170036911964417
42,42,0.43836936354637146
43,43,0.44387325644493103
44,44,0.4400847852230072
45,45,0.44670724868774414
46,46,0.4443597197532654
47,47,0.44166165590286255
48,48,0.44583600759506226
49,49,0.4282907545566559
50,50,0.4454578459262848


==> data_for_tex/fishing/layers_adadelta_N10/1_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,0.6672873497009277,0.0043197024202679055,0.6716070521211956,0.6629676472806598
1,1,0.5873124599456787,0.004340625630519651,0.5916530855761983,0.5829718343151591
2,2,0.5469904541969299,0.0044322937235407485,0.5514227479204706,0.5425581604733892
3,3,0.5234056711196899,0.004391621414847467,0.5277972925345374,0.5190140497048424
4,4,0.509077787399292,0.00434318414362828,0.5134209715429203,0.5047346032556637
5,5,0.5055574178695679,0.004375420781125122,0.5099328386506929,0.5011819970884428
6,6,0.5002586245536804,0.004277151405386377,0.5045357759590668,0.49598147314829405
7,7,0.49632367491722107,0.004329864623785887,0.500653539541007,0.4919938102934352
8,8,0.4915531873703003,0.004365283148334256,0.4959184705186345,0.48718790422196606
9,9,0.495106965303421,0.004374943395729317,0.4994819086991503,0.4907320219076917
10,10,0.4909542202949524,0.004325419811804201,0.49527964010675657,0.4866288004831482
11,11,0.48464229702949524,0.004282831676515255,0.4889251287060105,0.48035946535297996
12,12,0.48868370056152344,0.004369620885874072,0.4930533214473975,0.4843140796756494
13,13,0.482651025056839,0.00424465792834212,0.4868956829851811,0.4784063671284969
14,14,0.48213672637939453,0.0042936622022119115,0.4864303885816064,0.47784306417718264
15,15,0.4785667061805725,0.004263829312968771,0.48283053549354127,0.47430287686760375
16,16,0.4787672460079193,0.004210967938904506,0.48297821394682383,0.4745562780690148
17,17,0.4763837158679962,0.004222705231241297,0.4806064210992375,0.4721610106367549
18,18,0.47402819991111755,0.00420876014697122,0.4782369600580888,0.4698194397641463
19,19,0.47290199995040894,0.0042009093216916265,0.4771029092721006,0.4687010906287173
20,20,0.4692445695400238,0.004172912335757616,0.4734174818757814,0.4650716572042662
21,21,0.4734531342983246,0.00411323534467906,0.47756636964300364,0.46933989895364553
22,22,0.4676898717880249,0.004121067192084854,0.47181093898010973,0.4635688045959401
23,23,0.4625246822834015,0.0040745807585234215,0.4665992630419249,0.4584501015248781
24,24,0.4647188186645508,0.004112526104204826,0.4688313447687556,0.46060629256034596
25,25,0.46191662549972534,0.004136014326749209,0.46605263982647455,0.45778061117297614
26,26,0.46301743388175964,0.004088904445162261,0.4671063383269219,0.4589285294365974
27,27,0.46536171436309814,0.004099189939800937,0.4694609043028991,0.4612625244232972
28,28,0.4677661657333374,0.004134412331578057,0.4719005780649155,0.46363175340175933
29,29,0.45705586671829224,0.004027298693799796,0.46108316541209204,0.45302856802449243
30,30,0.45497027039527893,0.004061565947354072,0.459031836342633,0.45090870444792486
31,31,0.4573872685432434,0.004055040942969744,0.4614423094862132,0.45333222760027364
32,32,0.45765361189842224,0.004046209722549125,0.46169982162097134,0.45360740217587314
33,33,0.4656408429145813,0.004064565124529513,0.4697054080391108,0.4615762777900518
34,34,0.4544465243816376,0.003978718489203156,0.45842524287084074,0.4504678058924344
35,35,0.45437660813331604,0.0040358809444307605,0.4584124890777468,0.4503407271888853
36,36,0.4509134292602539,0.004013196433420416,0.4549266256936743,0.4469002328268335
37,37,0.4484912157058716,0.0039668200507369435,0.45245803575660853,0.44452439565513463
38,38,0.4530615508556366,0.004031400148267744,0.45709295100390435,0.44903015070736885
39,39,0.4515700042247772,0.0040033783440135955,0.4555733825687908,0.4475666258807636
40,40,0.4476718604564667,0.004019358909401203,0.45169121936586787,0.4436525015470655
41,41,0.4416547119617462,0.004041775418471459,0.44569648738021767,0.43761293654327477
42,42,0.4400475025177002,0.0040223293382488185,0.444069831855949,0.4360251731794514
43,43,0.43817615509033203,0.00400637988354919,0.4421825349738812,0.43416977520678285
44,44,0.4440363943576813,0.004052876161033851,0.4480892705187151,0.43998351819664744
45,45,0.43918243050575256,0.004003299447970535,0.4431857299537231,0.43517913105778205
46,46,0.43935614824295044,0.004048034697898593,0.44340418294084905,0.43530811354505183
47,47,0.4391852915287018,0.003998307983899976,0.4431835995126018,0.4351869835448018
48,48,0.4383939504623413,0.004032694449840809,0.44242664491218214,0.4343612560125005
49,49,0.43879377841949463,0.004075167552604574,0.4428689459720992,0.43471861086689007
50,50,0.43621906638145447,0.003979597681849613,0.4401986640633041,0.43223946869960483


==> data_for_tex/fishing/layers_adadelta_N10/2_loss.csv <==
,time,f
0,0,0.6697027087211609
1,1,0.6313146948814392
2,2,0.57020103931427
3,3,0.533929705619812
4,4,0.5216045379638672
5,5,0.5177858471870422
6,6,0.5073679089546204
7,7,0.4951670169830322
8,8,0.4990577697753906
9,9,0.4972488284111023
10,10,0.4919063448905945
11,11,0.48371806740760803
12,12,0.49241748452186584
13,13,0.4870705008506775
14,14,0.48255711793899536
15,15,0.48056286573410034
16,16,0.4809556007385254
17,17,0.4831637740135193
18,18,0.4740503430366516
19,19,0.48728638887405396
20,20,0.4783390164375305
21,21,0.46750345826148987
22,22,0.47283583879470825
23,23,0.4656910002231598
24,24,0.47511187195777893
25,25,0.4657651484012604
26,26,0.46762046217918396
27,27,0.45738181471824646
28,28,0.46390581130981445
29,29,0.4630647599697113
30,30,0.4622100293636322
31,31,0.458148717880249
32,32,0.46222439408302307
33,33,0.46067506074905396
34,34,0.45037373900413513
35,35,0.459602028131485
36,36,0.45972180366516113
37,37,0.4637606739997864
38,38,0.4452177584171295
39,39,0.4515519142150879
40,40,0.45133987069129944
41,41,0.4531959593296051
42,42,0.4446198344230652
43,43,0.44395455718040466
44,44,0.44443780183792114
45,45,0.4480576515197754
46,46,0.4485490918159485
47,47,0.44807904958724976
48,48,0.4473036825656891
49,49,0.43714675307273865
50,50,0.44386595487594604


==> data_for_tex/fishing/layers_adadelta_N10/2_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,0.6672873497009277,0.0043197024202679055,0.6716070521211956,0.6629676472806598
1,1,0.5900362730026245,0.004441418468714532,0.594477691471339,0.58559485453391
2,2,0.5438635349273682,0.004412142037862677,0.5482756769652308,0.5394513928895055
3,3,0.5224671363830566,0.004424618925507324,0.5268917553085639,0.5180425174575494
4,4,0.5135988593101501,0.004388280752946277,0.5179871400630964,0.5092105785572039
5,5,0.5084493160247803,0.004387633258727161,0.5128369492835074,0.5040616827660531
6,6,0.49691852927207947,0.004348576958392455,0.5012671062304719,0.492569952313687
7,7,0.5008658170700073,0.004327150767522764,0.5051929678375301,0.49653866630248455
8,8,0.49168792366981506,0.0043075104467140855,0.49599543411652913,0.487380413223101
9,9,0.49057072401046753,0.004303212010058597,0.49487393602052615,0.4862675120004089
10,10,0.48809120059013367,0.004252282133593784,0.49234348272372747,0.48383891845653987
11,11,0.49657830595970154,0.004293155179408372,0.50087146113911,0.49228515078029317
12,12,0.48618197441101074,0.004310543607813204,0.49049251801882393,0.48187143080319755
13,13,0.4852747619152069,0.004269531094687757,0.48954429300989466,0.48100523082051916
14,14,0.48381462693214417,0.004208401493063986,0.48802302842520817,0.47960622543908016
15,15,0.48461291193962097,0.004298064464472716,0.4889109764040937,0.48031484747514824
16,16,0.48048704862594604,0.004228397426542676,0.48471544605248873,0.47625865119940336
17,17,0.4785096049308777,0.004263112619583034,0.4827727175504607,0.4742464923112947
18,18,0.47485291957855225,0.004175743957020698,0.47902866353557294,0.47067717562153155
19,19,0.47294265031814575,0.004178744670893847,0.4771213949890396,0.4687639056472519
20,20,0.4750186502933502,0.004185006127980322,0.47920365642133056,0.4708336441653699
21,21,0.4744241237640381,0.004142811799884597,0.47856693556392266,0.4702813119641535
22,22,0.4696302115917206,0.004211481169415223,0.4738416927611358,0.46541873042230536
23,23,0.46547770500183105,0.004113198617331627,0.46959090361916267,0.46136450638449944
24,24,0.4715610444545746,0.004170397378620663,0.47573144183319527,0.4673906470759539
25,25,0.4654577970504761,0.004135821330535294,0.4695936183810114,0.46132197571994077
26,26,0.4612659513950348,0.004140807962525128,0.46540675935755993,0.45712514343250965
27,27,0.4686781167984009,0.004089583401358551,0.47276770019975944,0.4645885333970423
28,28,0.46326717734336853,0.00406915376620159,0.4673363311095701,0.45919802357716694
29,29,0.4632720947265625,0.004084030945313601,0.4673561256718761,0.4591880637812489
30,30,0.46345674991607666,0.004070937256423162,0.4675276871724998,0.4593858126596535
31,31,0.458388090133667,0.004147064613404317,0.4625351547470713,0.4542410255202627
32,32,0.46249720454216003,0.004082354002798652,0.4665795585449587,0.4584148505393614
33,33,0.46113064885139465,0.0040604675689179465,0.4651911164203126,0.45707018128247673
34,34,0.4539393484592438,0.004054448776482559,0.4579937972357263,0.44988489968276124
35,35,0.45838502049446106,0.004016010731327142,0.4624010312257882,0.45436900976313394
36,36,0.45553162693977356,0.004080721610682687,0.45961234855045624,0.4514509053290909
37,37,0.4562949240207672,0.004065459883802677,0.4603603839045699,0.4522294641369645
38,38,0.45792800188064575,0.004059137737260541,0.4619871396179063,0.45386886414338523
39,39,0.4577256739139557,0.004076185197925879,0.46180185911188154,0.45364948871602984
40,40,0.45271748304367065,0.003993039798254522,0.45671052284192515,0.44872444324541616
41,41,0.4479556977748871,0.0040328086354376015,0.4519885064103247,0.4439228891394495
42,42,0.4469497799873352,0.0040192885745279575,0.45096906856186314,0.44293049141280727
43,43,0.44716396927833557,0.004031586101353801,0.45119555537968936,0.4431323831769818
44,44,0.4452835023403168,0.004052624032843839,0.4493361263731606,0.44123087830747293
45,45,0.4420052766799927,0.004048649777019478,0.44605392645701214,0.4379566269029732
46,46,0.4406164884567261,0.004023321942071927,0.444639810398798,0.43659316651465413
47,47,0.43939676880836487,0.003996135307686588,0.4433929041160515,0.43540063350067826
48,48,0.44432708621025085,0.004096579334696831,0.44842366554494767,0.44023050687555404
49,49,0.4403846859931946,0.004015620189795249,0.4444003061829898,0.43636906580339935
50,50,0.4439856708049774,0.004059824703502815,0.4480454955084802,0.4399258461014746


==> data_for_tex/fishing/layers_adadelta_N10/experiment_settings.txt <==
Model: Fishing
Model options: {'T': 1.0, 'N_euler': 10, 'h': 0.1, 'dim': 5, 'r': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([2., 2., 2., 2., 2.], dtype=float32)>, 'kappa_t': <tf.Tensor: shape=(5, 5), dtype=float32, numpy=
array([[ 1.2,  0.2,  0. ,  0. ,  0.1],
       [-0.1,  1.2,  0.2,  0. ,  0.1],
       [ 0. ,  0. ,  1.2,  0.1,  0. ],
       [ 0. ,  0. , -0.1,  1.2,  0. ],
       [-0.1, -0.1,  0. ,  0. ,  1.2]], dtype=float32)>, 'X_d': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'sigma_t': <tf.Tensor: shape=(5, 5), dtype=float32, numpy=
array([[0.1, 0. , 0. , 0. , 0. ],
       [0. , 0.1, 0. , 0. , 0. ],
       [0. , 0. , 0.1, 0. , 0. ],
       [0. , 0. , 0. , 0.1, 0. ],
       [0. , 0. , 0. , 0. , 0.1]], dtype=float32)>, 'u_m': 0.1, 'u_M': 1.0, 'alpha': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.01, 0.01, 0.01, 0.01, 0.01], dtype=float32)>, 'beta': 0.1, 'ctrl_hidden_units': [32, 32], 'multiple_ctrls': True}
Dataloader: DataLoaderFromMap
Data options: {'N_train': 2560, 'N_test': 12800, 'batch_size': 512, 'dim': 5, 'get_X0': <function get_X0 at 0x000002272C8B1990>}
Learning rate: {'boundaries': [200], 'values': [0.5, 0.05], 'name': None}
EPOCHS: 50

Optimizer 0 : LAdadelta  Sigma schedule: <tf.Variable 'LAdadelta/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdadelta  Sigma schedule: {'boundaries': [200], 'values': [0.005, 0.0], 'name': None}
Optimizer 2 : LAdadelta  Sigma schedule: {'boundaries': [200], 'values': [0.005, 0.0], 'name': None}


==> data_for_tex/fishing/layers_adam_N10/0_loss.csv <==
,time,f
0,0,0.6311866044998169
1,1,0.6289686560630798
2,2,0.6031548976898193
3,3,0.6018911600112915
4,4,0.6006997227668762
5,5,0.607919454574585
6,6,0.6051324009895325
7,7,0.5956386923789978
8,8,0.5965412259101868
9,9,0.5940669178962708
10,10,0.5803963541984558
11,11,0.5757988691329956
12,12,0.5778987407684326
13,13,0.5703462362289429
14,14,0.5667107105255127
15,15,0.5623267889022827
16,16,0.572493851184845
17,17,0.5673295259475708
18,18,0.5649539232254028
19,19,0.5498062968254089
20,20,0.546217679977417
21,21,0.5517140626907349
22,22,0.5611293911933899
23,23,0.5539896488189697
24,24,0.5460306406021118
25,25,0.5360180735588074
26,26,0.5394854545593262
27,27,0.5440603494644165
28,28,0.5318740010261536
29,29,0.52674400806427
30,30,0.5258652567863464
31,31,0.5179207921028137
32,32,0.5330060124397278
33,33,0.5273985862731934
34,34,0.5223391652107239
35,35,0.5178434252738953
36,36,0.5202375054359436
37,37,0.5079494714736938
38,38,0.513244092464447
39,39,0.5154181718826294
40,40,0.5126621723175049
41,41,0.511304497718811
42,42,0.5118650197982788
43,43,0.504047155380249
44,44,0.5151545405387878
45,45,0.5146746635437012
46,46,0.4980863630771637
47,47,0.5179706811904907
48,48,0.5152125954627991
49,49,0.5165339708328247
50,50,0.5065721273422241


==> data_for_tex/fishing/layers_adam_N10/0_v_loss.csv <==
,Unnamed: 0,time,f,ci,f_plus,f_minus
0,0,0,0.6386939883232117,0.004424424390657,0.6431184127138687,0.6342695639325546
1,1,1,0.6144391894340515,0.0044301205837381,0.6188693100177897,0.6100090688503134
2,2,2,0.6085146069526672,0.004457654284077,0.6129722612367442,0.6040569526685903
3,3,3,0.6079153418540955,0.0044981885009505,0.612413530355046,0.6034171533531449
4,4,4,0.5994582176208496,0.0043864121519569,0.6038446297728065,0.5950718054688927
5,5,5,0.5956631898880005,0.0044693760339591,0.6001325659219596,0.5911938138540414
6,6,6,0.5931064486503601,0.0044157338702255,0.5975221825205856,0.5886907147801346
7,7,7,0.5861326456069946,0.004376014194498,0.5905086598014926,0.5817566314124967
8,8,8,0.5907382369041443,0.0044161653322054,0.5951544022363496,0.5863220715719389
9,9,9,0.5880339741706848,0.0044046763860222,0.592438650556707,0.5836292977846627
10,10,10,0.5841594934463501,0.0044504595923105,0.5886099530386606,0.5797090338540396
11,11,11,0.5819711685180664,0.0044530068983891,0.5864241754164555,0.5775181616196773
12,12,12,0.5811854004859924,0.0044353167338331,0.5856207172198256,0.5767500837521593
13,13,13,0.575021505355835,0.0044694036850216,0.5794909090408565,0.5705521016708134
14,14,14,0.5662251114845276,0.0043925807033248,0.5706176921878524,0.5618325307812028
15,15,15,0.5662149786949158,0.004415090889036,0.5706300695839518,0.5617998878058797
16,16,16,0.5651714205741882,0.0044021881049241,0.5695736086791123,0.5607692324692641
17,17,17,0.5655282735824585,0.0044727832561044,0.570001056838563,0.561055490326354
18,18,18,0.5588066577911377,0.0044426500956843,0.563249307886822,0.5543640076954534
19,19,19,0.5523272156715393,0.0044230334689599,0.5567502491404992,0.5479041822025794
20,20,20,0.5554543137550354,0.0044414074690456,0.559895721224081,0.5510129062859898
21,21,21,0.553219199180603,0.0044594245701548,0.5576786237507578,0.5487597746104482
22,22,22,0.5513541102409363,0.0044526424437653,0.5558067526847016,0.546901467797171
23,23,23,0.5472389459609985,0.004503577187611,0.5517425231486095,0.5427353687733876
24,24,24,0.546999454498291,0.0044730813972305,0.5514725358955215,0.5425263731010606
25,25,25,0.5406641960144043,0.0044351269173567,0.545099322931761,0.5362290690970476
26,26,26,0.5373978614807129,0.0043952358277183,0.5417930973084312,0.5330026256529946
27,27,27,0.5362115502357483,0.0044331507922524,0.5406447010280007,0.5317783994434959
28,28,28,0.530195951461792,0.0044235024705847,0.5346194539323766,0.5257724489912073
29,29,29,0.5305310487747192,0.0044410201393254,0.5349720689140446,0.5260900286353939
30,30,30,0.5310778021812439,0.0044593681913935,0.5355371703726374,0.5266184339898504
31,31,31,0.5233970880508423,0.0044508550191315,0.5278479430699737,0.5189462330317108
32,32,32,0.5237359404563904,0.0044011881525097,0.5281371286089,0.5193347523038807
33,33,33,0.5196012258529663,0.0044354152474254,0.5240366411003917,0.5151658106055409
34,34,34,0.5158247947692871,0.0043618786774577,0.5201866734467449,0.5114629160918294
35,35,35,0.5148265361785889,0.0044028647160213,0.5192294008946101,0.5104236714625676
36,36,36,0.5146101117134094,0.0044643752636649,0.5190744869770744,0.5101457364497445
37,37,37,0.5157185792922974,0.0044468712949635,0.5201654505872608,0.5112717079973339
38,38,38,0.5174749493598938,0.0044645282563549,0.5219394776162487,0.5130104211035389
39,39,39,0.5102344155311584,0.0044138602378674,0.5146482757690258,0.5058205552932911
40,40,40,0.507570743560791,0.0044028158899705,0.5119735594507615,0.5031679276708205
41,41,41,0.5137435793876648,0.004413528536781,0.5181571079244458,0.5093300508508838
42,42,42,0.5105645656585693,0.0043803296407875,0.5149448952993568,0.5061842360177818
43,43,43,0.508024275302887,0.0044060982933218,0.5124303735962088,0.5036181770095651
44,44,44,0.5086101293563843,0.0043765631488201,0.5129866925052043,0.5042335662075642
45,45,45,0.5087932348251343,0.0043693450223762,0.5131625798475105,0.5044238898027581
46,46,46,0.5073419809341431,0.0044142299053749,0.5117562108395179,0.5029277510287682
47,47,47,0.5053247213363647,0.0043906565377837,0.5097153778741484,0.500934064798581
48,48,48,0.5099656581878662,0.0043625629085894,0.5143282210964556,0.5056030952792768
49,49,49,0.5089480876922607,0.0044045337821843,0.513352621474445,0.5045435539100764
50,50,50,0.5083204507827759,0.0044481789618974,0.5127686297446733,0.5038722718208785


==> data_for_tex/fishing/layers_adam_N10/1_loss.csv <==
,time,f
0,0,0.6311866044998169
1,1,0.6165672540664673
2,2,0.5970100164413452
3,3,0.6014339327812195
4,4,0.5978775024414062
5,5,0.5966544151306152
6,6,0.5839040875434875
7,7,0.5937477350234985
8,8,0.5738760232925415
9,9,0.5796223878860474
10,10,0.5678755044937134
11,11,0.5708307027816772
12,12,0.5636018514633179
13,13,0.5609593391418457
14,14,0.5568195581436157
15,15,0.5554379224777222
16,16,0.5544119477272034
17,17,0.5500068068504333
18,18,0.5467801094055176
19,19,0.5494511723518372
20,20,0.539192795753479
21,21,0.537270724773407
22,22,0.5446778535842896
23,23,0.5337774157524109
24,24,0.5402346849441528
25,25,0.5392906069755554
26,26,0.5295594930648804
27,27,0.5314025282859802
28,28,0.5246859788894653
29,29,0.5220328569412231
30,30,0.5205965638160706
31,31,0.523971676826477
32,32,0.5195755958557129
33,33,0.5285462141036987
34,34,0.5132585167884827
35,35,0.5196362733840942
36,36,0.5180851221084595
37,37,0.5058842897415161
38,38,0.512121319770813
39,39,0.5116990804672241
40,40,0.509469211101532
41,41,0.5136637687683105
42,42,0.5073410868644714
43,43,0.5160887837409973
44,44,0.5074141025543213
45,45,0.5132679343223572
46,46,0.5231029391288757
47,47,0.5073057413101196
48,48,0.5131229162216187
49,49,0.5098432898521423
50,50,0.5177242159843445


==> data_for_tex/fishing/layers_adam_N10/1_v_loss.csv <==
,Unnamed: 0,time,f,ci,f_plus,f_minus
0,0,0,0.6386939883232117,0.004424424390657,0.6431184127138687,0.6342695639325546
1,1,1,0.6116834282875061,0.0044063142733267,0.6160897425608328,0.6072771140141794
2,2,2,0.6023606657981873,0.0043832451305897,0.606743910928777,0.5979774206675975
3,3,3,0.5955986380577087,0.0044114920162953,0.6000101300740041,0.5911871460414134
4,4,4,0.5922759175300598,0.0044046260366708,0.5966805435667306,0.587871291493389
5,5,5,0.58998042345047,0.0044279104127724,0.5944083338632423,0.5855525130376976
6,6,6,0.5839112997055054,0.0043793255918874,0.5882906252973927,0.579531974113618
7,7,7,0.5804253220558167,0.0044036958029519,0.5848290178587685,0.5760216262528648
8,8,8,0.5790261626243591,0.0044285221676241,0.5834546847919833,0.574597640456735
9,9,9,0.572547435760498,0.0044526373149126,0.5770000730754107,0.5680947984455854
10,10,10,0.5733997821807861,0.004440372728424,0.5778401549092101,0.5689594094523621
11,11,11,0.568900465965271,0.0044571821598011,0.5733576481250721,0.5644432838054699
12,12,12,0.5637664198875427,0.0044013241396296,0.5681677440271723,0.5593650957479132
13,13,13,0.5612576603889465,0.0044269837732061,0.5656846441621526,0.5568306766157405
14,14,14,0.5595120787620544,0.0044485244621504,0.5639606032242048,0.5550635542999041
15,15,15,0.5565991997718811,0.0044541012381791,0.5610533010100602,0.552145098533702
16,16,16,0.5542877912521362,0.0044556795240415,0.5587434707761777,0.5498321117280948
17,17,17,0.5453988909721375,0.0043835163130578,0.5497824072851952,0.5410153746590797
18,18,18,0.5442637205123901,0.0044149656999858,0.5486786862123759,0.5398487548124044
19,19,19,0.544175922870636,0.0044272182948112,0.5486031411654472,0.5397487045758248
20,20,20,0.5391087532043457,0.0044019208006765,0.5435106740050222,0.5347068324036692
21,21,21,0.542600154876709,0.0044599239389734,0.5470600788156824,0.5381402309377356
22,22,22,0.5364264845848083,0.0044796483181876,0.5409061329029959,0.5319468362666208
23,23,23,0.5370631217956543,0.0044448378456305,0.5415079596412848,0.5326182839500238
24,24,24,0.5334481000900269,0.0044119455741774,0.5378600456642042,0.5290361545158495
25,25,25,0.5270345211029053,0.0044125224121874,0.5314470435150926,0.5226219986907179
26,26,26,0.5285321474075317,0.0044521001767614,0.5329842475842932,0.5240800472307703
27,27,27,0.5297709107398987,0.0044751110291841,0.5342460217690828,0.5252957997107146
28,28,28,0.5287701487541199,0.0044432510124086,0.5332133997665285,0.5243268977417113
29,29,29,0.5234913229942322,0.0044799300865879,0.52797125308082,0.5190113929076443
30,30,30,0.525354266166687,0.0044277554575675,0.5297820216242545,0.5209265107091196
31,31,31,0.521612286567688,0.0043945838170352,0.5260068703847232,0.5172177027506528
32,32,32,0.5225138664245605,0.0044500386633561,0.5269639050879167,0.5180638277612044
33,33,33,0.5157728791236877,0.0044064015052754,0.5201792806289631,0.5113664776184124
34,34,34,0.515664279460907,0.0044316402385336,0.5200959196994406,0.5112326392223734
35,35,35,0.5147220492362976,0.0044161374250389,0.5191381866613365,0.5103059118112587
36,36,36,0.5160290598869324,0.0044052378611601,0.5204342977480925,0.5116238220257723
37,37,37,0.5155999660491943,0.0044009926675595,0.5200009587167538,0.5111989733816349
38,38,38,0.5121029019355774,0.0044172618661831,0.5165201638017605,0.5076856400693943
39,39,39,0.5086367130279541,0.0044027186720806,0.5130394317000347,0.5042339943558735
40,40,40,0.5142931342124939,0.0044538147067818,0.5187469489192758,0.509839319505712
41,41,41,0.5102853178977966,0.0044155792889361,0.5147008971867327,0.5058697386088605
42,42,42,0.5092378854751587,0.0044473730427408,0.5136852585178995,0.5047905124324179
43,43,43,0.5075344443321228,0.0044144415726245,0.5119488859047473,0.5031200027594983
44,44,44,0.5114761590957642,0.0044072667567626,0.5158834258525268,0.5070688923390015
45,45,45,0.5091845393180847,0.0044423865446877,0.5136269258627724,0.5047421527733971
46,46,46,0.5072731971740723,0.0044221179472723,0.5116953151213446,0.5028510792268
47,47,47,0.5110837817192078,0.0044129598306231,0.5154967415498308,0.5066708218885847
48,48,48,0.5114229321479797,0.0044011110261768,0.5158240431741565,0.5070218211218029
49,49,49,0.5150905847549438,0.004483015242748,0.5195735999976918,0.5106075695121959
50,50,50,0.5132201910018921,0.0044336932067562,0.5176538842086483,0.5087864977951359


==> data_for_tex/fishing/layers_adam_N10/2_loss.csv <==
,time,f
0,0,0.6311866044998169
1,1,0.6204236745834351
2,2,0.6144564747810364
3,3,0.6098211407661438
4,4,0.6029491424560547
5,5,0.6028738021850586
6,6,0.5932343006134033
7,7,0.5942548513412476
8,8,0.5963262915611267
9,9,0.5953963994979858
10,10,0.5819071531295776
11,11,0.5792093276977539
12,12,0.581474244594574
13,13,0.5651156306266785
14,14,0.5707817077636719
15,15,0.5713769197463989
16,16,0.5643893480300903
17,17,0.5712046027183533
18,18,0.5634768605232239
19,19,0.5517511367797852
20,20,0.5552810430526733
21,21,0.5420194268226624
22,22,0.5478277802467346
23,23,0.5494141578674316
24,24,0.5379973649978638
25,25,0.5399706363677979
26,26,0.5398865938186646
27,27,0.5347269177436829
28,28,0.5422820448875427
29,29,0.5211759805679321
30,30,0.5293191075325012
31,31,0.5272486209869385
32,32,0.5212919116020203
33,33,0.531528651714325
34,34,0.526358425617218
35,35,0.5144675970077515
36,36,0.5152142643928528
37,37,0.523220956325531
38,38,0.5122994780540466
39,39,0.5177061557769775
40,40,0.5133453607559204
41,41,0.5115200281143188
42,42,0.5166207551956177
43,43,0.5151801109313965
44,44,0.5117729306221008
45,45,0.5108308792114258
46,46,0.509650468826294
47,47,0.5070797801017761
48,48,0.5114662647247314
49,49,0.5093268752098083
50,50,0.5091205835342407


==> data_for_tex/fishing/layers_adam_N10/2_v_loss.csv <==
,Unnamed: 0,time,f,ci,f_plus,f_minus
0,0,0,0.6386939883232117,0.004424424390657,0.6431184127138687,0.6342695639325546
1,1,1,0.6124297976493835,0.0043988849417726,0.6168286825911562,0.6080309127076109
2,2,2,0.610328197479248,0.0044756701767798,0.6148038676560279,0.6058525273024682
3,3,3,0.6041976809501648,0.0044181722941276,0.6086158532442923,0.5997795086560372
4,4,4,0.6011229157447815,0.004433661971356,0.6055565777161375,0.5966892537734255
5,5,5,0.5981653332710266,0.0044305615377264,0.602595894808753,0.5937347717333002
6,6,6,0.5971764326095581,0.0044440858702536,0.6016205184798117,0.5927323467393045
7,7,7,0.5912386775016785,0.0044386770337061,0.5956773545353846,0.5868000004679723
8,8,8,0.5864447951316833,0.0044225929604454,0.5908673880921288,0.5820222021712379
9,9,9,0.5820939540863037,0.0043494338607191,0.5864433879470228,0.5777445202255846
10,10,10,0.5794841051101685,0.0044324582178704,0.5839165633280389,0.575051646892298
11,11,11,0.5814170241355896,0.0044459229085827,0.5858629470441723,0.5769711012270069
12,12,12,0.580424427986145,0.0044246717931721,0.5848490997793171,0.575999756192973
13,13,13,0.5750172138214111,0.0044325129799938,0.5794497268014049,0.5705847008414173
14,14,14,0.5710185170173645,0.0044543838384619,0.5754729008558264,0.5665641331789026
15,15,15,0.5683680176734924,0.0044033425919523,0.5727713602654447,0.5639646750815401
16,16,16,0.5634450316429138,0.0044542035309235,0.5678992351738373,0.5589908281119903
17,17,17,0.561829686164856,0.0044324965876999,0.5662621827525559,0.557397189577156
18,18,18,0.5593088269233704,0.0044741101439825,0.5637829370673528,0.5548347167793879
19,19,19,0.5540183782577515,0.0044095522194794,0.5584279304772308,0.5496088260382721
20,20,20,0.5505611300468445,0.0044074754913378,0.5549686055381823,0.5461536545555067
21,21,21,0.5486393570899963,0.0044050201198724,0.5530443772098688,0.5442343369701239
22,22,22,0.547744631767273,0.0044225639288255,0.5521671956960984,0.5433220678384475
23,23,23,0.546281635761261,0.0044201795733951,0.5507018153346561,0.5418614561878659
24,24,24,0.5397355556488037,0.0044692899724252,0.544204845621229,0.5352662656763785
25,25,25,0.5370580554008484,0.0043913512256641,0.5414494066265125,0.5326667041751842
26,26,26,0.536348283290863,0.0044215697441734,0.5407698530350364,0.5319267135466896
27,27,27,0.5348743796348572,0.0044730817665757,0.5393474614014329,0.5304012978682815
28,28,28,0.5294133424758911,0.0043923062348884,0.5338056487107795,0.5250210362410027
29,29,29,0.5303900837898254,0.00444650116429,0.5348365849541155,0.5259435826255354
30,30,30,0.528183102607727,0.0044703252457996,0.5326534278535267,0.5237127773619275
31,31,31,0.5270597338676453,0.0044070046007612,0.5314667384684064,0.5226527292668841
32,32,32,0.5264157056808472,0.0044412383190996,0.5308569439999468,0.5219744673617476
33,33,33,0.5182883739471436,0.0044164754248829,0.5227048493720264,0.5138718985222607
34,34,34,0.5201988220214844,0.0044247820498845,0.5246236040713689,0.5157740399715999
35,35,35,0.5170925855636597,0.0044331568340401,0.5215257423976998,0.5126594287296196
36,36,36,0.5108392834663391,0.0043825381688884,0.5152218216352276,0.5064567452974507
37,37,37,0.5147998929023743,0.0044022130498072,0.5192021059521814,0.5103976798525671
38,38,38,0.5128653645515442,0.0044381066150378,0.517303471166582,0.5084272579365063
39,39,39,0.5117332935333252,0.0044260942829541,0.5161593878162793,0.507307199250371
40,40,40,0.5104549527168274,0.0043714548118602,0.5148264075286876,0.5060834979049672
41,41,41,0.512046754360199,0.0044513000512921,0.5164980544114911,0.5075954543089068
42,42,42,0.5122776031494141,0.004382775249147,0.516660378398561,0.5078948279002671
43,43,43,0.513129711151123,0.004489766618918,0.517619477770041,0.5086399445322051
44,44,44,0.5128374695777893,0.0044135895065983,0.5172510590843876,0.508423880071191
45,45,45,0.5092944502830505,0.0043986996754808,0.5136931499585313,0.5048957506075697
46,46,46,0.5146296620368958,0.0044240243488993,0.5190536863857951,0.5102056376879964
47,47,47,0.511909008026123,0.0044099888111352,0.5163189968372582,0.5074990192149879
48,48,48,0.5108149647712708,0.0044178929947242,0.5152328577659949,0.5063970717765466
49,49,49,0.506722629070282,0.0044170437921996,0.5111396728624816,0.5023055852780823
50,50,50,0.5105314254760742,0.0043583782358085,0.5148898037118828,0.5061730472402657


==> data_for_tex/fishing/layers_adam_N10/3_loss.csv <==
,time,f
0,0,0.6311866044998169
1,1,0.6307052373886108
2,2,0.6044379472732544
3,3,0.609104335308075
4,4,0.6033498644828796
5,5,0.6006745100021362
6,6,0.6034691333770752
7,7,0.5919173955917358
8,8,0.5908424258232117
9,9,0.5873419046401978
10,10,0.5808104872703552
11,11,0.5796071887016296
12,12,0.5757916569709778
13,13,0.5670674443244934
14,14,0.5679193735122681
15,15,0.5733153223991394
16,16,0.5706208348274231
17,17,0.5540609955787659
18,18,0.563555121421814
19,19,0.5600792169570923
20,20,0.5561535954475403
21,21,0.5410032272338867
22,22,0.5526774525642395
23,23,0.5348463654518127
24,24,0.5451133251190186
25,25,0.5424210429191589
26,26,0.5431870818138123
27,27,0.5331608653068542
28,28,0.5340019464492798
29,29,0.5232923030853271
30,30,0.5229604244232178
31,31,0.5196521878242493
32,32,0.5182535648345947
33,33,0.5251900553703308
34,34,0.5192363858222961
35,35,0.5176124572753906
36,36,0.5188557505607605
37,37,0.5157085657119751
38,38,0.5114508271217346
39,39,0.5139964818954468
40,40,0.5152781009674072
41,41,0.5071532130241394
42,42,0.5110815167427063
43,43,0.5147845149040222
44,44,0.5173817873001099
45,45,0.5026448965072632
46,46,0.5117613673210144
47,47,0.5036803483963013
48,48,0.5127537846565247
49,49,0.5118905901908875
50,50,0.5146613121032715


==> data_for_tex/fishing/layers_adam_N10/3_v_loss.csv <==
,Unnamed: 0,time,f,ci,f_plus,f_minus
0,0,0,0.6386939883232117,0.004424424390657,0.6431184127138687,0.6342695639325546
1,1,1,0.6162257790565491,0.0044860074675937,0.6207117865241427,0.6117397715889554
2,2,2,0.6098761558532715,0.0044288190675904,0.6143049749208619,0.6054473367856811
3,3,3,0.6077010631561279,0.004382633112351,0.6120836962684789,0.6033184300437769
4,4,4,0.6017463803291321,0.0045030070536629,0.606249387382795,0.5972433732754692
5,5,5,0.5984821319580078,0.0044295839642375,0.6029117159222454,0.5940525479937703
6,6,6,0.5946283340454102,0.0044207293004667,0.5990490633458768,0.5902076047449435
7,7,7,0.590938925743103,0.0044483082228759,0.5953872339659789,0.5864906175202271
8,8,8,0.585447371006012,0.0044289155254647,0.5898762865314766,0.5810184554805473
9,9,9,0.5824825763702393,0.0044289912650836,0.5869115676353228,0.5780535851051557
10,10,10,0.5818904638290405,0.0044525888208828,0.5863430526499234,0.5774378750081577
11,11,11,0.5784906148910522,0.0044561302303919,0.5829467451214442,0.5740344846606603
12,12,12,0.576693058013916,0.0044567434517309,0.5811498014656469,0.5722363145621852
13,13,13,0.5695846676826477,0.004418542041936,0.5740032097245837,0.5651661256407117
14,14,14,0.5685945749282837,0.0044112785686798,0.5730058534969635,0.5641832963596038
15,15,15,0.5644848942756653,0.0044226969565457,0.568907591232211,0.5600621973191195
16,16,16,0.5633499622344971,0.0044415924472513,0.5677915546817484,0.5589083697872458
17,17,17,0.5601810216903687,0.0045038446787106,0.5646848663690792,0.5556771770116581
18,18,18,0.5608841180801392,0.004455768161085,0.5653398862412241,0.5564283499190542
19,19,19,0.5571414828300476,0.0044505267095104,0.561592009539558,0.5526909561205372
20,20,20,0.5501841306686401,0.004393430563783,0.5545775612324232,0.5457907001048571
21,21,21,0.546866774559021,0.0043932197760369,0.5512599943350579,0.5424735547829841
22,22,22,0.5431129932403564,0.0044273215791937,0.5475403148195501,0.5386856716611628
23,23,23,0.5414785146713257,0.0044157457430152,0.5458942604143409,0.5370627689283105
24,24,24,0.5434932112693787,0.0044264558841112,0.5479196671534898,0.5390667553852675
25,25,25,0.5366151332855225,0.0044015184274644,0.5410166517129869,0.5322136148580581
26,26,26,0.5380869507789612,0.0043888734333652,0.5424758242123264,0.5336980773455959
27,27,27,0.5326513051986694,0.0044290677617138,0.5370803729603832,0.5282222374369556
28,28,28,0.5276896357536316,0.0044135591829098,0.5321031949365413,0.5232760765707218
29,29,29,0.5263321995735168,0.0043496129625877,0.5306818125361046,0.5219825866109291
30,30,30,0.5286478996276855,0.0044063564436458,0.5330542560713314,0.5242415431840397
31,31,31,0.5209400057792664,0.0044013845863184,0.5253413903655848,0.5165386211929479
32,32,32,0.5241586565971375,0.0044394457439635,0.5285981023411009,0.519719210853174
33,33,33,0.5215575695037842,0.0044344433171546,0.5259920128209388,0.5171231261866296
34,34,34,0.5216810703277588,0.0044068449124584,0.5260879152402171,0.5172742254153004
35,35,35,0.5162265300750732,0.0044686632031357,0.5206951932782089,0.5117578668719376
36,36,36,0.5203579068183899,0.0044486339080542,0.5248065407264441,0.5159092729103357
37,37,37,0.5152614116668701,0.0043615707230682,0.5196229823899383,0.5108998409438019
38,38,38,0.5147389769554138,0.0044422065715856,0.5191811835269994,0.5102967703838283
39,39,39,0.5188427567481995,0.0044705927251671,0.5233133494733666,0.5143721640230323
40,40,40,0.515339195728302,0.0044284099534938,0.5197676056817958,0.5109107857748082
41,41,41,0.5102395415306091,0.0044366409247988,0.5146761824554079,0.5058029006058103
42,42,42,0.5069594383239746,0.0043892620805786,0.5113487004045532,0.5025701762433961
43,43,43,0.5080249905586243,0.0043682963182353,0.5123932868768596,0.503656694240389
44,44,44,0.5102160573005676,0.004395039674147,0.5146110969747146,0.5058210176264206
45,45,45,0.5099954009056091,0.0043941112019247,0.5143895121075338,0.5056012897036845
46,46,46,0.505988597869873,0.0043559304415539,0.510344528311427,0.5016326674283191
47,47,47,0.5104339122772217,0.0044098274483556,0.5148437397255773,0.5060240848288661
48,48,48,0.506344735622406,0.004347510199349,0.510692245821755,0.501997225423057
49,49,49,0.507384181022644,0.0044266195195634,0.5118108005422074,0.5029575615030807
50,50,50,0.5077365636825562,0.0044339272593172,0.5121704909418734,0.5033026364232389


==> data_for_tex/fishing/layers_adam_N10/4_loss.csv <==
,time,f
0,0,0.6311866044998169
1,1,0.6372579336166382
2,2,0.6274310350418091
3,3,0.619600772857666
4,4,0.6096972227096558
5,5,0.6122614741325378
6,6,0.598646879196167
7,7,0.6060739755630493
8,8,0.5987936854362488
9,9,0.5871222615242004
10,10,0.5892926454544067
11,11,0.5947383642196655
12,12,0.5794419050216675
13,13,0.5792878866195679
14,14,0.5873583555221558
15,15,0.5712090730667114
16,16,0.5748717188835144
17,17,0.5625795125961304
18,18,0.5614964962005615
19,19,0.5622596740722656
20,20,0.5543210506439209
21,21,0.5487432479858398
22,22,0.5567775368690491
23,23,0.5544315576553345
24,24,0.5405335426330566
25,25,0.5580083131790161
26,26,0.5523228645324707
27,27,0.5351932644844055
28,28,0.531964123249054
29,29,0.5331460237503052
30,30,0.5275315046310425
31,31,0.5311541557312012
32,32,0.5306699275970459
33,33,0.5293965339660645
34,34,0.5245243310928345
35,35,0.523795485496521
36,36,0.5217469930648804
37,37,0.5149847269058228
38,38,0.5232973098754883
39,39,0.5130468606948853
40,40,0.5142453908920288
41,41,0.5138977766036987
42,42,0.507332444190979
43,43,0.5120635628700256
44,44,0.5078680515289307
45,45,0.514349639415741
46,46,0.5058077573776245
47,47,0.5150958299636841
48,48,0.5121687650680542
49,49,0.5033968687057495
50,50,0.5092524290084839


==> data_for_tex/fishing/layers_adam_N10/4_v_loss.csv <==
,Unnamed: 0,time,f,ci,f_plus,f_minus
0,0,0,0.6386939883232117,0.004424424390657,0.6431184127138687,0.6342695639325546
1,1,1,0.6302174925804138,0.0044522600737936,0.6346697526542074,0.6257652325066202
2,2,2,0.6220917105674744,0.0044115558704705,0.6265032664379449,0.6176801546970039
3,3,3,0.6149954795837402,0.0045035045385728,0.6194989841223131,0.6104919750451674
4,4,4,0.6060943007469177,0.0043593774008689,0.6104536781477866,0.6017349233460488
5,5,5,0.6008025407791138,0.0043804759649068,0.6051830167440205,0.596422064814207
6,6,6,0.6004536747932434,0.0043851492887378,0.6048388240819812,0.5960685255045056
7,7,7,0.6022929549217224,0.0044789549196727,0.6067719098413951,0.5978140000020498
8,8,8,0.5948062539100647,0.0044078333312043,0.599214087241269,0.5903984205788604
9,9,9,0.5897053480148315,0.0044140379800591,0.5941193859948907,0.5852913100347724
10,10,10,0.5884553790092468,0.0044685652588711,0.5929239442681179,0.5839868137503758
11,11,11,0.5865904688835144,0.0043935832201373,0.5909840521036517,0.5821968856633771
12,12,12,0.5795588493347168,0.0044201965367439,0.5839790458714607,0.5751386527979729
13,13,13,0.578919529914856,0.0044312107538375,0.5833507406686934,0.5744883191610185
14,14,14,0.5760392546653748,0.0044234985469651,0.5804627532123399,0.5716157561184096
15,15,15,0.5729345679283142,0.0044486412285426,0.5773832091568568,0.5684859266997716
16,16,16,0.5690372586250305,0.0044316594280164,0.5734689180530469,0.5646055991970141
17,17,17,0.562022864818573,0.0043894707246685,0.5664123355432416,0.5576333940939044
18,18,18,0.5631189942359924,0.0044289683342964,0.5675479625702888,0.558690025901696
19,19,19,0.5624756813049316,0.0044600509500637,0.5669357322549954,0.5580156303548679
20,20,20,0.5574033856391907,0.0044654705797302,0.5618688562189209,0.5529379150594604
21,21,21,0.5541563630104065,0.004433688404568,0.5585900514149745,0.5497226746058385
22,22,22,0.5524320006370544,0.0044554992956385,0.5568874999326929,0.547976501341416
23,23,23,0.5517774820327759,0.0044565557673231,0.556234037800099,0.5473209262654528
24,24,24,0.5416454076766968,0.004398047779794,0.5460434554564908,0.5372473598969028
25,25,25,0.5388022065162659,0.0043640280983009,0.5431662346145668,0.5344381784179649
26,26,26,0.5364542603492737,0.0043925765721826,0.5408468369214563,0.5320616837770911
27,27,27,0.5392081141471863,0.0044139090448222,0.5436220231920085,0.5347942051023641
28,28,28,0.5352298617362976,0.0043958171723226,0.5396256789086202,0.530834044563975
29,29,29,0.533393383026123,0.0044390352977207,0.5378324183238438,0.5289543477284023
30,30,30,0.52903813123703,0.0043798604530106,0.5334179916900407,0.5246582707840194
31,31,31,0.5326683521270752,0.0043724968670751,0.5370408489941503,0.5282958552600001
32,32,32,0.5251052379608154,0.0044184995110952,0.5295237374719106,0.5206867384497202
33,33,33,0.5225064754486084,0.0044232983117356,0.526929773760344,0.5180831771368728
34,34,34,0.5213243365287781,0.0044299093231946,0.5257542458519727,0.5168944272055834
35,35,35,0.5184690356254578,0.0043947633059961,0.5228637989314538,0.5140742723194617
36,36,36,0.5222295522689819,0.0043737628948968,0.5266033151638787,0.5178557893740852
37,37,37,0.5202872157096863,0.0044631452777764,0.5247503609874626,0.5158240704319099
38,38,38,0.5120654106140137,0.0043684368452132,0.5164338474592268,0.5076969737688005
39,39,39,0.5161834359169006,0.0043757716598672,0.5205592075767679,0.5118076642570334
40,40,40,0.5091068148612976,0.0043692105837911,0.5134760254450887,0.5047376042775065
41,41,41,0.5130308866500854,0.0044449336382068,0.5174758202882922,0.5085859530118787
42,42,42,0.5077880620956421,0.0043570926746655,0.5121451547703076,0.5034309694209765
43,43,43,0.5100918412208557,0.0044119369714883,0.514503778192344,0.5056799042493674
44,44,44,0.5087969899177551,0.0043245997719284,0.5131215896896836,0.5044723901458267
45,45,45,0.5034762024879456,0.0043672339575209,0.5078434364454665,0.49910896853042463
46,46,46,0.512289822101593,0.0044354533918966,0.5167252754934896,0.5078543687096965
47,47,47,0.5083770751953125,0.0044212039299098,0.5127982791252222,0.5039558712654028
48,48,48,0.5099217891693115,0.0044106719409523,0.5143324611102639,0.5055111172283592
49,49,49,0.5082749724388123,0.0043679843341128,0.512642956772925,0.5039069881046995
50,50,50,0.5089636445045471,0.0044198722432621,0.5133835167478092,0.504543772261285


==> data_for_tex/fishing/layers_adam_N10/experiment_settings.txt <==
Model: Fishing
Model options: {'T': 1.0, 'N_euler': 10, 'h': 0.1, 'dim': 5, 'r': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([2., 2., 2., 2., 2.], dtype=float32)>, 'kappa_t': <tf.Tensor: shape=(5, 5), dtype=float32, numpy=
array([[ 1.2,  0.2,  0. ,  0. ,  0.1],
       [-0.1,  1.2,  0.2,  0. ,  0.1],
       [ 0. ,  0. ,  1.2,  0.1,  0. ],
       [ 0. ,  0. , -0.1,  1.2,  0. ],
       [-0.1, -0.1,  0. ,  0. ,  1.2]], dtype=float32)>, 'X_d': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'sigma_t': <tf.Tensor: shape=(5, 5), dtype=float32, numpy=
array([[0.1, 0. , 0. , 0. , 0. ],
       [0. , 0.1, 0. , 0. , 0. ],
       [0. , 0. , 0.1, 0. , 0. ],
       [0. , 0. , 0. , 0.1, 0. ],
       [0. , 0. , 0. , 0. , 0.1]], dtype=float32)>, 'u_m': 0.1, 'u_M': 1.0, 'alpha': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.01, 0.01, 0.01, 0.01, 0.01], dtype=float32)>, 'beta': 0.1, 'ctrl_hidden_units': [32, 32], 'multiple_ctrls': True}
Dataloader: DataLoaderFromMap
Data options: {'N_train': 2560, 'N_test': 12800, 'batch_size': 512, 'dim': 5, 'get_X0': <function get_X0 at 0x000002AB3FC7B760>}
Learning rate: {'boundaries': [200], 'values': [0.002, 0.0002], 'name': None}
EPOCHS: 50

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [200], 'values': [0.002, 0.0], 'name': None}
Optimizer 2 : LAdam  Sigma schedule: {'boundaries': [200], 'values': [0.002, 0.0], 'name': None}
Optimizer 3 : LAdam  Sigma schedule: {'boundaries': [200], 'values': [0.002, 0.0], 'name': None}
Optimizer 4 : LAdam  Sigma schedule: {'boundaries': [200], 'values': [0.002, 0.0], 'name': None}
Layer Langevin: 0%, 10%, 30%, 90%, 100%

==> data_for_tex/fishing/rmsprop_N50/0_loss.csv <==
,time,f
0,0,0.6597340703010559
1,1,0.6473265886306763
2,2,0.6185865998268127
3,3,0.6073921322822571
4,4,0.5977384448051453
5,5,0.5821283459663391
6,6,0.5743337869644165
7,7,0.555139422416687
8,8,0.5286365747451782
9,9,0.5208690762519836
10,10,0.5136685371398926
11,11,0.4911201596260071
12,12,0.4896780550479889
13,13,0.4793246388435364
14,14,0.47068411111831665
15,15,0.45501574873924255
16,16,0.4513130187988281
17,17,0.4523753523826599
18,18,0.45358744263648987
19,19,0.44157910346984863
20,20,0.44449520111083984
21,21,0.4434959888458252
22,22,0.43129801750183105
23,23,0.4307490289211273
24,24,0.42862215638160706
25,25,0.4256123900413513
26,26,0.4084300994873047
27,27,0.4242718815803528
28,28,0.42689675092697144
29,29,0.41084781289100647
30,30,0.41627198457717896
31,31,0.41205406188964844
32,32,0.41466403007507324
33,33,0.4116725027561188
34,34,0.4058860242366791
35,35,0.4104389250278473
36,36,0.4076516032218933
37,37,0.39239805936813354
38,38,0.40454721450805664
39,39,0.40469902753829956
40,40,0.39603617787361145
41,41,0.3965415060520172
42,42,0.39106035232543945
43,43,0.3931368589401245
44,44,0.3969992697238922
45,45,0.39117851853370667
46,46,0.3984086215496063
47,47,0.4007411003112793
48,48,0.3918607831001282
49,49,0.3862067759037018
50,50,0.39671048521995544


==> data_for_tex/fishing/rmsprop_N50/0_v_loss.csv <==
,Unnamed: 0,time,f,ci,f_plus,f_minus
0,0,0,0.657883882522583,0.0033076959407405,0.6611915784633235,0.6545761865818425
1,1,1,0.6291841268539429,0.0032133638376527,0.6323974906915956,0.6259707630162902
2,2,2,0.6109393835067749,0.0031738840808254,0.6141132675876003,0.6077654994259495
3,3,3,0.5989733934402466,0.003133631443966,0.6021070248842125,0.5958397619962806
4,4,4,0.5830972194671631,0.0030900162440276,0.5861872357111907,0.5800072032231355
5,5,5,0.5713181495666504,0.003062647353333,0.5743807969199833,0.5682555022133174
6,6,6,0.5549852252006531,0.0030368490368524,0.5580220742375055,0.5519483761638007
7,7,7,0.5430322885513306,0.0030109987970933,0.5460432873484239,0.5400212897542372
8,8,8,0.5266441106796265,0.0029740668642622,0.5296181775438886,0.5236700438153643
9,9,9,0.5131573677062988,0.0029532861373256,0.5161106538436244,0.5102040815689732
10,10,10,0.50114506483078,0.0029573113440368,0.5041023761748168,0.4981877534867432
11,11,11,0.4884558022022247,0.0029217326551763,0.491377534857401,0.48553406954704836
12,12,12,0.4832367599010467,0.0029181638171993,0.486154923718246,0.4803185960838474
13,13,13,0.4721835255622864,0.0029088479853673,0.47509237354765366,0.4692746775769191
14,14,14,0.4648599624633789,0.0029047086766464,0.4677646711400253,0.4619552537867325
15,15,15,0.4588648676872253,0.0028920006451454,0.4617568683323707,0.4559728670420799
16,16,16,0.4528310894966125,0.0028964392657989,0.4557275287624114,0.4499346502308136
17,17,17,0.4488365948200226,0.0028665517073532,0.4517031465273758,0.44597004311266936
18,18,18,0.4447287321090698,0.0028777280809039,0.44760646018997374,0.4418510040281659
19,19,19,0.4412879049777984,0.0028469858952171,0.4441348908730155,0.4384409190825813
20,20,20,0.438145101070404,0.0028849615004484,0.4410300625708524,0.4352601395699556
21,21,21,0.4319600164890289,0.0028498411580811,0.43480985764711,0.42911017533094775
22,22,22,0.4297995269298553,0.0028732531807118,0.4326727801105671,0.4269262737491435
23,23,23,0.4265884160995483,0.0028425280337725,0.4294309441333208,0.4237458880657758
24,24,24,0.422906219959259,0.0028454964905471,0.4257517164498061,0.42006072346871187
25,25,25,0.4213116765022278,0.0028569940988163,0.4241686706010441,0.4184546824034115
26,26,26,0.4204410314559936,0.0028490670711377,0.4232900985271313,0.4175919643848559
27,27,27,0.4152048230171203,0.0028079682106193,0.4180127912277396,0.412396854806501
28,28,28,0.4147191643714905,0.0028210669173443,0.4175402312888348,0.4118980974541462
29,29,29,0.4143972396850586,0.0027974291866199,0.4171946688716785,0.4115998104984387
30,30,30,0.4114816188812256,0.0028299045415027,0.4143115234227283,0.40865171433972286
31,31,31,0.4112342000007629,0.0027726687215825,0.4140068687223454,0.4084615312791804
32,32,32,0.4083882868289947,0.0028173952878075,0.4112056821168022,0.4055708915411872
33,33,33,0.4071739912033081,0.0027971704771779,0.40997116168048603,0.4043768207261302
34,34,34,0.4053210020065307,0.0027935537260344,0.4081145557325651,0.4025274482804963
35,35,35,0.4087434411048889,0.0027807869355845,0.4115242280404734,0.40596265416930444
36,36,36,0.401938796043396,0.0027744793130816,0.4047132753564776,0.3991643167303144
37,37,37,0.404741108417511,0.0027898825932857,0.4075309910107967,0.40195122582422527
38,38,38,0.3995092511177063,0.0027519400179322,0.4022611911356385,0.3967573110997741
39,39,39,0.4002188742160797,0.00277061191938,0.4029894861354597,0.3974482622966997
40,40,40,0.3993764519691467,0.0027822527257519,0.40215870469489856,0.3965941992433948
41,41,41,0.3956688642501831,0.002754345954109,0.3984232102042921,0.3929145182960741
42,42,42,0.3970125913619995,0.0027754478765804,0.3997880392385799,0.3942371434854191
43,43,43,0.397125780582428,0.0027673170816229,0.3998930976640509,0.39435846350080506
44,44,44,0.3952310681343078,0.0027352814085858,0.3979663495428936,0.392495786725722
45,45,45,0.3941158652305603,0.0027716203848564,0.3968874856154167,0.3913442448457039
46,46,46,0.3979433178901672,0.0027820224657713,0.4007253403559385,0.3951612954243959
47,47,47,0.3974302411079407,0.0027615795504182,0.4001918206583589,0.39466866155752245
48,48,48,0.3950465023517608,0.0027567569015169,0.3978032592532777,0.3922897454502439
49,49,49,0.3961508870124817,0.0027642437417975,0.3989151307542792,0.3933866432706842
50,50,50,0.3939875066280365,0.0027609112781359,0.3967484179061724,0.3912265953499006


==> data_for_tex/fishing/rmsprop_N50/1_loss.csv <==
,time,f
0,0,0.6597340703010559
1,1,0.6445546746253967
2,2,0.609937846660614
3,3,0.5945050120353699
4,4,0.5708988308906555
5,5,0.5669798254966736
6,6,0.5452919602394104
7,7,0.5325142741203308
8,8,0.5286524891853333
9,9,0.5107591152191162
10,10,0.49863070249557495
11,11,0.4878038465976715
12,12,0.4856971800327301
13,13,0.4762853980064392
14,14,0.46576350927352905
15,15,0.4559669494628906
16,16,0.4499908983707428
17,17,0.4452759325504303
18,18,0.4400227665901184
19,19,0.43908628821372986
20,20,0.4313197135925293
21,21,0.43156734108924866
22,22,0.43130937218666077
23,23,0.4181419312953949
24,24,0.4206373691558838
25,25,0.4169018864631653
26,26,0.4176674783229828
27,27,0.41785678267478943
28,28,0.4104786813259125
29,29,0.40402960777282715
30,30,0.4054926037788391
31,31,0.40472036600112915
32,32,0.41420167684555054
33,33,0.40423065423965454
34,34,0.40635865926742554
35,35,0.38889703154563904
36,36,0.4037003517150879
37,37,0.392203152179718
38,38,0.4006422162055969
39,39,0.3909292221069336
40,40,0.39167773723602295
41,41,0.3947380781173706
42,42,0.3980306088924408
43,43,0.3919242322444916
44,44,0.40081357955932617
45,45,0.3974706828594208
46,46,0.38970711827278137
47,47,0.39738747477531433
48,48,0.3901294767856598
49,49,0.391899436712265
50,50,0.3940872550010681


==> data_for_tex/fishing/rmsprop_N50/1_v_loss.csv <==
,Unnamed: 0,time,f,ci,f_plus,f_minus
0,0,0,0.657883882522583,0.0033076959407405,0.6611915784633235,0.6545761865818425
1,1,1,0.6211316585540771,0.0032252998427753,0.6243569583968525,0.6179063587113018
2,2,2,0.6024773716926575,0.0031645791515075,0.605641950844165,0.59931279254115
3,3,3,0.5851330161094666,0.0031577668610885,0.588290782970555,0.5819752492483781
4,4,4,0.5670700073242188,0.0031039877657628,0.5701739950899816,0.5639660195584559
5,5,5,0.553388237953186,0.0030632641378956,0.5564515020910816,0.5503249738152904
6,6,6,0.54107266664505,0.0030534552475671,0.5441261218926171,0.538019211397483
7,7,7,0.5246471166610718,0.0029919002768391,0.5276390169379109,0.5216552163842326
8,8,8,0.5176191329956055,0.0029810136419895,0.520600146637595,0.5146381193536159
9,9,9,0.5063735246658325,0.002988157727984,0.5093616823938165,0.5033853669378485
10,10,10,0.4937365651130676,0.0029359054984386,0.4966724706115062,0.49080065961462904
11,11,11,0.483641654253006,0.0029367487779189,0.48657840303092487,0.4807049054750871
12,12,12,0.4767319560050964,0.0029206887935189,0.4796526447986153,0.47381126721157746
13,13,13,0.4676088690757751,0.0029120926053192,0.4705209616810943,0.4646967764704559
14,14,14,0.460720419883728,0.002883709900131,0.463604129783859,0.45783670998359705
15,15,15,0.4587398469448089,0.002944321971533,0.4616841689163419,0.4557955249732759
16,16,16,0.4471224844455719,0.0028894070622024,0.4500118915077743,0.4442330773833695
17,17,17,0.4455413520336151,0.0029001415046098,0.44844149353822493,0.4426412105290053
18,18,18,0.4478228688240051,0.0028691800118221,0.45069204883582725,0.444953688812183
19,19,19,0.4370993673801422,0.0028677554706654,0.43996712285080763,0.4342316119094768
20,20,20,0.4356235861778259,0.0028754166127493,0.43849900279057524,0.4327481695650766
21,21,21,0.4290414452552795,0.0028442315142003,0.4318856767694798,0.42619721374107916
22,22,22,0.4278706312179565,0.0028179013363706,0.4306885325543271,0.4250527298815859
23,23,23,0.4205661118030548,0.0028261234627703,0.4233922352658251,0.41773998834028453
24,24,24,0.4190887808799743,0.0028101366275861,0.4218989175075604,0.4162786442523882
25,25,25,0.4215528964996338,0.0028253907686449,0.4243782872682787,0.4187275057309889
26,26,26,0.4156577587127685,0.0028186349123792,0.4184763936251477,0.4128391238003893
27,27,27,0.4138069152832031,0.0027785892322104,0.41658550451541354,0.4110283260509927
28,28,28,0.4142078459262848,0.0028227962570169,0.4170306421833017,0.41138504966926787
29,29,29,0.4095646739006042,0.0027790798143962,0.41234375371500037,0.406785594086208
30,30,30,0.4102329015731811,0.0028025388916322,0.4130354404648133,0.4074303626815489
31,31,31,0.4079076647758484,0.0027872993021284,0.4106949640779768,0.40512036547372
32,32,32,0.4083048105239868,0.0027874895508159,0.41109230007480274,0.4055173209731709
33,33,33,0.4041091203689575,0.0027646836639727,0.4068738040329302,0.4013444367049848
34,34,34,0.4043122231960296,0.0027884183290435,0.4071006415250731,0.40152380486698613
35,35,35,0.4029025137424469,0.0027593520846326,0.4056618658270795,0.4001431616578143
36,36,36,0.3993420898914337,0.0027708936434238,0.4021129835348575,0.3965711962480099
37,37,37,0.398094892501831,0.0027190360556482,0.4008139285574792,0.3953758564461828
38,38,38,0.3958970904350281,0.0027519891204361,0.3986490795554642,0.39314510131459196
39,39,39,0.3963800072669983,0.0027374145174707,0.399117421784469,0.39364259274952756
40,40,40,0.3957967460155487,0.0027473664537177,0.3985441124692664,0.393049379561831
41,41,41,0.3952536284923553,0.0027602279321411,0.3980138564244964,0.3924934005602142
42,42,42,0.3931832909584045,0.0027345124597326,0.3959178034181371,0.3904487784986719
43,43,43,0.3957945704460144,0.0027516871791255,0.3985462576251399,0.3930428832668889
44,44,44,0.3901178240776062,0.0027152539265817,0.3928330780041879,0.38740257015102453
45,45,45,0.3922660946846008,0.0027201175968024,0.3949862122814032,0.38954597708779837
46,46,46,0.3919937014579773,0.0027393672314017,0.394733068689379,0.38925433422657557
47,47,47,0.3928791284561157,0.0027356893788283,0.395614817834944,0.39014343907728743
48,48,48,0.3908237814903259,0.0027238237373364,0.3935476052276623,0.38809995775298956
49,49,49,0.3940801620483398,0.0027450532629335,0.3968252153112733,0.3913351087854063
50,50,50,0.393075555562973,0.0027396665476443,0.3958152221106173,0.39033588901532873


==> data_for_tex/fishing/rmsprop_N50/experiment_settings.txt <==
Model: Fishing
Model options: {'T': 1.0, 'N_euler': 50, 'h': 0.02, 'dim': 5, 'r': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([2., 2., 2., 2., 2.], dtype=float32)>, 'kappa_t': <tf.Tensor: shape=(5, 5), dtype=float32, numpy=
array([[ 1.2,  0.2,  0. ,  0. ,  0.1],
       [-0.1,  1.2,  0.2,  0. ,  0.1],
       [ 0. ,  0. ,  1.2,  0.1,  0. ],
       [ 0. ,  0. , -0.1,  1.2,  0. ],
       [-0.1, -0.1,  0. ,  0. ,  1.2]], dtype=float32)>, 'X_d': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'sigma_t': <tf.Tensor: shape=(5, 5), dtype=float32, numpy=
array([[0.1, 0. , 0. , 0. , 0. ],
       [0. , 0.1, 0. , 0. , 0. ],
       [0. , 0. , 0.1, 0. , 0. ],
       [0. , 0. , 0. , 0.1, 0. ],
       [0. , 0. , 0. , 0. , 0.1]], dtype=float32)>, 'u_m': 0.1, 'u_M': 1.0, 'alpha': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.01, 0.01, 0.01, 0.01, 0.01], dtype=float32)>, 'beta': 0.1, 'ctrl_hidden_units': [32, 32], 'multiple_ctrls': False}
Dataloader: DataLoaderFromMap
Data options: {'N_train': 2560, 'N_test': 25600, 'batch_size': 512, 'dim': 5, 'get_X0': <function get_X0 at 0x0000028177B3CF70>}
Learning rate: {'boundaries': [200], 'values': [0.002, 0.0002], 'name': None}
EPOCHS: 50

Optimizer 0 : LRMSprop  Sigma schedule: <tf.Variable 'LRMSprop/sigma:0' shape=() dtype=float32, numpy=0.0>
Optimizer 1 : LRMSprop  Sigma schedule: {'boundaries': [200], 'values': [0.005, 0.0], 'name': None}


==> data_for_tex/fishing/trajs/traj_example.csv <==
,f0,f1,f2,f3,f4,f5,f6,f7,f8,f9,time
0,0.34274048,0.2,0.2,1.1334554,1.2062875,0.0,0.0,0.0,0.0,0.0,0
1,0.3552594,0.20377971,0.20481043,1.1518807,1.1975332,0.17372015,0.10953198,0.11062279,0.383932,0.28913006,1
2,0.36379236,0.20503014,0.20923066,1.1618506,1.1840006,0.18172774,0.109739095,0.11172511,0.40852275,0.30550376,2
3,0.37357545,0.2110138,0.21408457,1.1790644,1.176762,0.1904888,0.11023332,0.112916686,0.43152136,0.32116696,3
4,0.37782338,0.2149614,0.22004348,1.178743,1.1656811,0.19916761,0.11059053,0.11405996,0.45619413,0.33929384,4
5,0.38074222,0.21960442,0.22834548,1.1781374,1.1696681,0.20898199,0.11148124,0.115425415,0.47677922,0.35924453,5
6,0.3855467,0.21950735,0.23256962,1.1771969,1.1836171,0.21991608,0.1128778,0.11678662,0.49545947,0.38793364,6
7,0.39169434,0.227989,0.23578669,1.1739929,1.1896106,0.23465881,0.11451687,0.11776522,0.5170847,0.4224104,7
8,0.40291217,0.23144357,0.24019872,1.1685134,1.1636734,0.24884713,0.1162391,0.11888384,0.53470284,0.45304754,8
9,0.4074376,0.23626405,0.242485,1.1564196,1.1750586,0.25924778,0.11704902,0.12113391,0.5467341,0.46663034,9
10,0.41180158,0.24322389,0.24814346,1.1678827,1.1728599,0.2719399,0.118872344,0.122416064,0.56383485,0.4990671,10
11,0.4165835,0.2476307,0.24974316,1.1776404,1.1567434,0.28270644,0.12075466,0.123918064,0.5843603,0.52827764,11
12,0.42582,0.25153005,0.25459516,1.2015653,1.1608537,0.2937632,0.122383624,0.12588394,0.6016798,0.5488987,12
13,0.42890716,0.25625336,0.2610504,1.1996917,1.1676128,0.30721116,0.12395705,0.12740687,0.6240266,0.57886994,13
14,0.43065602,0.26241103,0.26792198,1.1952993,1.1700519,0.3196473,0.12682831,0.12873827,0.64396524,0.6146753,14
15,0.4330692,0.26608583,0.2705358,1.2165964,1.1579198,0.33225965,0.13032418,0.13051651,0.6626529,0.64717937,15
16,0.44097888,0.26664305,0.27081692,1.1994367,1.1673545,0.3458278,0.1325576,0.13340268,0.68115306,0.6678673,16
17,0.44291663,0.27658203,0.2742501,1.1982694,1.1577219,0.36338878,0.13681614,0.13392027,0.698625,0.7021217,17
18,0.44806936,0.27972445,0.2836466,1.1926183,1.158906,0.37807715,0.14220262,0.13489032,0.7141473,0.7225259,18
19,0.4499155,0.2855679,0.2907137,1.1726233,1.163837,0.3930821,0.14532192,0.13729122,0.72235566,0.74707305,19
20,0.4533695,0.28912845,0.29892838,1.1840835,1.1761782,0.40615866,0.1497182,0.13905625,0.7292379,0.7762567,20
21,0.46436173,0.29205793,0.30521235,1.1852981,1.1430055,0.4215883,0.15321106,0.14119595,0.7416542,0.80241096,21
22,0.46653464,0.29736713,0.3154529,1.1992016,1.1493875,0.4347413,0.1550059,0.14191419,0.7414311,0.7879736,22
23,0.4675454,0.29978046,0.31752336,1.2123449,1.1471615,0.4419915,0.15656768,0.14340475,0.750231,0.7983903,23
24,0.47149506,0.30825296,0.3223452,1.2279623,1.1427934,0.4524924,0.1590723,0.1435982,0.757369,0.8012867,24
25,0.4841209,0.30981728,0.32443744,1.2337385,1.1391927,0.46157488,0.16217053,0.14310728,0.7641484,0.8024671,25
26,0.49241385,0.31098318,0.3282153,1.2451565,1.1461852,0.47620702,0.16377454,0.14187358,0.76849717,0.80208117,26
27,0.49275377,0.31444213,0.3300933,1.2479668,1.1398991,0.48885208,0.16520694,0.14144178,0.7753124,0.807742,27
28,0.4972255,0.31723425,0.33818185,1.2464211,1.1401341,0.49976227,0.16913813,0.14189278,0.7813834,0.81037277,28
29,0.50121355,0.32529005,0.33964804,1.2515907,1.1400808,0.5109341,0.17136294,0.1439387,0.78812194,0.8185719,29
30,0.51613516,0.32366887,0.34269273,1.2412095,1.1509001,0.5226888,0.1760309,0.14299423,0.7954694,0.8239366,30
31,0.524999,0.3182694,0.34318662,1.2471888,1.1588944,0.53949594,0.17710601,0.1428529,0.801731,0.8344355,31
32,0.5305422,0.32657525,0.34423405,1.2513925,1.1825714,0.5556698,0.17805743,0.14295241,0.80897874,0.840192,32
33,0.5397319,0.3297498,0.3480474,1.2573602,1.182674,0.5671822,0.18227318,0.14097196,0.81666607,0.856005,33
34,0.55115205,0.33998442,0.35763776,1.2292941,1.1937686,0.57887393,0.1841538,0.14008296,0.8200131,0.85900337,34
35,0.5533149,0.33799034,0.3667305,1.2395025,1.194038,0.59155107,0.18888116,0.14055966,0.82391256,0.87343556,35
36,0.56599903,0.34159288,0.36268204,1.246651,1.1917338,0.5998061,0.1885845,0.1426615,0.8277463,0.8781528,36
37,0.57412624,0.34808746,0.3760237,1.2391651,1.1968838,0.61466247,0.19171208,0.1390753,0.83023936,0.87709457,37
38,0.5878545,0.35410458,0.37944815,1.2283887,1.1830095,0.62359095,0.19402435,0.14071736,0.8340986,0.8860806,38
39,0.5935082,0.35486165,0.3858107,1.222562,1.1859941,0.6450682,0.19822653,0.14115308,0.8351561,0.88391227,39
40,0.6008167,0.35927975,0.3957352,1.1979611,1.167254,0.6659227,0.20095535,0.14454976,0.8396657,0.88981974,40
41,0.6184355,0.36668548,0.39534414,1.2067443,1.1624093,0.69995064,0.20645268,0.15359454,0.84258497,0.89032745,41
42,0.6183765,0.36896822,0.39693236,1.2156171,1.1516887,0.7237645,0.21028975,0.15195131,0.84561956,0.8876333,42
43,0.61416614,0.37714002,0.39901802,1.2199234,1.1360102,0.7367903,0.21512267,0.15354535,0.8488197,0.8869092,43
44,0.6281739,0.3896096,0.40511358,1.204506,1.1294668,0.7510182,0.22335866,0.15615527,0.8525033,0.8865263,44
45,0.62314487,0.3960651,0.4127709,1.2057087,1.1504035,0.77870107,0.23252186,0.16093841,0.85678273,0.88910115,45
46,0.627379,0.40461394,0.4157893,1.1989475,1.1484973,0.7840935,0.23833278,0.16392145,0.8633011,0.9031559,46
47,0.63422453,0.40952006,0.4246824,1.1728945,1.148404,0.8007041,0.24732405,0.1670786,0.86738145,0.9071337,47
48,0.6380376,0.41844425,0.43324184,1.1566274,1.1465085,0.8219317,0.25566897,0.17717448,0.87164855,0.91363704,48
49,0.64220816,0.4193433,0.44223118,1.145319,1.1577661,0.8389991,0.26529264,0.18673447,0.87591434,0.9189257,49
50,0.639697,0.4227118,0.44666046,1.1377398,1.1345809,0.85109586,0.26993498,0.19552568,0.88051236,0.9267064,50
51,0.6411095,0.42823502,0.44849956,1.1290466,1.1320496,0.8640297,0.2792362,0.20698328,0.882395,0.9250936,51
52,0.63430107,0.44155353,0.4442519,1.1026732,1.1047397,0.8746494,0.29014006,0.21198863,0.8858687,0.9280615,52
53,0.6365401,0.44642767,0.4502666,1.1048111,1.1093895,0.88825774,0.31521642,0.2211958,0.88826853,0.927954,53
54,0.6440326,0.45069867,0.462201,1.1032016,1.1145296,0.8952838,0.32206452,0.22644615,0.8920374,0.9321647,54
55,0.6530016,0.4552053,0.46786594,1.1117861,1.106724,0.9041919,0.32652333,0.23901814,0.89587885,0.9362686,55
56,0.652115,0.45998976,0.46645966,1.1303799,1.0922816,0.9123452,0.33437356,0.2449407,0.8986785,0.9353051,56
57,0.66255784,0.46702746,0.47013855,1.1252047,1.0735683,0.9160461,0.35362414,0.24165535,0.9025975,0.9316373,57
58,0.6703062,0.47362855,0.47828323,1.115669,1.0612013,0.92542326,0.37867936,0.24955142,0.9064212,0.9273811,58
59,0.6711949,0.4840024,0.48302224,1.1085575,1.0732669,0.93386364,0.4024939,0.263868,0.9103692,0.9264217,59
60,0.6786451,0.49539122,0.48810557,1.1266781,1.0787661,0.9379599,0.4246526,0.26833346,0.9150549,0.9329339,60
61,0.684276,0.50323385,0.49235597,1.111818,1.0790036,0.9414535,0.44621834,0.26516214,0.91977054,0.9342933,61
62,0.6861276,0.510251,0.4942726,1.0936037,1.0677363,0.9472956,0.470909,0.27507272,0.9232941,0.93718386,62
63,0.69660187,0.5234754,0.5006314,1.0773522,1.0591507,0.95201844,0.498366,0.28684753,0.9201115,0.93624204,63
64,0.7015516,0.5288674,0.50929064,1.0909969,1.062351,0.9565684,0.52533066,0.29997015,0.9127664,0.9343811,64
65,0.69245535,0.5355462,0.51527077,1.1008346,1.0698541,0.95869035,0.54046106,0.3066103,0.914632,0.9352855,65
66,0.6955152,0.5405835,0.5225176,1.0812092,1.0574454,0.95784414,0.5620514,0.3128884,0.91462237,0.93921626,66
67,0.6887315,0.5381711,0.53495497,1.0757849,1.0485033,0.96110475,0.5857994,0.3370702,0.90728325,0.9377292,67
68,0.6931785,0.547801,0.54411006,1.0800271,1.0478365,0.9623831,0.6000068,0.36930597,0.9059088,0.93840474,68
69,0.691553,0.5546979,0.5505831,1.0670705,1.0427785,0.9643531,0.62365526,0.38208553,0.90388423,0.9383154,69
70,0.70474565,0.56619525,0.5558437,1.0676366,1.0427732,0.96578664,0.647143,0.400305,0.8971195,0.9375659,70
71,0.70549434,0.5657777,0.5593776,1.0623372,1.0236235,0.96872145,0.66755354,0.40398383,0.89321727,0.93648136,71
72,0.7001932,0.5744058,0.56055903,1.0503201,1.0219977,0.9709723,0.6840451,0.42391768,0.89059216,0.93214035,72
73,0.6863193,0.5806838,0.56647927,1.0349697,1.029933,0.9711921,0.7067982,0.43219364,0.881936,0.93122673,73
74,0.6766518,0.5809179,0.5693109,1.0337529,1.0150096,0.9697618,0.7253363,0.45113507,0.8712437,0.9327125,74
75,0.6793975,0.5746864,0.5688433,1.0493124,1.02546,0.9700801,0.7431904,0.4702383,0.8691636,0.9293099,75
76,0.6924073,0.57914513,0.56957215,1.0506892,1.0152462,0.9715119,0.7414025,0.46100992,0.87334967,0.9326562,76
77,0.6899941,0.5737834,0.5687007,1.0470401,1.0166571,0.97449726,0.75378233,0.46212327,0.8716922,0.9294109,77
78,0.6978661,0.5812327,0.58267975,1.040529,0.9957034,0.97550434,0.75837106,0.46788877,0.86772716,0.9298604,78
79,0.70010364,0.5884442,0.591626,1.0420715,1.0065286,0.9773828,0.77614367,0.50712216,0.86410767,0.92370313,79
80,0.7055911,0.5833272,0.5975633,1.0488079,0.9999294,0.97782296,0.78551704,0.5194607,0.86050713,0.9254456,80
81,0.7061857,0.58043575,0.5983992,1.0404146,1.004226,0.9794859,0.7872222,0.5364247,0.8632152,0.92369306,81
82,0.7002128,0.5875511,0.5954302,1.0259714,0.9968683,0.9803379,0.79073703,0.5442047,0.8567891,0.92392886,82
83,0.6994901,0.59539115,0.6040434,1.0394409,1.0103896,0.9806798,0.8078028,0.5491448,0.84564376,0.920367,83
84,0.6902934,0.6019759,0.5989797,1.063636,1.0029192,0.98067766,0.8164293,0.5556503,0.846647,0.92328936,84
85,0.6982813,0.59387356,0.6116086,1.0686332,1.0029002,0.9805806,0.83211905,0.53997386,0.85290474,0.92108715,85
86,0.6941345,0.6025166,0.629733,1.0624495,0.9938744,0.9820948,0.8285517,0.5691302,0.8564378,0.9212551,86
87,0.6959122,0.6083692,0.6336616,1.0541836,0.97401017,0.9816528,0.8395736,0.6152535,0.8515806,0.9161123,87
88,0.7026338,0.5993916,0.63944244,1.0770144,0.9755701,0.982091,0.8497059,0.6351226,0.8455187,0.9066858,88
89,0.7137241,0.59959155,0.6382497,1.0762634,0.9818525,0.9835411,0.8466965,0.64069504,0.8563869,0.9087429,89
90,0.71316427,0.6041142,0.64151466,1.0909084,0.9782652,0.98459905,0.8476229,0.63239837,0.8528182,0.90834236,90
91,0.70968807,0.61296433,0.65605175,1.0804043,0.98296946,0.9849115,0.85579294,0.6353632,0.856324,0.9062907,91
92,0.7127697,0.6167609,0.66175294,1.0775386,0.9756523,0.9841901,0.8629633,0.66685563,0.8480961,0.90432084,92
93,0.71401715,0.6267594,0.66392505,1.0724682,0.966291,0.9845587,0.8687815,0.68047494,0.8441064,0.8990221,93
94,0.70957345,0.6195628,0.6706914,1.0795517,0.97482806,0.9846527,0.8783156,0.6904793,0.837055,0.8917791,94
95,0.7093725,0.6125669,0.6695849,1.0738178,0.97783905,0.9847215,0.87658495,0.70231086,0.8394152,0.8947444,95
96,0.69769067,0.60891455,0.6636167,1.0506562,0.98102856,0.98507977,0.8750148,0.7039349,0.8344301,0.89404875,96
97,0.6942161,0.6079386,0.66726124,1.044048,0.9962146,0.9842757,0.87547445,0.7082375,0.8179499,0.8916724,97
98,0.70310706,0.60971546,0.66773224,1.0335163,0.9991125,0.9840546,0.87399334,0.7159581,0.8084221,0.89450926,98
99,0.71353334,0.6174039,0.6812438,1.0264522,1.0086148,0.9851575,0.8728655,0.7202369,0.79674685,0.89216423,99
100,0.7100265,0.6270179,0.6830109,1.0033401,1.0175366,0.98553693,0.8738809,0.73632365,0.7862235,0.8905379,100


==> data_for_tex/fishing/trajs/traj_example_settings.txt <==
Model: Fishing
Model options: {'T': 1.0, 'N_euler': 100, 'h': 0.01, 'dim': 5, 'r': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([2., 2., 2., 2., 2.], dtype=float32)>, 'kappa_t': <tf.Tensor: shape=(5, 5), dtype=float32, numpy=
array([[ 1.2,  0.2,  0. ,  0. ,  0.1],
       [-0.1,  1.2,  0.2,  0. ,  0.1],
       [ 0. ,  0. ,  1.2,  0.1,  0. ],
       [ 0. ,  0. , -0.1,  1.2,  0. ],
       [-0.1, -0.1,  0. ,  0. ,  1.2]], dtype=float32)>, 'X_d': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([1., 1., 1., 1., 1.], dtype=float32)>, 'sigma_t': <tf.Tensor: shape=(5, 5), dtype=float32, numpy=
array([[0.1, 0. , 0. , 0. , 0. ],
       [0. , 0.1, 0. , 0. , 0. ],
       [0. , 0. , 0.1, 0. , 0. ],
       [0. , 0. , 0. , 0.1, 0. ],
       [0. , 0. , 0. , 0. , 0.1]], dtype=float32)>, 'u_m': 0.1, 'u_M': 1.0, 'alpha': <tf.Tensor: shape=(5,), dtype=float32, numpy=array([0.01, 0.01, 0.01, 0.01, 0.01], dtype=float32)>, 'beta': 0.1, 'ctrl_hidden_units': [32, 32], 'multiple_ctrls': False}
Dataloader: DataLoaderFromMap
Data options: {'N_train': 2560, 'N_test': 25600, 'batch_size': 512, 'dim': 5, 'get_X0': <function get_X0 at 0x000002817D2DBBE0>}
Learning rate: {'boundaries': [200], 'values': [0.002, 0.0002], 'name': None}
EPOCHS: 50
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [200], 'values': [0.005, 0.0], 'name': None}


==> data_for_tex/oil_drilling/adadelta_N30/0_loss.csv <==
,time,f
0,0,0.4384151101112366
1,1,0.4161730706691742
2,2,0.3812846541404724
3,3,0.3574908375740051
4,4,0.33144015073776245
5,5,0.3119729161262512
6,6,0.29122814536094666
7,7,0.27217918634414673
8,8,0.2583271563053131
9,9,0.24500195682048798
10,10,0.24050912261009216
11,11,0.21908490359783173
12,12,0.2098439633846283
13,13,0.19232746958732605
14,14,0.18068745732307434
15,15,0.1646270453929901
16,16,0.16386592388153076
17,17,0.1539553999900818
18,18,0.14560890197753906
19,19,0.13178402185440063
20,20,0.12442698329687119
21,21,0.12344001233577728
22,22,0.10302601754665375
23,23,0.08961907774209976
24,24,0.0822022557258606
25,25,0.07541964948177338
26,26,0.06592585891485214
27,27,0.05882912129163742
28,28,0.051806576550006866
29,29,0.048271000385284424
30,30,0.04307759925723076
31,31,0.02201090194284916
32,32,0.011597229167819023
33,33,0.012368901632726192
34,34,0.011810303665697575
35,35,0.004259870387613773
36,36,-0.01669098064303398
37,37,-0.013033738359808922
38,38,-0.012871542945504189
39,39,-0.023083141073584557
40,40,-0.039190441370010376
41,41,-0.03284356743097305
42,42,-0.04517624154686928
43,43,-0.05115169286727905
44,44,-0.06051117926836014
45,45,-0.055163897573947906
46,46,-0.06593021005392075
47,47,-0.06735281646251678
48,48,-0.06965574622154236
49,49,-0.07021933794021606
50,50,-0.07288379967212677
51,51,-0.07659018039703369
52,52,-0.08632657676935196
53,53,-0.09519094228744507
54,54,-0.09833412617444992
55,55,-0.09761930257081985
56,56,-0.10229313373565674
57,57,-0.10659199953079224
58,58,-0.10804027318954468
59,59,-0.11188529431819916
60,60,-0.11072610318660736
61,61,-0.11865272372961044
62,62,-0.12270954996347427
63,63,-0.11489768326282501
64,64,-0.11681999266147614
65,65,-0.12721803784370422
66,66,-0.11600719392299652
67,67,-0.12425603717565536
68,68,-0.11394672095775604
69,69,-0.12846317887306213
70,70,-0.11364052444696426
71,71,-0.11926417052745819
72,72,-0.11630481481552124
73,73,-0.12221904844045639
74,74,-0.128213569521904
75,75,-0.11102046072483063
76,76,-0.12256669998168945
77,77,-0.1109711080789566
78,78,-0.13058589398860931
79,79,-0.11207301914691925
80,80,-0.1109498143196106


==> data_for_tex/oil_drilling/adadelta_N30/0_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,0.4384151101112366,,,
1,1,0.41566914319992065,,,
2,2,0.3959517180919647,,,
3,3,0.3765423595905304,,,
4,4,0.3500341773033142,,,
5,5,0.32715243101119995,,,
6,6,0.3152904212474823,,,
7,7,0.3017243444919586,,,
8,8,0.284273624420166,,,
9,9,0.27290961146354675,,,
10,10,0.2563522756099701,,,
11,11,0.24117112159729004,,,
12,12,0.2332545816898346,,,
13,13,0.21949562430381775,0.0021894361309628837,0.22168506043478065,0.21730618817285485
14,14,0.20463183522224426,0.003154650540555934,0.2077864857628002,0.20147718468168832
15,15,0.19951608777046204,0.0030909923882057825,0.20260708015866782,0.19642509538225625
16,16,0.18088263273239136,0.0040404664698309506,0.1849230992022223,0.1768421662625604
17,17,0.16280123591423035,0.004672171100263576,0.16747340701449392,0.15812906481396677
18,18,0.1554568111896515,0.004882491649027341,0.16033930283867884,0.15057431954062414
19,19,0.14226877689361572,0.005284360991752636,0.14755313788536836,0.13698441590186308
20,20,0.1274576038122177,0.005654678227766735,0.13311228203998446,0.12180292558445098
21,21,0.11632809787988663,0.005837718143513137,0.12216581602339976,0.11049037973637349
22,22,0.10324714332818985,0.006296552814893235,0.10954369614308308,0.09695059051329662
23,23,0.09113602340221405,0.006447168423041779,0.09758319182525584,0.08468885497917227
24,24,0.08840302377939224,0.006322006274024651,0.0947250300534169,0.08208101750536759
25,25,0.07822118699550629,0.006510581432719402,0.08473176842822569,0.07171060556278688
26,26,0.060093753039836884,0.006858293209057478,0.06695204624889436,0.0532354598307794
27,27,0.04870976135134697,0.0070900956294222914,0.05579985698076926,0.04161966572192468
28,28,0.04183204099535942,0.007146989822161062,0.04897903081752048,0.03468505117319836
29,29,0.036836959421634674,0.007138288578899152,0.043975248000533824,0.029698670842735524
30,30,0.028841814026236534,0.007213104222315605,0.03605491824855214,0.02162870980392093
31,31,0.015200222842395306,0.007305650749698909,0.022505873592094217,0.007894572092696396
32,32,0.004311911761760712,0.007564016772490932,0.011875928534251644,-0.0032521050107302205
33,33,0.0010616168146952987,0.00751075776247544,0.008572374577170739,-0.006449140947780142
34,34,0.00020409226999618113,0.007296610277667125,0.007500702547663306,-0.007092518007670944
35,35,-0.009065210819244385,0.007500947706623232,-0.0015642631126211526,-0.016566158525867618
36,36,-0.017654743045568466,0.007562459622456348,-0.010092283423112119,-0.025217202668024814
37,37,-0.02819584682583809,0.007702026899368567,-0.020493819926469523,-0.035897873725206655
38,38,-0.02794996276497841,0.00747328892041131,-0.020476673844567098,-0.03542325168538972
39,39,-0.03457416966557503,0.0075781833329892625,-0.026995986332585764,-0.04215235299856429
40,40,-0.03673018515110016,0.007441554880704846,-0.029288630270395313,-0.044171740031805004
41,41,-0.04443607106804848,0.007500876942794437,-0.03693519412525404,-0.051936948010842914
42,42,-0.048649776726961136,0.007518123222004295,-0.041131653504956844,-0.05616789994896543
43,43,-0.057630736380815506,0.007569289584398626,-0.05006144679641688,-0.06520002596521413
44,44,-0.05138423293828964,0.007216653052347263,-0.04416757988594238,-0.058600885990636904
45,45,-0.06272447854280472,0.007494000929638698,-0.05523047761316602,-0.07021847947244342
46,46,-0.0675148218870163,0.007523304225773616,-0.05999151766124268,-0.07503812611278991
47,47,-0.07229369133710861,0.007518570107921752,-0.06477512122918685,-0.07981226144503037
48,48,-0.07754959166049957,0.007491341397144289,-0.07005825026335528,-0.08504093305764386
49,49,-0.0841476321220398,0.007609739363419533,-0.07653789275862026,-0.09175737148545933
50,50,-0.08939970284700394,0.007584032896590048,-0.0818156699504139,-0.09698373574359398
51,51,-0.0923735648393631,0.007403353854147063,-0.08497021098521604,-0.09977691869351016
52,52,-0.10177986323833466,0.007667010006181001,-0.09411285323215365,-0.10944687324451566
53,53,-0.09576888382434845,0.0074450863057080145,-0.08832379751864043,-0.10321397013005647
54,54,-0.10226775705814362,0.007412232078752661,-0.09485552497939095,-0.10967998913689628
55,55,-0.10781335830688477,0.007477422457378641,-0.10033593584950612,-0.11529078076426341
56,56,-0.10442759096622467,0.007230267895407221,-0.09719732307081745,-0.11165785886163189
57,57,-0.11427761614322662,0.0073442949031495165,-0.10693332124007711,-0.12162191104637614
58,58,-0.118486188352108,0.00741652080704532,-0.11106966754506269,-0.12590270915915333
59,59,-0.1216120719909668,0.007461217591849442,-0.11415085439911736,-0.12907328958281625
60,60,-0.12410382181406021,0.007407914778089158,-0.11669590703597105,-0.13151173659214938
61,61,-0.12421015650033951,0.007397763668448726,-0.11681239283189078,-0.13160792016878822
62,62,-0.12381966412067413,0.0074279563179169665,-0.11639170780275716,-0.1312476204385911
63,63,-0.12658889591693878,0.0073835001911895974,-0.11920539572574919,-0.1339723961081284
64,64,-0.12097904831171036,0.007220808360309468,-0.11375823995140089,-0.12819985667201983
65,65,-0.12485979497432709,0.007373957074091942,-0.11748583790023515,-0.13223375204841903
66,66,-0.12159685045480728,0.007239791583879011,-0.11435705887092827,-0.1288366420386863
67,67,-0.12714166939258575,0.007336269551151039,-0.11980539984143472,-0.1344779389437368
68,68,-0.12562349438667297,0.007343503674856281,-0.11827999071181669,-0.13296699806152926
69,69,-0.12127399444580078,0.007284348973136506,-0.11398964547266427,-0.1285583434189373
70,70,-0.1294097602367401,0.007448076581016644,-0.12196168365572346,-0.13685783681775676
71,71,-0.12929174304008484,0.007423173585715268,-0.12186856945436957,-0.1367149166258001
72,72,-0.1268618404865265,0.007335291809445825,-0.11952654867708067,-0.13419713229597233
73,73,-0.12625399231910706,0.0073314406817253566,-0.1189225516373817,-0.13358543300083242
74,74,-0.12283562123775482,0.007155874215096212,-0.11567974702265861,-0.12999149545285105
75,75,-0.12488456815481186,0.007272146672046411,-0.11761242148276545,-0.13215671482685826
76,76,-0.12215127050876617,0.007205537528976321,-0.11494573297978986,-0.1293568080377425
77,77,-0.12622767686843872,0.0073028565340777386,-0.11892482033436098,-0.13353053340251647
78,78,-0.12637361884117126,0.007345665872627007,-0.11902795296854426,-0.13371928471379826
79,79,-0.13082517683506012,0.007444171894245586,-0.12338100494081454,-0.1382693487293057
80,80,-0.1258653849363327,0.007206366783559938,-0.11865901815277277,-0.13307175171989263


==> data_for_tex/oil_drilling/adadelta_N30/1_loss.csv <==
,time,f
0,0,0.4384151101112366
1,1,0.41291603446006775
2,2,0.3677259385585785
3,3,0.32101744413375854
4,4,0.2780666947364807
5,5,0.24817737936973572
6,6,0.20625729858875275
7,7,0.18259981274604797
8,8,0.15580949187278748
9,9,0.12578563392162323
10,10,0.0985555499792099
11,11,0.08389492332935333
12,12,0.05757414177060127
13,13,0.02916465327143669
14,14,0.02315797284245491
15,15,-0.0038100467063486576
16,16,-0.01478023361414671
17,17,-0.03158896788954735
18,18,-0.040902722626924515
19,19,-0.04815264046192169
20,20,-0.06769422441720963
21,21,-0.07932720333337784
22,22,-0.08956873416900635
23,23,-0.10476629436016083
24,24,-0.09064536541700363
25,25,-0.11955523490905762
26,26,-0.11314985901117325
27,27,-0.12835827469825745
28,28,-0.12766818702220917
29,29,-0.11215339601039886
30,30,-0.1400340348482132
31,31,-0.14814816415309906
32,32,-0.14620570838451385
33,33,-0.15825660526752472
34,34,-0.15595977008342743
35,35,-0.14977970719337463
36,36,-0.15254998207092285
37,37,-0.1618402749300003
38,38,-0.15554460883140564
39,39,-0.16279330849647522
40,40,-0.16309769451618195
41,41,-0.16178539395332336
42,42,-0.173328697681427
43,43,-0.16647019982337952
44,44,-0.18322895467281342
45,45,-0.16203513741493225
46,46,-0.17727310955524445
47,47,-0.1696310043334961
48,48,-0.16606846451759338
49,49,-0.16479304432868958
50,50,-0.1725095808506012
51,51,-0.17692355811595917
52,52,-0.18175606429576874
53,53,-0.17249247431755066
54,54,-0.17017140984535217
55,55,-0.1742575466632843
56,56,-0.1781119406223297
57,57,-0.17298975586891174
58,58,-0.17582416534423828
59,59,-0.17759929597377777
60,60,-0.18159550428390503
61,61,-0.18396824598312378
62,62,-0.18529924750328064
63,63,-0.17954248189926147
64,64,-0.17539973556995392
65,65,-0.19102703034877777
66,66,-0.18324925005435944
67,67,-0.17933186888694763
68,68,-0.19612190127372742
69,69,-0.18229463696479797
70,70,-0.170586496591568
71,71,-0.18311764299869537
72,72,-0.18969467282295227
73,73,-0.19189977645874023
74,74,-0.18695133924484253
75,75,-0.17743703722953796
76,76,-0.18159137666225433
77,77,-0.18248005211353302
78,78,-0.18225827813148499
79,79,-0.1989997923374176
80,80,-0.18847277760505676


==> data_for_tex/oil_drilling/adadelta_N30/1_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,0.4384151101112366,,,
1,1,0.4107200503349304,,,
2,2,0.37981224060058594,,,
3,3,0.34683817625045776,,,
4,4,0.3021012842655182,,,
5,5,0.25782832503318787,,,
6,6,0.21865150332450867,0.002216065418158031,0.2208675687426667,0.21643543790635064
7,7,0.204766184091568,0.0026926151211994335,0.20745879921276741,0.20207356897036857
8,8,0.17268593609333038,0.004087656178475113,0.1767735922718055,0.16859827991485526
9,9,0.1279723346233368,0.0055233011274415525,0.13349563575077836,0.12244903349589524
10,10,0.10459589958190918,0.005896717952258003,0.11049261753416718,0.09869918162965118
11,11,0.0724627822637558,0.006568867649807525,0.07903164991356332,0.06589391461394828
12,12,0.05827559903264046,0.006464223754723174,0.06473982278736364,0.05181137527791728
13,13,0.05212930962443352,0.006479278514796526,0.05860858813923005,0.04565003110963699
14,14,0.01975424960255623,0.00698322456196141,0.02673747416451764,0.012771025040594818
15,15,-0.0063404664397239685,0.007181042147281356,0.0008405757075573873,-0.013521508587005324
16,16,-0.030098751187324524,0.007306202064880213,-0.02279254912244431,-0.037404953252204734
17,17,-0.04228634387254715,0.007468518604928334,-0.03481782526761881,-0.04975486247747549
18,18,-0.056054454296827316,0.007445284186541216,-0.0486091701102861,-0.06349973848336854
19,19,-0.0672525092959404,0.007394073876079406,-0.059858435419860995,-0.0746465831720198
20,20,-0.08661579340696335,0.0075817586073919615,-0.07903403479957138,-0.09419755201435531
21,21,-0.09092283248901367,0.007420306493913559,-0.08350252599510011,-0.09834313898292724
22,22,-0.10214416682720184,0.007441029124662111,-0.09470313770253973,-0.10958519595186396
23,23,-0.10817477852106094,0.007388162759220839,-0.1007866157618401,-0.11556294128028179
24,24,-0.11615840345621109,0.00734238713883698,-0.10881601631737411,-0.12350079059504807
25,25,-0.1158783882856369,0.007095947840404966,-0.10878244044523194,-0.12297433612604186
26,26,-0.11951067298650742,0.007112627820522529,-0.11239804516598488,-0.12662330080702994
27,27,-0.1290811002254486,0.007207031477792201,-0.12187406874765641,-0.1362881317032408
28,28,-0.13733328878879547,0.00724703106262731,-0.13008625772616816,-0.14458031985142278
29,29,-0.13955679535865784,0.007142072192366903,-0.13241472316629094,-0.14669886755102474
30,30,-0.14297088980674744,0.00715663531964225,-0.13581425448710518,-0.1501275251263897
31,31,-0.13809140026569366,0.0068924569283939354,-0.13119894333729973,-0.1449838571940876
32,32,-0.15833774209022522,0.007213302194919416,-0.1511244398953058,-0.16555104428514464
33,33,-0.15544770658016205,0.0070913209292608114,-0.14835638565090123,-0.16253902750942287
34,34,-0.1607775241136551,0.007091692690286632,-0.15368583142336845,-0.16786921680394173
35,35,-0.16515858471393585,0.0071723839268988026,-0.15798620078703704,-0.17233096864083466
36,36,-0.16480247676372528,0.006973691300959565,-0.1578287854627657,-0.17177616806468485
37,37,-0.16346947848796844,0.007127127948186649,-0.1563423505397818,-0.1705966064361551
38,38,-0.16657325625419617,0.006949858423570311,-0.15962339783062585,-0.1735231146777665
39,39,-0.17061015963554382,0.007012544271158658,-0.16359761536438516,-0.17762270390670248
40,40,-0.17382930219173431,0.007033229976383854,-0.16679607221535045,-0.18086253216811818
41,41,-0.16752766072750092,0.006963107927309974,-0.16056455280019094,-0.1744907686548109
42,42,-0.16891074180603027,0.006924032348911117,-0.16198670945711915,-0.1758347741549414
43,43,-0.17335456609725952,0.006858771240337611,-0.1664957948569219,-0.18021333733759715
44,44,-0.1735841929912567,0.006896040044080255,-0.16668815294717645,-0.18048023303533697
45,45,-0.17138448357582092,0.006711007469286365,-0.16467347610653454,-0.1780954910451073
46,46,-0.17598500847816467,0.006964823754532483,-0.1690201847236322,-0.18294983223269715
47,47,-0.18071416020393372,0.006987285643718077,-0.17372687456021563,-0.1877014458476518
48,48,-0.17501148581504822,0.006859958990071969,-0.16815152682497625,-0.18187144480512019
49,49,-0.17752648890018463,0.006855640223387167,-0.17067084867679747,-0.1843821291235718
50,50,-0.1775575578212738,0.006862417401404511,-0.1706951404198693,-0.1844199752226783
51,51,-0.18224459886550903,0.007023173465266824,-0.17522142540024221,-0.18926777233077585
52,52,-0.175025075674057,0.006824141679828387,-0.1682009339942286,-0.1818492173538854
53,53,-0.18618926405906677,0.007202985884674483,-0.17898627817439228,-0.19339224994374127
54,54,-0.1746315211057663,0.0070287986670220055,-0.1676027224387443,-0.1816603197727883
55,55,-0.18279945850372314,0.007084196060720749,-0.1757152624430024,-0.1898836545644439
56,56,-0.18577012419700623,0.0071711096431930545,-0.17859901455381316,-0.1929412338401993
57,57,-0.18289904296398163,0.007175621188663373,-0.17572342177531824,-0.190074664152645
58,58,-0.17750971019268036,0.006819933024731695,-0.17068977716794867,-0.18432964321741205
59,59,-0.1907634139060974,0.007064290053992143,-0.18369912385210527,-0.19782770396008956
60,60,-0.18317463994026184,0.007051059864721907,-0.17612358007553994,-0.19022569980498374
61,61,-0.1837468445301056,0.00690361496106911,-0.17684322956903648,-0.1906504594911747
62,62,-0.18113799393177032,0.00687323192044111,-0.1742647620113292,-0.18801122585221144
63,63,-0.1863763928413391,0.006916962203115644,-0.17945943063822348,-0.19329335504445475
64,64,-0.1901983916759491,0.0070658687258441395,-0.18313252295010496,-0.19726426040179323
65,65,-0.19168834388256073,0.00719404007363966,-0.18449430380892107,-0.1988823839562004
66,66,-0.18594665825366974,0.006914680459940056,-0.17903197779372967,-0.1928613387136098
67,67,-0.18326686322689056,0.006849659966065473,-0.17641720326082508,-0.19011652319295605
68,68,-0.18554998934268951,0.00688143221264045,-0.17866855713004906,-0.19243142155532997
69,69,-0.1828669011592865,0.006801183455446353,-0.17606571770384014,-0.18966808461473286
70,70,-0.18663445115089417,0.00696210588820945,-0.17967234526268472,-0.1935965570391036
71,71,-0.18828782439231873,0.006895578752726706,-0.18139224563959203,-0.19518340314504543
72,72,-0.18491315841674805,0.006823345343080246,-0.1780898130736678,-0.1917365037598283
73,73,-0.18936355412006378,0.006941736452650785,-0.182421817667413,-0.19630529057271456
74,74,-0.18578508496284485,0.006897626198276273,-0.17888745876456857,-0.19268271116112112
75,75,-0.1854790449142456,0.00685823876334097,-0.17862080615090464,-0.19233728367758657
76,76,-0.18502643704414368,0.006893082368713427,-0.17813335467543026,-0.1919195194128571
77,77,-0.19469162821769714,0.007102846644052564,-0.1875887815736446,-0.2017944748617497
78,78,-0.18696120381355286,0.006889177988710862,-0.180072025824842,-0.19385038180226372
79,79,-0.18990446627140045,0.006945619213808519,-0.18295884705759194,-0.19685008548520896
80,80,-0.18773016333580017,0.006921206525940945,-0.18080895680985923,-0.1946513698617411


==> data_for_tex/oil_drilling/adadelta_N30/experiment_settings.txt <==
Model: OilDrilling
Model options: {'T': 1, 'N_euler': 30, 'h': 0.03333333333333333, 'dim': 1, 'multiple_ctrls': False, 'mu': 0.01, 'sigma': 0.2, 'rho': 0.01, 'epsilon': 0.0, 'xi_s': 0.005, 'K0': 5.0, 'xi_e': 0.01, 'qS': 10.0, 'gamma': 0.01, 'U': <function <lambda> at 0x0000028A880BBE20>, 'c_s': <function OilDrilling.__init__.<locals>.<lambda> at 0x0000028A880B8160>, 'c_e': <function OilDrilling.__init__.<locals>.<lambda> at 0x0000028A5AF1CD30>}
Dataloader: ConstantLoader
Data options: {'N_train': 2560, 'N_test': 10240, 'batch_size': 512, 'X0': <tf.Tensor: shape=(1,), dtype=float32, numpy=array([1.], dtype=float32)>}
Learning rate: {'boundaries': [300], 'values': [0.5, 0.05], 'name': None}
EPOCHS: 80

Optimizer 0 : LAdadelta  Sigma schedule: <tf.Variable 'LAdadelta/sigma:0' shape=() dtype=float32, numpy=-0.0>
Optimizer 1 : LAdadelta  Sigma schedule: {'boundaries': [300], 'values': [0.005, 0.0], 'name': None}


==> data_for_tex/oil_drilling/adadelta_N50/0_loss.csv <==
,time,f
0,0,0.4589652419090271
1,1,0.4441627562046051
2,2,0.39795100688934326
3,3,0.36855655908584595
4,4,0.3468792140483856
5,5,0.324739545583725
6,6,0.30242475867271423
7,7,0.2859930098056793
8,8,0.2686673104763031
9,9,0.2555820345878601
10,10,0.24587467312812805
11,11,0.23198533058166504
12,12,0.21555650234222412
13,13,0.2134486436843872
14,14,0.20203860104084015
15,15,0.18169893324375153
16,16,0.16158384084701538
17,17,0.17144422233104706
18,18,0.1557454764842987
19,19,0.13815173506736755
20,20,0.1311582773923874
21,21,0.128138467669487
22,22,0.11580143123865128
23,23,0.10642679035663605
24,24,0.09529274702072144
25,25,0.09370027482509613
26,26,0.07875380665063858
27,27,0.07446141541004181
28,28,0.058919500559568405
29,29,0.07146205008029938
30,30,0.049742650240659714
31,31,0.03237897902727127
32,32,0.042268846184015274
33,33,0.02570117637515068
34,34,0.01276079099625349
35,35,0.021697040647268295
36,36,0.005097522400319576
37,37,-0.00796122569590807
38,38,-0.002146850572898984
39,39,-0.02329252101480961
40,40,-0.021127041429281235
41,41,-0.02866407111287117
42,42,-0.03477267548441887
43,43,-0.0330483540892601
44,44,-0.044260673224925995
45,45,-0.04334395378828049
46,46,-0.0460888147354126
47,47,-0.05212914198637009
48,48,-0.06157480925321579
49,49,-0.060282837599515915
50,50,-0.07696062326431274
51,51,-0.05611079931259155
52,52,-0.07232356071472168
53,53,-0.07652002573013306
54,54,-0.0839337408542633
55,55,-0.09529624879360199
56,56,-0.09464988112449646
57,57,-0.10633876174688339
58,58,-0.11486543715000153
59,59,-0.10387636721134186
60,60,-0.1157320961356163
61,61,-0.10346774011850357
62,62,-0.12572923302650452
63,63,-0.11545251309871674
64,64,-0.12534518539905548
65,65,-0.11815722286701202
66,66,-0.12405385822057724
67,67,-0.14540725946426392
68,68,-0.13044635951519012
69,69,-0.1402883231639862
70,70,-0.14647787809371948
71,71,-0.13745729625225067
72,72,-0.14834704995155334
73,73,-0.13166144490242004
74,74,-0.1270260512828827
75,75,-0.15051519870758057
76,76,-0.14680249989032745
77,77,-0.1459832638502121
78,78,-0.16089265048503876
79,79,-0.15408478677272797
80,80,-0.15576991438865662
81,81,-0.1604977250099182
82,82,-0.1646096557378769
83,83,-0.16278493404388428
84,84,-0.15489749610424042
85,85,-0.14781062304973602
86,86,-0.1603933870792389
87,87,-0.1643473207950592
88,88,-0.1482408344745636
89,89,-0.15420091152191162
90,90,-0.15706101059913635
91,91,-0.14994308352470398
92,92,-0.16488273441791534
93,93,-0.15547361969947815
94,94,-0.154844269156456
95,95,-0.15957796573638916
96,96,-0.16205453872680664
97,97,-0.15796926617622375
98,98,-0.14973753690719604
99,99,-0.1591726690530777
100,100,-0.16634128987789154


==> data_for_tex/oil_drilling/adadelta_N50/0_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,0.45787689089775085,,,
1,1,0.4324203431606293,,,
2,2,0.4071308374404907,,,
3,3,0.3842221200466156,,,
4,4,0.3659605383872986,,,
5,5,0.3504728078842163,,,
6,6,0.33218610286712646,,,
7,7,0.31927549839019775,,,
8,8,0.30823835730552673,,,
9,9,0.2877042889595032,,,
10,10,0.2715422213077545,,,
11,11,0.2599152624607086,0.0007860449412880736,0.2607013074019967,0.25912921751942053
12,12,0.24098701775074005,0.0028051946160653433,0.2437922123668054,0.2381818231346747
13,13,0.22713929414749146,0.003517445616817284,0.23065673976430873,0.22362184853067418
14,14,0.21421630680561066,0.004044317951292368,0.21826062475690303,0.2101719888543183
15,15,0.20463480055332184,0.004322561390433507,0.20895736194375533,0.20031223916288834
16,16,0.1926134079694748,0.004579682033316426,0.19719309000279123,0.18803372593615836
17,17,0.17068809270858765,0.005503277037376999,0.17619136974596464,0.16518481567121066
18,18,0.15878888964653015,0.00577901342266902,0.16456790306919916,0.15300987622386114
19,19,0.1486707627773285,0.0059925571400499585,0.15466331991737844,0.14267820563727854
20,20,0.1293390691280365,0.0065234424554657415,0.13586251158350224,0.12281562667257076
21,21,0.12493108958005905,0.006559631779408616,0.13149072135946765,0.11837145780065043
22,22,0.10773177444934845,0.006903458439743224,0.11463523288909168,0.10082831600960522
23,23,0.0960879698395729,0.0071734740434719405,0.10326144388304484,0.08891449579610097
24,24,0.08617167174816132,0.0073786686998359025,0.09355034044799722,0.07879300304832541
25,25,0.07606241106987,0.007559916677286798,0.08362232774715679,0.0685024943925832
26,26,0.07528697699308395,0.007346788368929635,0.08263376536201358,0.06794018862415432
27,27,0.0634080246090889,0.007693950277650595,0.0711019748867395,0.0557140743314383
28,28,0.05859510600566864,0.007717838783920273,0.0663129447895889,0.050877267221748367
29,29,0.05378032103180885,0.007601946219343146,0.061382267251152,0.04617837481246571
30,30,0.03205746039748192,0.00820510947409477,0.04026256987157669,0.023852350923387146
31,31,0.03257657214999199,0.007976016183150518,0.04055258833314251,0.02460055596684147
32,32,0.022908329963684082,0.008072620517912492,0.030980950481596575,0.01483570944577159
33,33,0.019577287137508392,0.00804600591493922,0.027623293052447612,0.011531281222569172
34,34,0.007697455119341612,0.008196823834882462,0.015894278954224073,-0.0004993687155408506
35,35,0.003910875413566828,0.008198661172782023,0.01210953658634885,-0.004287785759215195
36,36,0.004984523635357618,0.007986807488065068,0.012971331123422686,-0.0030022838527074495
37,37,-0.002418121788650751,0.008089845521494402,0.00567172373284365,-0.010507967310145153
38,38,-0.015053943730890751,0.008240881795770092,-0.0068130619351206585,-0.023294825526660845
39,39,-0.018209626898169518,0.008145507908907657,-0.01006411898926186,-0.026355134807077175
40,40,-0.01768488809466362,0.007992091582177395,-0.009692796512486225,-0.025676979676841016
41,41,-0.021270735189318657,0.008056976857983296,-0.013213758331335361,-0.029327712047301953
42,42,-0.026962004601955414,0.008018785081146371,-0.018943219520809042,-0.03498078968310178
43,43,-0.04131942614912987,0.008299069559877149,-0.03302035658925272,-0.04961849570900702
44,44,-0.04510297253727913,0.008293040398477947,-0.03680993213880118,-0.053396012935757076
45,45,-0.04850425571203232,0.008315919725129886,-0.04018833598690243,-0.0568201754371622
46,46,-0.05750168487429619,0.008213822900166957,-0.04928786197412923,-0.06571550777446314
47,47,-0.0539558120071888,0.00802821678644481,-0.04592759522074399,-0.06198402879363361
48,48,-0.06281450390815735,0.00809785617549656,-0.054716647732660786,-0.07091236008365391
49,49,-0.06737005710601807,0.008078209667855482,-0.059291847438162584,-0.07544826677387355
50,50,-0.0722205713391304,0.008168602803704851,-0.06405196853542555,-0.08038917414283525
51,51,-0.07713940739631653,0.008096304528193992,-0.06904310286812254,-0.08523571192451052
52,52,-0.0738324224948883,0.007946762162488526,-0.06588566033239979,-0.08177918465737682
53,53,-0.08620962500572205,0.00798347610031485,-0.07822614890540719,-0.0941931011060369
54,54,-0.09661933779716492,0.008103575337846546,-0.08851576245931837,-0.10472291313501146
55,55,-0.0962507501244545,0.008026208304235198,-0.0882245418202193,-0.1042769584286897
56,56,-0.09375329315662384,0.007874364480137435,-0.0858789286764864,-0.10162765763676128
57,57,-0.10839179158210754,0.008012171027153566,-0.10037962055495397,-0.11640396260926111
58,58,-0.09714722633361816,0.007783241078236428,-0.08936398525538174,-0.10493046741185459
59,59,-0.10859838128089905,0.007837889958922997,-0.10076049132197605,-0.11643627123982205
60,60,-0.11631461977958679,0.007916473401706911,-0.10839814637787988,-0.1242310931812937
61,61,-0.11345670372247696,0.007932489250382207,-0.10552421447209476,-0.12138919297285916
62,62,-0.11584015935659409,0.00775945515056082,-0.10808070420603326,-0.12359961450715491
63,63,-0.12890949845314026,0.007968891440169051,-0.12094060701297121,-0.1368783898933093
64,64,-0.1264398992061615,0.007703792546658463,-0.11873610665950303,-0.13414369175281995
65,65,-0.1312166154384613,0.007723166466570166,-0.12349344897189114,-0.13893978190503148
66,66,-0.13098138570785522,0.00774667719478578,-0.12323470851306945,-0.138728062902641
67,67,-0.13177402317523956,0.007629281119985588,-0.12414474205525397,-0.13940330429522516
68,68,-0.13199497759342194,0.0075854252208010075,-0.12440955237262093,-0.13958040281422293
69,69,-0.1393006592988968,0.007587977452502005,-0.13171268184639479,-0.1468886367513988
70,70,-0.14685945212841034,0.007674821721750858,-0.1391846304066595,-0.1545342738501612
71,71,-0.1433441936969757,0.007611507769763724,-0.135732685927212,-0.15095570146673942
72,72,-0.15497331321239471,0.007741235502029434,-0.14723207771036528,-0.16271454871442415
73,73,-0.15315695106983185,0.007566590649505855,-0.145590360420326,-0.1607235417193377
74,74,-0.15888172388076782,0.007653838337174284,-0.15122788554359354,-0.1665355622179421
75,75,-0.1511886715888977,0.007432026020072433,-0.14375664556882528,-0.15862069760897013
76,76,-0.1506970077753067,0.007355630339876845,-0.14334137743542985,-0.15805263811518355
77,77,-0.1536484956741333,0.0072812182922865005,-0.1463672773818468,-0.1609297139664198
78,78,-0.15717075765132904,0.007333649999324618,-0.14983710765200442,-0.16450440765065366
79,79,-0.15350398421287537,0.007215712060425927,-0.14628827215244944,-0.1607196962733013
80,80,-0.163741797208786,0.0073468518883864796,-0.15639494532039952,-0.1710886490971725
81,81,-0.16411569714546204,0.007411368100741393,-0.15670432904472065,-0.17152706524620343
82,82,-0.16254806518554688,0.007269606806004114,-0.15527845837954277,-0.16981767199155098
83,83,-0.16245442628860474,0.007348779283360631,-0.1551056470052441,-0.16980320557196538
84,84,-0.1595124900341034,0.007217138127439915,-0.1522953519066635,-0.1667296281615433
85,85,-0.15523292124271393,0.007183344854914788,-0.14804957638779914,-0.16241626609762871
86,86,-0.15850701928138733,0.007221442181674399,-0.15128557709971294,-0.16572846146306172
87,87,-0.16562137007713318,0.007490136805565262,-0.15813123327156792,-0.17311150688269844
88,88,-0.16613924503326416,0.007303608168470362,-0.1588356368647938,-0.17344285320173453
89,89,-0.16388361155986786,0.00731660325598763,-0.15656700830388023,-0.17120021481585548
90,90,-0.16496452689170837,0.007357628054722057,-0.1576068988369863,-0.17232215494643044
91,91,-0.164604052901268,0.007333454504541471,-0.15727059839672652,-0.1719375074058095
92,92,-0.16705778241157532,0.007348771405911065,-0.15970901100566426,-0.17440655381748638
93,93,-0.16474302113056183,0.0073008047978282455,-0.1574422163327336,-0.17204382592839007
94,94,-0.16148632764816284,0.0071588477818429605,-0.1543274798663199,-0.1686451754300058
95,95,-0.15382884442806244,0.007165435057850305,-0.14666340937021213,-0.16099427948591274
96,96,-0.1621694415807724,0.007281731298742841,-0.15488771028202955,-0.16945117287951525
97,97,-0.16489942371845245,0.007320469516337353,-0.1575789542021151,-0.1722198932347898
98,98,-0.1577504277229309,0.007142038152824784,-0.15060838957010614,-0.16489246587575568
99,99,-0.16349227726459503,0.0072214479180088146,-0.1562708293465862,-0.17071372518260386
100,100,-0.16132667660713196,0.007227893847918806,-0.15409878275921315,-0.16855457045505076


==> data_for_tex/oil_drilling/adadelta_N50/1_loss.csv <==
,time,f
0,0,0.4589652419090271
1,1,0.4302986264228821
2,2,0.3850131630897522
3,3,0.3397234082221985
4,4,0.2987029552459717
5,5,0.25901809334754944
6,6,0.22735729813575745
7,7,0.20489497482776642
8,8,0.17585134506225586
9,9,0.15495996177196503
10,10,0.12808580696582794
11,11,0.09906842559576035
12,12,0.07466442137956619
13,13,0.05470963567495346
14,14,0.032685935497283936
15,15,0.02428882010281086
16,16,-0.011437575332820415
17,17,-0.004121964331716299
18,18,-0.025595802813768387
19,19,-0.03048509731888771
20,20,-0.046492379158735275
21,21,-0.05733541399240494
22,22,-0.07875234633684158
23,23,-0.07938455790281296
24,24,-0.0890040174126625
25,25,-0.08873060345649719
26,26,-0.10161606222391129
27,27,-0.10176215320825577
28,28,-0.1180352121591568
29,29,-0.12098228931427002
30,30,-0.12283319234848022
31,31,-0.12089934200048447
32,32,-0.13916756212711334
33,33,-0.13213658332824707
34,34,-0.15688194334506989
35,35,-0.13614429533481598
36,36,-0.15817990899085999
37,37,-0.13969646394252777
38,38,-0.15858401358127594
39,39,-0.16624781489372253
40,40,-0.15026338398456573
41,41,-0.17575755715370178
42,42,-0.17682838439941406
43,43,-0.17063108086585999
44,44,-0.16157934069633484
45,45,-0.16546308994293213
46,46,-0.1691528707742691
47,47,-0.1705772578716278
48,48,-0.15692362189292908
49,49,-0.17140309512615204
50,50,-0.1722409427165985
51,51,-0.1756061613559723
52,52,-0.15966269373893738
53,53,-0.17427578568458557
54,54,-0.17092813551425934
55,55,-0.17133967578411102
56,56,-0.17061442136764526
57,57,-0.18065086007118225
58,58,-0.1704772561788559
59,59,-0.1792156994342804
60,60,-0.18184563517570496
61,61,-0.16989536583423615
62,62,-0.18037806451320648
63,63,-0.17173586785793304
64,64,-0.18464317917823792
65,65,-0.1814727783203125
66,66,-0.17280755937099457
67,67,-0.17630377411842346
68,68,-0.17329372465610504
69,69,-0.1768660843372345
70,70,-0.1825001835823059
71,71,-0.18010281026363373
72,72,-0.18331804871559143
73,73,-0.1810644119977951
74,74,-0.17695516347885132
75,75,-0.18563255667686462
76,76,-0.17487874627113342
77,77,-0.16998904943466187
78,78,-0.1766435205936432
79,79,-0.19021064043045044
80,80,-0.17049525678157806
81,81,-0.18400076031684875
82,82,-0.18601249158382416
83,83,-0.1799706369638443
84,84,-0.1919168382883072
85,85,-0.19439707696437836
86,86,-0.1812293529510498
87,87,-0.18332412838935852
88,88,-0.17755849659442902
89,89,-0.1832088977098465
90,90,-0.18896842002868652
91,91,-0.18346168100833893
92,92,-0.18420076370239258
93,93,-0.18953776359558105
94,94,-0.18258623778820038
95,95,-0.18740049004554749
96,96,-0.17199945449829102
97,97,-0.17814455926418304
98,98,-0.17622748017311096
99,99,-0.19043195247650146
100,100,-0.17921960353851318


==> data_for_tex/oil_drilling/adadelta_N50/1_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,0.45787689089775085,,,
1,1,0.4274360239505768,,,
2,2,0.39332377910614014,,,
3,3,0.3603443205356598,,,
4,4,0.33059626817703247,,,
5,5,0.27639681100845337,,,
6,6,0.25759994983673096,,,
7,7,0.22725030779838562,0.0029586640529583683,0.23020897185134398,0.22429164374542726
8,8,0.17196466028690338,0.005426648383292718,0.1773913086701961,0.16653801190361067
9,9,0.14363689720630646,0.006067949110396502,0.14970484631670297,0.13756894809590994
10,10,0.12559299170970917,0.006325643424344904,0.13191863513405408,0.11926734828536427
11,11,0.09832064807415009,0.006783687168467822,0.1051043352426179,0.09153696090568227
12,12,0.06809040158987045,0.007216240070327716,0.07530664166019817,0.06087416151954274
13,13,0.0570685900747776,0.007308583116630767,0.06437717319140837,0.049760006958146835
14,14,0.027800066396594048,0.0077080900965338815,0.035508156493127926,0.020091976300060165
15,15,0.011361395940184593,0.007848879826169863,0.019210275766354458,0.00351251611401473
16,16,-0.0008458620286546648,0.007799038616859614,0.006953176588204949,-0.008644900645514278
17,17,-0.021783078089356422,0.008013586157180933,-0.01376949193217549,-0.029796664246537354
18,18,-0.03870417922735214,0.008029554829030025,-0.030674624398322116,-0.04673373405638217
19,19,-0.03339555114507675,0.007594867309664018,-0.025800683835412733,-0.040990418454740774
20,20,-0.05810026824474335,0.007897559010682365,-0.050202709234060984,-0.06599782725542572
21,21,-0.06721815466880798,0.008121855508880511,-0.05909629915992747,-0.07534001017768849
22,22,-0.08131372183561325,0.008114131911877704,-0.07319958992373554,-0.08942785374749096
23,23,-0.09193846583366394,0.008008763037701526,-0.08392970279596242,-0.09994722887136546
24,24,-0.08616584539413452,0.007692500494392129,-0.07847334489974239,-0.09385834588852665
25,25,-0.10029595345258713,0.007641918286003601,-0.09265403516658352,-0.10793787173859073
26,26,-0.11025208234786987,0.007746389604564257,-0.10250569274330562,-0.11799847195243413
27,27,-0.11317304521799088,0.0076197214291809775,-0.1055533237888099,-0.12079276664717185
28,28,-0.1261414736509323,0.0076318671031316895,-0.11850960654780063,-0.133773340754064
29,29,-0.13548985123634338,0.007740199698653846,-0.12774965153768952,-0.14323005093499724
30,30,-0.14001326262950897,0.007631553952366923,-0.13238170867714205,-0.1476448165818759
31,31,-0.13794660568237305,0.007442520313501275,-0.13050408536887176,-0.14538912599587434
32,32,-0.15222936868667603,0.007518687138271482,-0.14471068154840455,-0.1597480558249475
33,33,-0.14417634904384613,0.007358879923933008,-0.13681746911991313,-0.15153522896777913
34,34,-0.15295572578907013,0.007326595628047476,-0.14562913016102266,-0.1602823214171176
35,35,-0.1551368683576584,0.00718094460613612,-0.14795592375152228,-0.1623178129637945
36,36,-0.16504450142383575,0.007401625154023183,-0.15764287626981258,-0.17244612657785893
37,37,-0.1596737653017044,0.007103210528716852,-0.15257055477298756,-0.16677697583042125
38,38,-0.16510286927223206,0.0074050118828549285,-0.15769785738937714,-0.17250788115508697
39,39,-0.15817426145076752,0.007599156094248119,-0.1505751053565194,-0.16577341754501562
40,40,-0.16702765226364136,0.007126042398097673,-0.1599016098655437,-0.17415369466173902
41,41,-0.16325043141841888,0.0069830727705116336,-0.15626735864790725,-0.17023350418893052
42,42,-0.17459897696971893,0.00718327862784893,-0.16741569834187,-0.18178225559756786
43,43,-0.17078131437301636,0.0072350104714625375,-0.1635463039015538,-0.1780163248444789
44,44,-0.16255302727222443,0.007480402068189451,-0.15507262520403498,-0.17003342934041388
45,45,-0.17511864006519318,0.007100078718952712,-0.16801856134624046,-0.1822187187841459
46,46,-0.16845253109931946,0.006944122073619474,-0.1615084090257,-0.17539665317293893
47,47,-0.17688913643360138,0.007150454593957269,-0.1697386818396441,-0.18403959102755865
48,48,-0.17681348323822021,0.006931610635705946,-0.16988187260251428,-0.18374509387392615
49,49,-0.18264536559581757,0.007002487724932187,-0.17564287787088537,-0.18964785332074977
50,50,-0.17725734412670135,0.006866441091446323,-0.17039090303525503,-0.18412378521814768
51,51,-0.1835513561964035,0.00696809899964491,-0.1765832571967586,-0.1905194551960484
52,52,-0.17673689126968384,0.006758985995383628,-0.1699779052743002,-0.18349587726506747
53,53,-0.1814955472946167,0.00689218849216256,-0.17460335880245414,-0.18838773578677925
54,54,-0.17812520265579224,0.006742227048568442,-0.1713829756072238,-0.18486742970436068
55,55,-0.17902876436710358,0.006739221652589554,-0.17228954271451402,-0.18576798601969313
56,56,-0.17993775010108948,0.006825800969244606,-0.17311194913184488,-0.18676355107033407
57,57,-0.1815466731786728,0.006841636102364263,-0.17470503707630852,-0.18838830928103706
58,58,-0.179846853017807,0.0066572781434268875,-0.1731895748743801,-0.1865041311612339
59,59,-0.18200042843818665,0.006820489576207792,-0.17517993886197886,-0.18882091801439443
60,60,-0.1833619475364685,0.006803908951484949,-0.17655803858498356,-0.19016585648795345
61,61,-0.17449578642845154,0.006495099131065916,-0.16800068729738563,-0.18099088555951745
62,62,-0.18563075363636017,0.006794018029928161,-0.178836735606432,-0.19242477166628832
63,63,-0.17920537292957306,0.0066041952002310915,-0.17260117772934197,-0.18580956812980415
64,64,-0.1805659532546997,0.0067933273834362515,-0.17377262587126346,-0.18735928063813595
65,65,-0.17976820468902588,0.00661432552262945,-0.17315387916639643,-0.18638253021165532
66,66,-0.19197306036949158,0.006753709015208337,-0.18521935135428325,-0.1987267693846999
67,67,-0.18001551926136017,0.006521723479061138,-0.17349379578229904,-0.1865372427404213
68,68,-0.18167327344417572,0.0064835528677204745,-0.17518972057645524,-0.1881568263118962
69,69,-0.1848636418581009,0.006497137162955763,-0.17836650469514512,-0.19136077902105667
70,70,-0.18731701374053955,0.0067229099632796375,-0.1805941037772599,-0.1940399237038192
71,71,-0.18852342665195465,0.006627832892913345,-0.1818955937590413,-0.195151259544868
72,72,-0.18442711234092712,0.006552043382717401,-0.17787506895820973,-0.19097915572364452
73,73,-0.18242353200912476,0.006524122517009153,-0.1758994094921156,-0.1889476545261339
74,74,-0.18425460159778595,0.006533056960100995,-0.17772154463768494,-0.19078765855788696
75,75,-0.18346504867076874,0.006456584168346145,-0.17700846450242258,-0.1899216328391149
76,76,-0.1851881593465805,0.00645833027016896,-0.17872982907641155,-0.19164648961674946
77,77,-0.1862252950668335,0.006416677163753016,-0.17980861790308048,-0.19264197223058652
78,78,-0.18291161954402924,0.006418350557891552,-0.17649326898613768,-0.1893299701019208
79,79,-0.17657974362373352,0.006440712500529945,-0.17013903112320358,-0.18302045612426346
80,80,-0.17885711789131165,0.006199138026826829,-0.1726579798644848,-0.18505625591813848
81,81,-0.18373212218284607,0.006365939173388015,-0.17736618300945806,-0.19009806135623408
82,82,-0.18007464706897736,0.0063620372280070525,-0.1737126098409703,-0.1864366842969844
83,83,-0.18622778356075287,0.0063223281907490774,-0.1799054553700038,-0.19255011175150194
84,84,-0.18849138915538788,0.006334218175493056,-0.1821571709798948,-0.19482560733088095
85,85,-0.18548792600631714,0.006384890924822988,-0.17910303508149414,-0.19187281693114014
86,86,-0.19061776995658875,0.006389656529515425,-0.18422811342707332,-0.19700742648610417
87,87,-0.18774184584617615,0.00634712869380451,-0.18139471715237163,-0.19408897453998067
88,88,-0.18736854195594788,0.006351991157119274,-0.1810165507988286,-0.19372053311306714
89,89,-0.18974213302135468,0.006411528190140976,-0.1833306048312137,-0.19615366121149566
90,90,-0.18525314331054688,0.006336225232517773,-0.1789169180780291,-0.19158936854306466
91,91,-0.18865996599197388,0.0063641306927308605,-0.182295835299243,-0.19502409668470475
92,92,-0.18531709909439087,0.006314398564988176,-0.1790027005294027,-0.19163149765937904
93,93,-0.18774910271167755,0.006415673105941748,-0.1813334296057358,-0.1941647758176193
94,94,-0.18768291175365448,0.006373739979238654,-0.18130917177441583,-0.19405665173289313
95,95,-0.1928582340478897,0.006485756990291973,-0.18637247705759774,-0.19934399103818168
96,96,-0.18608717620372772,0.006270239211478475,-0.17981693699224924,-0.1923574154152062
97,97,-0.18560029566287994,0.006336106734535234,-0.1792641889283447,-0.1919364023974152
98,98,-0.1855974942445755,0.006292465978006033,-0.17930502826656947,-0.19188996022258153
99,99,-0.18997694551944733,0.006418634971750745,-0.18355831054769658,-0.19639558049119807
100,100,-0.19012115895748138,0.006364376324851763,-0.18375678263262962,-0.19648553528233315


==> data_for_tex/oil_drilling/adadelta_N50/experiment_settings.txt <==
Model: OilDrilling
Model options: {'T': 1, 'N_euler': 50, 'h': 0.02, 'dim': 1, 'multiple_ctrls': False, 'mu': 0.01, 'sigma': 0.2, 'rho': 0.01, 'epsilon': 0.0, 'xi_s': 0.005, 'K0': 5.0, 'xi_e': 0.01, 'qS': 10.0, 'gamma': 0.01, 'U': <function <lambda> at 0x00000232F96593F0>, 'c_s': <function OilDrilling.__init__.<locals>.<lambda> at 0x00000232F965A3B0>, 'c_e': <function OilDrilling.__init__.<locals>.<lambda> at 0x00000232E617BD00>}
Dataloader: ConstantLoader
Data options: {'N_train': 2560, 'N_test': 12800, 'batch_size': 512, 'X0': <tf.Tensor: shape=(1,), dtype=float32, numpy=array([1.], dtype=float32)>}
Learning rate: {'boundaries': [400], 'values': [0.5, 0.05], 'name': None}
EPOCHS: 100

Optimizer 0 : LAdadelta  Sigma schedule: <tf.Variable 'LAdadelta/sigma:0' shape=() dtype=float32, numpy=-0.0>
Optimizer 1 : LAdadelta  Sigma schedule: {'boundaries': [400], 'values': [0.005, 0.0], 'name': None}


==> data_for_tex/oil_drilling/adam_N10/0_loss.csv <==
,time,f
0,0,0.4396597445011139
1,1,0.4275791049003601
2,2,0.3850654661655426
3,3,0.34606996178627014
4,4,0.3094354569911957
5,5,0.2683855891227722
6,6,0.2363814413547516
7,7,0.20331673324108124
8,8,0.17495951056480408
9,9,0.1420755535364151
10,10,0.11496526002883911
11,11,0.09016275405883789
12,12,0.06614213436841965
13,13,0.055305808782577515
14,14,0.023146068677306175
15,15,0.016209224238991737
16,16,0.005381191615015268
17,17,-0.010307805612683296
18,18,-0.03059607744216919
19,19,-0.03950142115354538
20,20,-0.04362381249666214
21,21,-0.05198879912495613
22,22,-0.060774702578783035
23,23,-0.07407145947217941
24,24,-0.07221813499927521
25,25,-0.09152467548847198
26,26,-0.09060303121805191
27,27,-0.09769661724567413
28,28,-0.09719791263341904
29,29,-0.10246653854846954
30,30,-0.10395300388336182
31,31,-0.11272455751895905
32,32,-0.11636108160018921
33,33,-0.1014314517378807
34,34,-0.12064262479543686
35,35,-0.13645079731941223
36,36,-0.13105687499046326
37,37,-0.13268928229808807
38,38,-0.13390745222568512
39,39,-0.13193868100643158
40,40,-0.1330460011959076
41,41,-0.1489618569612503
42,42,-0.14378318190574646
43,43,-0.1446085274219513
44,44,-0.14284110069274902
45,45,-0.14473065733909607
46,46,-0.136952742934227
47,47,-0.14469465613365173
48,48,-0.15304593741893768
49,49,-0.1479908674955368
50,50,-0.14301837980747223
51,51,-0.14638113975524902
52,52,-0.1538478136062622
53,53,-0.1546604037284851
54,54,-0.14873044192790985
55,55,-0.15199625492095947
56,56,-0.15450897812843323
57,57,-0.14750750362873077
58,58,-0.1630331426858902
59,59,-0.16150231659412384
60,60,-0.15665218234062195
61,61,-0.1595795750617981
62,62,-0.1706548035144806
63,63,-0.1701921969652176
64,64,-0.16695494949817657
65,65,-0.16344407200813293
66,66,-0.16695261001586914
67,67,-0.1483462154865265
68,68,-0.1575334370136261
69,69,-0.1531345397233963
70,70,-0.15638092160224915
71,71,-0.164682999253273
72,72,-0.167741060256958
73,73,-0.1668834388256073
74,74,-0.1528005599975586
75,75,-0.16744542121887207
76,76,-0.16441334784030914
77,77,-0.14974692463874817
78,78,-0.15442022681236267
79,79,-0.14537522196769714
80,80,-0.17548123002052307


==> data_for_tex/oil_drilling/adam_N10/0_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,0.4396597445011139,,,
1,1,0.40395206212997437,,,
2,2,0.36735016107559204,,,
3,3,0.3319709599018097,,,
4,4,0.29918020963668823,,,
5,5,0.27150410413742065,,,
6,6,0.2454366236925125,,,
7,7,0.22322885692119598,,,
8,8,0.20108821988105774,,,
9,9,0.18287725746631622,,,
10,10,0.15707118809223175,,,
11,11,0.13554096221923828,0.0015464824456471779,0.13708744466488545,0.1339944797735911
12,12,0.11107432842254639,0.003033847274183212,0.1141081756967296,0.10804048114836318
13,13,0.09974729269742966,0.003163024458262499,0.10291031715569215,0.09658426823916716
14,14,0.08619564026594162,0.00362183880161189,0.08981747906755351,0.08257380146432973
15,15,0.07743068039417267,0.003814817114280665,0.08124549750845333,0.073615863279892
16,16,0.07178645581007004,0.0037218817328085003,0.07550833754287854,0.06806457407726153
17,17,0.0681108757853508,0.003594016334401376,0.07170489211975217,0.06451685945094943
18,18,0.054366908967494965,0.003955700459598907,0.05832260942709387,0.05041120850789606
19,19,0.04713025316596031,0.003993919623122851,0.05112417278908316,0.04313633354283746
20,20,0.046110693365335464,0.003807916517934299,0.049918609883269766,0.04230277684740116
21,21,0.036204852163791656,0.004068189364215005,0.04027304152800666,0.03213666279957665
22,22,0.040817271918058395,0.003505701580390256,0.04432297349844865,0.03731157033766814
23,23,0.027355726808309555,0.003989848864473386,0.03134557567278294,0.02336587794383617
24,24,0.020974699407815933,0.004092548637227989,0.02506724804504392,0.016882150770587946
25,25,0.015109328553080559,0.004080673727415424,0.019190002280495982,0.011028654825665136
26,26,0.002107931999489665,0.004471934593107401,0.006579866592597066,-0.002364002593617736
27,27,-0.017931928858160973,0.004965560224991138,-0.012966368633169835,-0.02289748908315211
28,28,-0.031917694956064224,0.00534920687223316,-0.026568488083831065,-0.03726690182829739
29,29,-0.05340247601270676,0.0057046963118902935,-0.04769777970081646,-0.05910717232459705
30,30,-0.06992582976818085,0.006026345365756774,-0.06389948440242407,-0.07595217513393762
31,31,-0.08461986482143402,0.006349700009916205,-0.07827016481151781,-0.09096956483135023
32,32,-0.08767925202846527,0.006217642659200084,-0.08146160936926519,-0.09389689468766535
33,33,-0.0877949446439743,0.006342120559589359,-0.08145282408438495,-0.09413706520356366
34,34,-0.08427946269512177,0.0061991569034697,-0.07808030579165207,-0.09047861959859146
35,35,-0.10972845554351807,0.006691602374582547,-0.10303685316893552,-0.11642005791810062
36,36,-0.11700014770030975,0.00668374510261997,-0.11031640259768978,-0.12368389280292973
37,37,-0.11756505817174911,0.006680171275239219,-0.1108848868965099,-0.12424522944698833
38,38,-0.12236970663070679,0.006740481022147689,-0.1156292256085591,-0.12911018765285448
39,39,-0.13314272463321686,0.006948783422369587,-0.12619394121084726,-0.14009150805558646
40,40,-0.14263910055160522,0.00703896450825031,-0.1356001360433549,-0.14967806505985554
41,41,-0.14260558784008026,0.007097705570688831,-0.13550788226939142,-0.1497032934107691
42,42,-0.13930121064186096,0.0068659214877796375,-0.13243528915408131,-0.1461671321296406
43,43,-0.14490123093128204,0.007073204380709365,-0.1378280265505727,-0.1519744353119914
44,44,-0.1544208824634552,0.0071773779914937885,-0.1472435044719614,-0.161598260454949
45,45,-0.14995130896568298,0.007089478597589534,-0.14286183036809344,-0.15704078756327253
46,46,-0.1491936445236206,0.006997349164256958,-0.14219629535936365,-0.15619099368787756
47,47,-0.15082404017448425,0.006948909205676369,-0.14387513096880788,-0.15777294938016062
48,48,-0.15588423609733582,0.007084713869984055,-0.14879952222735177,-0.16296894996731986
49,49,-0.1536761224269867,0.007053866628270398,-0.1466222557987163,-0.1607299890552571
50,50,-0.1633550524711609,0.007220406204992695,-0.1561346462661682,-0.1705754586761536
51,51,-0.15570499002933502,0.007096844397554203,-0.14860814563178082,-0.16280183442688922
52,52,-0.16240034997463226,0.007102720474256797,-0.15529762950037546,-0.16950307044888907
53,53,-0.16182711720466614,0.0072266710935452476,-0.1546004461111209,-0.16905378829821138
54,54,-0.1675465703010559,0.007271231868874643,-0.16027533843218125,-0.17481780216993056
55,55,-0.16080403327941895,0.0071366482510545485,-0.15366738502836438,-0.1679406815304735
56,56,-0.16239747405052185,0.007091135618637421,-0.15530633843188443,-0.16948860966915927
57,57,-0.15922486782073975,0.007017813158573344,-0.1522070546621664,-0.16624268097931308
58,58,-0.1644229143857956,0.007082435596695997,-0.1573404787890996,-0.1715053499824916
59,59,-0.16239920258522034,0.0070434440592685174,-0.15535575852595182,-0.16944264664448885
60,60,-0.16477133333683014,0.007030677759511196,-0.15774065557731895,-0.17180201109634133
61,61,-0.16064509749412537,0.006994641842285373,-0.15365045565184,-0.16763973933641074
62,62,-0.15685661137104034,0.006806704554032066,-0.15004990681700828,-0.1636633159250724
63,63,-0.16526523232460022,0.007146787140248607,-0.1581184451843516,-0.17241201946484883
64,64,-0.16508419811725616,0.007085232030505222,-0.15799896608675093,-0.1721694301477614
65,65,-0.166399747133255,0.007111421478305846,-0.15928832565494916,-0.17351116861156085
66,66,-0.1683911830186844,0.00722244758597784,-0.16116873543270654,-0.17561363060466223
67,67,-0.16577623784542084,0.007014332282941547,-0.1587619055624793,-0.17279057012836238
68,68,-0.16160504519939423,0.006984138317152595,-0.15462090688224164,-0.1685891835165468
69,69,-0.16267263889312744,0.0069880789378357205,-0.15568455995529173,-0.16966071783096315
70,70,-0.16549909114837646,0.007112403492526621,-0.15838668765584984,-0.17261149464090308
71,71,-0.17087414860725403,0.007127937483356374,-0.16374621112389764,-0.1780020860906104
72,72,-0.16248425841331482,0.007053921839983733,-0.15543033657333108,-0.16953818025329856
73,73,-0.16363735496997833,0.007065836088464154,-0.1565715188815142,-0.17070319105844248
74,74,-0.1662314236164093,0.007086170621230701,-0.1591452529951786,-0.17331759423764
75,75,-0.16378292441368103,0.007056859502544673,-0.15672606491113636,-0.1708397839162257
76,76,-0.16251857578754425,0.007030514633251491,-0.15548806115429276,-0.16954909042079574
77,77,-0.16433574259281158,0.007063586659930624,-0.15727215593288096,-0.1713993292527422
78,78,-0.1599806845188141,0.006908162247977167,-0.15307252227083692,-0.16688884676679125
79,79,-0.16475674510002136,0.006910569056440823,-0.15784617604358053,-0.1716673141564622
80,80,-0.16448605060577393,0.00704518003854801,-0.15744087056722592,-0.17153123064432194


==> data_for_tex/oil_drilling/adam_N10/1_loss.csv <==
,time,f
0,0,0.4396597445011139
1,1,0.4286050796508789
2,2,0.38752251863479614
3,3,0.3491703271865845
4,4,0.3117309808731079
5,5,0.27385085821151733
6,6,0.24185223877429962
7,7,0.20806105434894562
8,8,0.17373622953891754
9,9,0.14496195316314697
10,10,0.12028367817401886
11,11,0.08858776092529297
12,12,0.06783928722143173
13,13,0.04960312694311142
14,14,0.030621826648712158
15,15,0.008689796552062035
16,16,-0.0042252009734511375
17,17,-0.014453789219260216
18,18,-0.03924855962395668
19,19,-0.044136032462120056
20,20,-0.05212869495153427
21,21,-0.05488535016775131
22,22,-0.07944971323013306
23,23,-0.076988585293293
24,24,-0.09001043438911438
25,25,-0.09703542292118073
26,26,-0.100263811647892
27,27,-0.10953629016876221
28,28,-0.11790845543146133
29,29,-0.1164972335100174
30,30,-0.12594792246818542
31,31,-0.12440137565135956
32,32,-0.12498223781585693
33,33,-0.1299472451210022
34,34,-0.14245417714118958
35,35,-0.1471480429172516
36,36,-0.13932670652866364
37,37,-0.14800217747688293
38,38,-0.14662858843803406
39,39,-0.1470700204372406
40,40,-0.14715971052646637
41,41,-0.15319529175758362
42,42,-0.1588529646396637
43,43,-0.1526317596435547
44,44,-0.15649119019508362
45,45,-0.1522560566663742
46,46,-0.151638001203537
47,47,-0.1539038121700287
48,48,-0.1655638962984085
49,49,-0.14708201587200165
50,50,-0.1609565019607544
51,51,-0.16135039925575256
52,52,-0.1583654135465622
53,53,-0.165604829788208
54,54,-0.16353988647460938
55,55,-0.1665632426738739
56,56,-0.17039713263511658
57,57,-0.16970202326774597
58,58,-0.16597367823123932
59,59,-0.16696560382843018
60,60,-0.17358361184597015
61,61,-0.17768031358718872
62,62,-0.17538262903690338
63,63,-0.16171450912952423
64,64,-0.1728525459766388
65,65,-0.1757146418094635
66,66,-0.17184560000896454
67,67,-0.1757468283176422
68,68,-0.1689838171005249
69,69,-0.16024523973464966
70,70,-0.16651581227779388
71,71,-0.16854754090309143
72,72,-0.1685158610343933
73,73,-0.16816926002502441
74,74,-0.1589096486568451
75,75,-0.17019544541835785
76,76,-0.1793505847454071
77,77,-0.1660066843032837
78,78,-0.17440371215343475
79,79,-0.17313261330127716
80,80,-0.16457296907901764


==> data_for_tex/oil_drilling/adam_N10/1_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,0.4396597445011139,,,
1,1,0.40527549386024475,,,
2,2,0.3696371912956238,,,
3,3,0.3339006304740906,,,
4,4,0.30314555764198303,,,
5,5,0.27453646063804626,,,
6,6,0.250456303358078,,,
7,7,0.22573931515216827,,,
8,8,0.20407423377037048,,,
9,9,0.18175353109836578,,,
10,10,0.15312260389328003,,,
11,11,0.12966914474964142,0.002366104794843846,0.13203524954448526,0.12730303995479758
12,12,0.10242170095443726,0.003525574202726329,0.10594727515716358,0.09889612675171093
13,13,0.09735271334648132,0.003326268451648789,0.10067898179813012,0.09402644489483253
14,14,0.08942636847496033,0.0034891901134116504,0.09291555858837197,0.08593717836154868
15,15,0.07374401390552521,0.003944830387619876,0.07768884429314508,0.06979918351790533
16,16,0.059993766248226166,0.004304245230987867,0.06429801147921403,0.0556895210172383
17,17,0.05259094759821892,0.004261814075071093,0.05685276167329001,0.04832913352314783
18,18,0.0529450848698616,0.0038602490131858505,0.056805333883047454,0.04908483585667575
19,19,0.04873313754796982,0.003950507649384697,0.052683645197354516,0.04478262989858512
20,20,0.04306729510426521,0.003993523881167974,0.047060818985433184,0.03907377122309724
21,21,0.02974884584546089,0.004205448066969797,0.03395429391243069,0.025543397778491093
22,22,0.014740695245563984,0.004594689641805915,0.019335384887369897,0.01014600560375807
23,23,0.008751572109758854,0.004598144982229486,0.013349717091988341,0.004153427127529368
24,24,-0.022195536643266678,0.005302281617577235,-0.016893255025689443,-0.027497818260843913
25,25,-0.04218471050262451,0.005703893994365921,-0.03648081650825859,-0.047888604496990436
26,26,-0.06607556343078613,0.006190169655493267,-0.05988539377529287,-0.0722657330862794
27,27,-0.08242622762918472,0.006394910275479599,-0.07603131735370512,-0.08882113790466432
28,28,-0.08901622146368027,0.0064982689226227765,-0.0825179525410575,-0.09551449038630304
29,29,-0.10086816549301147,0.006625479491323376,-0.0942426860016881,-0.10749364498433485
30,30,-0.1166660338640213,0.006855812463591625,-0.10981022140042968,-0.12352184632761293
31,31,-0.11157961934804916,0.0068383986441103665,-0.10474122070393879,-0.11841801799215954
32,32,-0.12267905473709106,0.006943228306709912,-0.11573582643038115,-0.12962228304380097
33,33,-0.13648080825805664,0.007114962533058686,-0.12936584572499796,-0.14359577079111532
34,34,-0.14141903817653656,0.007126224667841295,-0.13429281350869526,-0.14854526284437786
35,35,-0.14148826897144318,0.007187046045129109,-0.13430122292631408,-0.14867531501657227
36,36,-0.14620612561702728,0.007182607991560335,-0.13902351762546694,-0.15338873360858762
37,37,-0.14864005148410797,0.007269046173210189,-0.14137100531089777,-0.15590909765731817
38,38,-0.15095141530036926,0.00720760487423725,-0.14374381042613202,-0.1581590201746065
39,39,-0.15852396190166473,0.0073275079875959595,-0.15119645391406877,-0.1658514698892607
40,40,-0.15488111972808838,0.0073402414905007225,-0.14754087823758766,-0.1622213612185891
41,41,-0.15860220789909363,0.007403517293394277,-0.15119869060569935,-0.1660057251924879
42,42,-0.16386647522449493,0.007443755603668928,-0.15642271962082602,-0.17131023082816385
43,43,-0.15438945591449738,0.00713752313102889,-0.1472519327834685,-0.16152697904552626
44,44,-0.15918664634227753,0.007299574320219504,-0.15188707202205803,-0.16648622066249702
45,45,-0.16059519350528717,0.007252345436297828,-0.15334284806898935,-0.167847538941585
46,46,-0.16385480761528015,0.007252249424720963,-0.15660255819055918,-0.17110705704000112
47,47,-0.17115803062915802,0.007364085232019118,-0.1637939453971389,-0.17852211586117714
48,48,-0.16331341862678528,0.007095245728432724,-0.15621817289835255,-0.170408664355218
49,49,-0.1632237285375595,0.007108323039780652,-0.15611540549777886,-0.17033205157734016
50,50,-0.16731412708759308,0.007149035501626262,-0.1601650915859668,-0.17446316258921934
51,51,-0.16626253724098206,0.0070368179900309955,-0.15922571925095105,-0.17329935523101306
52,52,-0.17163445055484772,0.007140834663142799,-0.16449361589170491,-0.17877528521799052
53,53,-0.17245712876319885,0.007151590886502009,-0.16530553787669686,-0.17960871964970085
54,54,-0.16064181923866272,0.006931735490282542,-0.1537100837483802,-0.16757355472894525
55,55,-0.1761385202407837,0.007272821056819561,-0.16886569918396413,-0.18341134129760325
56,56,-0.1745050847530365,0.007134444440776849,-0.16737064031225965,-0.18163952919381335
57,57,-0.17300420999526978,0.007196010612226948,-0.16580819938304284,-0.18020022060749671
58,58,-0.1722896695137024,0.007103398606593083,-0.1651862709071093,-0.17939306812029548
59,59,-0.16397690773010254,0.007017405560002649,-0.15695950217009988,-0.1709943132901052
60,60,-0.1742326319217682,0.007138521046748441,-0.16709411087501974,-0.18137115296851664
61,61,-0.1758376955986023,0.007171657702441882,-0.16866603789616041,-0.18300935330104418
62,62,-0.16871795058250427,0.007028794796866447,-0.16168915578563783,-0.1757467453793707
63,63,-0.17096398770809174,0.007105585127166147,-0.1638584025809256,-0.17806957283525787
64,64,-0.17271120846271515,0.00715832835832609,-0.16555288010438907,-0.17986953682104123
65,65,-0.17621341347694397,0.007236995172113385,-0.1689764183048306,-0.18345040864905734
66,66,-0.17270053923130035,0.007104079152173062,-0.1655964600791273,-0.17980461838347342
67,67,-0.1645946055650711,0.00697949787254569,-0.1576151076925254,-0.1715741034376168
68,68,-0.17274823784828186,0.007115320781482735,-0.1656329170667991,-0.1798635586297646
69,69,-0.17175668478012085,0.007129783955657408,-0.16462690082446343,-0.17888646873577826
70,70,-0.1743430644273758,0.0070680568028208685,-0.16727500762455494,-0.18141112123019665
71,71,-0.17680320143699646,0.007241745997609682,-0.16956145543938678,-0.18404494743460614
72,72,-0.17269812524318695,0.0070903437369257,-0.16560778150626126,-0.17978846898011264
73,73,-0.17044273018836975,0.00710307409011116,-0.1633396560982586,-0.1775458042784809
74,74,-0.1801385134458542,0.007313806808401801,-0.1728247066374524,-0.18745232025425598
75,75,-0.17689469456672668,0.007129426375566159,-0.16976526819116053,-0.18402412094229284
76,76,-0.17010469734668732,0.007039635296577612,-0.1630650620501097,-0.17714433264326493
77,77,-0.17445382475852966,0.007187921553938799,-0.16726590320459087,-0.18164174631246846
78,78,-0.1785261631011963,0.007114530102882662,-0.17141163299831363,-0.18564069320407894
79,79,-0.17117725312709808,0.0070317871561816295,-0.16414546597091645,-0.17820904028327972
80,80,-0.17177437245845795,0.007108485850367402,-0.16466588660809053,-0.17888285830882536


==> data_for_tex/oil_drilling/adam_N10/experiment_settings.txt <==
Model: OilDrilling
Model options: {'T': 1, 'N_euler': 10, 'h': 0.1, 'dim': 1, 'multiple_ctrls': False, 'mu': 0.01, 'sigma': 0.2, 'rho': 0.01, 'epsilon': 0.0, 'xi_s': 0.005, 'K0': 5.0, 'xi_e': 0.01, 'qS': 10.0, 'gamma': 0.01, 'U': <function <lambda> at 0x00000288BDE93910>, 'c_s': <function OilDrilling.__init__.<locals>.<lambda> at 0x00000288BDE93B50>, 'c_e': <function OilDrilling.__init__.<locals>.<lambda> at 0x00000288BDE93AC0>}
Dataloader: ConstantLoader
Data options: {'N_train': 2560, 'N_test': 10240, 'batch_size': 512, 'X0': <tf.Tensor: shape=(1,), dtype=float32, numpy=array([1.], dtype=float32)>}
Learning rate: {'boundaries': [300], 'values': [0.002, 0.0002], 'name': None}
EPOCHS: 80

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=-0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [300], 'values': [0.002, 0.0], 'name': None}


==> data_for_tex/oil_drilling/adam_N20/0_loss.csv <==
,time,f
0,0,0.4368799328804016
1,1,0.4114747643470764
2,2,0.36653319001197815
3,3,0.3287544846534729
4,4,0.2903372347354889
5,5,0.2543090283870697
6,6,0.21927133202552795
7,7,0.18436677753925323
8,8,0.15241988003253937
9,9,0.11501716077327728
10,10,0.10303661972284317
11,11,0.07043252885341644
12,12,0.050932079553604126
13,13,0.02356698550283909
14,14,0.004696115851402283
15,15,-0.010497585870325565
16,16,-0.011708375066518784
17,17,-0.04492850974202156
18,18,-0.05671031028032303
19,19,-0.05441572517156601
20,20,-0.0700298473238945
21,21,-0.07538114488124847
22,22,-0.07858990132808685
23,23,-0.08500693738460541
24,24,-0.10230392217636108
25,25,-0.10656654834747314
26,26,-0.10392467677593231
27,27,-0.1101866215467453
28,28,-0.12456170469522476
29,29,-0.13312073051929474
30,30,-0.1196015477180481
31,31,-0.12951762974262238
32,32,-0.13539668917655945
33,33,-0.12621960043907166
34,34,-0.13485954701900482
35,35,-0.15641364455223083
36,36,-0.1434747576713562
37,37,-0.14072322845458984
38,38,-0.15113428235054016
39,39,-0.14683321118354797
40,40,-0.14965061843395233
41,41,-0.1474309265613556
42,42,-0.16114924848079681
43,43,-0.16388365626335144
44,44,-0.16580715775489807
45,45,-0.166937917470932
46,46,-0.16394421458244324
47,47,-0.1684577763080597
48,48,-0.17334052920341492
49,49,-0.1567792296409607
50,50,-0.15476922690868378
51,51,-0.16298644244670868
52,52,-0.16431748867034912
53,53,-0.16465385258197784
54,54,-0.16800808906555176
55,55,-0.16057544946670532
56,56,-0.16356930136680603
57,57,-0.17208698391914368
58,58,-0.17543044686317444
59,59,-0.19312937557697296
60,60,-0.17273864150047302
61,61,-0.17408423125743866
62,62,-0.17670610547065735
63,63,-0.18041281402111053
64,64,-0.18850287795066833
65,65,-0.18273964524269104
66,66,-0.1755845546722412
67,67,-0.17776742577552795
68,68,-0.1614241898059845
69,69,-0.1739395558834076
70,70,-0.17498473823070526
71,71,-0.17413662374019623
72,72,-0.16242414712905884
73,73,-0.1718987375497818
74,74,-0.17619331181049347
75,75,-0.18177273869514465
76,76,-0.1755962073802948
77,77,-0.16146016120910645
78,78,-0.17144982516765594
79,79,-0.17160959541797638
80,80,-0.17278960347175598


==> data_for_tex/oil_drilling/adam_N20/0_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,0.4369317591190338,,,
1,1,0.40057921409606934,,,
2,2,0.3665521740913391,,,
3,3,0.3343283236026764,,,
4,4,0.3018323481082916,,,
5,5,0.2652415335178375,,,
6,6,0.23038673400878906,,,
7,7,0.19615915417671204,,,
8,8,0.1543966382741928,0.0046192562778219134,0.15901589455201473,0.1497773819963709
9,9,0.10755697637796402,0.007265683861777269,0.11482266023974129,0.10029129251618675
10,10,0.06635589897632599,0.009235261312124902,0.07559116028845089,0.057120637664201085
11,11,0.03386113792657852,0.010408878487117551,0.04427001641369607,0.02345225943946097
12,12,0.015923961997032166,0.011208868350973403,0.02713283034800557,0.004715093646058762
13,13,0.004324649926275015,0.011475373451847112,0.015800023378122127,-0.0071507235255720974
14,14,-0.008184529840946198,0.01199189146900052,0.0038073616280543225,-0.020176421309946718
15,15,-0.015109531581401825,0.012099541882430863,-0.003009989698970962,-0.027209073463832688
16,16,-0.014650602824985981,0.012124877430397966,-0.0025257253945880145,-0.026775480255383947
17,17,-0.01483364962041378,0.011901050196310135,-0.0029325994241036456,-0.026734699816723915
18,18,-0.021057365462183952,0.012179047464702846,-0.008878317997481107,-0.033236412926886796
19,19,-0.0066466256976127625,0.011866819631465934,0.005220193933853172,-0.018513445329078698
20,20,-0.02530612424015999,0.012557580881095659,-0.01274854335906433,-0.03786370512125565
21,21,-0.026441115885972977,0.012833088202859421,-0.013608027683113555,-0.0392742040888324
22,22,-0.041972242295742035,0.012848900537723551,-0.029123341758018485,-0.054821142833465585
23,23,-0.032254282385110855,0.012555858648283829,-0.019698423736827026,-0.04481014103339469
24,24,-0.04433274641633034,0.012341376010870087,-0.031991370405460254,-0.05667412242720042
25,25,-0.043259330093860626,0.012574137883343897,-0.03068519221051673,-0.05583346797720452
26,26,-0.05350248143076897,0.012710468300172988,-0.04079201313059598,-0.06621294973094195
27,27,-0.07204173505306244,0.01283414679239712,-0.05920758826066532,-0.08487588184545956
28,28,-0.06652091443538666,0.01279933043584779,-0.05372158399953887,-0.07932024487123444
29,29,-0.06444701552391052,0.012216803637926432,-0.05223021188598409,-0.07666381916183695
30,30,-0.06649215519428253,0.012456195983120168,-0.05403595921116236,-0.0789483511774027
31,31,-0.08119426667690277,0.012684393635581328,-0.06850987304132145,-0.0938786603124841
32,32,-0.06681840121746063,0.012223653774237427,-0.05459474744322321,-0.07904205499169806
33,33,-0.09660457074642181,0.012427672324717368,-0.08417689842170445,-0.10903224307113918
34,34,-0.07884164154529572,0.01221047545671035,-0.06663116608858537,-0.09105211700200606
35,35,-0.10621389001607895,0.01280000808865387,-0.09341388192742509,-0.11901389810473281
36,36,-0.08706386387348175,0.011581110098421547,-0.0754827537750602,-0.0986449739719033
37,37,-0.1091662272810936,0.012329678934448406,-0.0968365483466452,-0.121495906215542
38,38,-0.12203115224838257,0.0126373265848859,-0.10939382566349667,-0.13466847883326846
39,39,-0.12263061106204987,0.012398389221566457,-0.11023222184048341,-0.13502900028361633
40,40,-0.1257355511188507,0.012390327996404545,-0.11334522312244616,-0.13812587911525526
41,41,-0.1250346601009369,0.01233534446137984,-0.11269931563955705,-0.13737000456231674
42,42,-0.12852466106414795,0.012190061494158215,-0.11633459956998973,-0.14071472255830617
43,43,-0.13382753729820251,0.012352466629458226,-0.12147507066874429,-0.14618000392766073
44,44,-0.1369708925485611,0.012305723917363842,-0.12466516863119725,-0.14927661646592494
45,45,-0.1451776623725891,0.012923832945497487,-0.13225382942709163,-0.1581014953180866
46,46,-0.12634946405887604,0.011936109821826914,-0.11441335423704913,-0.13828557388070295
47,47,-0.13524535298347473,0.012533201397188963,-0.12271215158628576,-0.1477785543806637
48,48,-0.14889991283416748,0.012641172563854719,-0.13625874027031276,-0.1615410853980222
49,49,-0.14570768177509308,0.012625650120279889,-0.1330820316548132,-0.15833333189537296
50,50,-0.1455252468585968,0.012053395438247324,-0.13347185142034948,-0.15757864229684412
51,51,-0.15253965556621552,0.012219696098192016,-0.1403199594680235,-0.16475935166440753
52,52,-0.15748120844364166,0.011988792130844445,-0.14549241631279722,-0.1694700005744861
53,53,-0.16316087543964386,0.012255110262734225,-0.15090576517690962,-0.1754159857023781
54,54,-0.15826961398124695,0.011900608334394373,-0.14636900564685257,-0.17017022231564133
55,55,-0.17422667145729065,0.012020863599754766,-0.16220580785753588,-0.18624753505704542
56,56,-0.16311247646808624,0.011736350333604156,-0.1513761261344821,-0.1748488268016904
57,57,-0.16565439105033875,0.01175107288317441,-0.15390331816716435,-0.17740546393351314
58,58,-0.1764930784702301,0.011824627665733077,-0.16466845080449702,-0.1883177061359632
59,59,-0.17008915543556213,0.011594770344175009,-0.15849438509138714,-0.18168392577973713
60,60,-0.16603848338127136,0.011667242152348552,-0.15437124122892282,-0.1777057255336199
61,61,-0.16079239547252655,0.01118625147959824,-0.14960614399292832,-0.17197864695212478
62,62,-0.17561110854148865,0.011766427230207889,-0.16384468131128077,-0.18737753577169652
63,63,-0.1661437451839447,0.011728150019013053,-0.15441559516493164,-0.17787189520295776
64,64,-0.16593146324157715,0.011666368264659954,-0.1542650949769172,-0.1775978315062371
65,65,-0.1616196483373642,0.011350499432558964,-0.15026914890480522,-0.17297014776992317
66,66,-0.16506922245025635,0.011585952484360042,-0.1534832699658963,-0.17665517493461638
67,67,-0.16848871111869812,0.011813377988905267,-0.15667533312979284,-0.1803020891076034
68,68,-0.17259444296360016,0.011630066703432178,-0.160964376260168,-0.18422450966703233
69,69,-0.1753183901309967,0.011829528272985012,-0.1634888618580117,-0.1871479184039817
70,70,-0.16749796271324158,0.011546519296687055,-0.15595144341655454,-0.17904448200992862
71,71,-0.17752863466739655,0.011997745841203894,-0.16553088882619266,-0.18952638050860043
72,72,-0.16759908199310303,0.011748347346947411,-0.15585073464615562,-0.17934742934005043
73,73,-0.17653913795948029,0.0119341665269846,-0.1646049714324957,-0.18847330448646488
74,74,-0.15714508295059204,0.011169266575249696,-0.14597581637534235,-0.16831434952584173
75,75,-0.17416928708553314,0.012107888408671658,-0.16206139867686148,-0.1862771754942048
76,76,-0.17019538581371307,0.011627054643046475,-0.1585683311706666,-0.18182244045675955
77,77,-0.17484107613563538,0.011874305085439862,-0.16296677105019552,-0.18671538122107523
78,78,-0.16643273830413818,0.011599684237329145,-0.15483305406680903,-0.17803242254146734
79,79,-0.175641268491745,0.011875988545178448,-0.16376527994656653,-0.18751725703692346
80,80,-0.1665947437286377,0.011506682229583984,-0.15508806149905371,-0.17810142595822168


==> data_for_tex/oil_drilling/adam_N20/1_loss.csv <==
,time,f
0,0,0.4368799328804016
1,1,0.4028596878051758
2,2,0.3594619631767273
3,3,0.3179985582828522
4,4,0.2777557373046875
5,5,0.23628413677215576
6,6,0.19884628057479858
7,7,0.16334843635559082
8,8,0.13114622235298157
9,9,0.09996318817138672
10,10,0.0661686360836029
11,11,0.04429109767079353
12,12,0.025830700993537903
13,13,0.01489904336631298
14,14,-0.009243940934538841
15,15,-0.029051899909973145
16,16,-0.04304640740156174
17,17,-0.051283229142427444
18,18,-0.055382274091243744
19,19,-0.07575756311416626
20,20,-0.0786084309220314
21,21,-0.08815369755029678
22,22,-0.10557582229375839
23,23,-0.0926213264465332
24,24,-0.0951228141784668
25,25,-0.11998842656612396
26,26,-0.12783940136432648
27,27,-0.13543331623077393
28,28,-0.12811319530010223
29,29,-0.1472906768321991
30,30,-0.14191964268684387
31,31,-0.14066199958324432
32,32,-0.13046693801879883
33,33,-0.14889506995677948
34,34,-0.15619449317455292
35,35,-0.1512921303510666
36,36,-0.14913946390151978
37,37,-0.16453583538532257
38,38,-0.14936290681362152
39,39,-0.16595183312892914
40,40,-0.16152414679527283
41,41,-0.15799956023693085
42,42,-0.16141483187675476
43,43,-0.17064306139945984
44,44,-0.15930594503879547
45,45,-0.17242352664470673
46,46,-0.17908962070941925
47,47,-0.15682902932167053
48,48,-0.1704208105802536
49,49,-0.15939578413963318
50,50,-0.16878588497638702
51,51,-0.1781386435031891
52,52,-0.18462064862251282
53,53,-0.17746812105178833
54,54,-0.16960561275482178
55,55,-0.15280655026435852
56,56,-0.1778353601694107
57,57,-0.1815691888332367
58,58,-0.1627195179462433
59,59,-0.1856856793165207
60,60,-0.17056824266910553
61,61,-0.18129637837409973
62,62,-0.17586125433444977
63,63,-0.17009809613227844
64,64,-0.17982900142669678
65,65,-0.1771138459444046
66,66,-0.17341189086437225
67,67,-0.17872802913188934
68,68,-0.1736336648464203
69,69,-0.17714378237724304
70,70,-0.18826964497566223
71,71,-0.1792992204427719
72,72,-0.1695762574672699
73,73,-0.1773274689912796
74,74,-0.1684604436159134
75,75,-0.1845736801624298
76,76,-0.1628221571445465
77,77,-0.1821473091840744
78,78,-0.17591816186904907
79,79,-0.18148256838321686
80,80,-0.17941159009933472


==> data_for_tex/oil_drilling/adam_N20/1_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,0.4369317591190338,,,
1,1,0.39972370862960815,,,
2,2,0.36609727144241333,,,
3,3,0.3343452513217926,,,
4,4,0.3031145930290222,,,
5,5,0.2646802067756653,,,
6,6,0.2088632881641388,,,
7,7,0.15530791878700256,0.005925263185192233,0.1612331819721948,0.14938265560181033
8,8,0.08946643769741058,0.008893836278747732,0.09836027397615832,0.08057260141866285
9,9,0.06019366905093193,0.009666685173500065,0.069860354224432,0.05052698387743187
10,10,0.04271125793457031,0.010058774782107115,0.05277003271667743,0.0326524831524632
11,11,0.008181324228644371,0.010986065691927187,0.019167389920571556,-0.002804741463282816
12,12,-0.004921328276395798,0.011392708232184252,0.006471379955788455,-0.01631403650858005
13,13,-0.022653335705399513,0.011611881989213046,-0.011041453716186467,-0.03426521769461256
14,14,-0.023404477164149284,0.011519427842335379,-0.011885049321813905,-0.034923905006484665
15,15,-0.043031614273786545,0.011968716996547092,-0.031062897277239453,-0.05500033127033364
16,16,-0.04933006688952446,0.011667026985424139,-0.03766303990410032,-0.0609970938749486
17,17,-0.05949331447482109,0.011609183633558276,-0.04788413084126281,-0.07110249810837936
18,18,-0.058893900364637375,0.011253944942510861,-0.04763995542212651,-0.07014784530714824
19,19,-0.08416445553302765,0.01193363170868269,-0.07223082382434495,-0.09609808724171034
20,20,-0.07993658632040024,0.011512525479815362,-0.06842406084058487,-0.0914491118002156
21,21,-0.08162184059619904,0.011446045640942233,-0.0701757949552568,-0.09306788623714127
22,22,-0.09291952103376389,0.011683437850341817,-0.08123608318342207,-0.1046029588841057
23,23,-0.09263961017131805,0.011463553075378692,-0.08117605709593936,-0.10410316324669674
24,24,-0.09169886261224747,0.011270758625983592,-0.08042810398626388,-0.10296962123823106
25,25,-0.09910526126623154,0.011426224903480052,-0.08767903636275148,-0.11053148616971159
26,26,-0.10191915184259415,0.01131153015692478,-0.09060762168566937,-0.11323068199951893
27,27,-0.11705543845891953,0.011768287481652357,-0.10528715097726717,-0.12882372594057187
28,28,-0.10290954262018204,0.011307623877377678,-0.09160191874280436,-0.11421716649755971
29,29,-0.11126353591680527,0.011236790103728599,-0.10002674581307666,-0.12250032602053387
30,30,-0.12368200719356537,0.011692189811560191,-0.11198981738200518,-0.13537419700512557
31,31,-0.12504959106445312,0.011597224063090605,-0.11345236700136252,-0.13664681512754373
32,32,-0.1270703375339508,0.011589022725922726,-0.11548131480802808,-0.13865936025987352
33,33,-0.1346706598997116,0.01170089572838327,-0.12296976417132834,-0.14637155562809487
34,34,-0.1316041499376297,0.011367111278339585,-0.12023703865929011,-0.1429712612159693
35,35,-0.1362539678812027,0.0115795524445352,-0.12467441543666749,-0.1478335203257379
36,36,-0.15112881362438202,0.01201819072631277,-0.13911062289806925,-0.1631470043506948
37,37,-0.14841940999031067,0.01179684115767307,-0.1366225688326376,-0.16021625114798374
38,38,-0.14549914002418518,0.011530306091667289,-0.1339688339325179,-0.15702944611585246
39,39,-0.14397627115249634,0.011284446397271502,-0.13269182475522484,-0.15526071754976783
40,40,-0.149137943983078,0.01151626203548897,-0.13762168194758903,-0.16065420601856698
41,41,-0.15678878128528595,0.011701008642207118,-0.14508777264307884,-0.16848978992749306
42,42,-0.16177913546562195,0.011642474603045249,-0.1501366608625767,-0.1734216100686672
43,43,-0.16121743619441986,0.011759184515986138,-0.1494582516784337,-0.172976620710406
44,44,-0.1659354269504547,0.01178340293631487,-0.15415202401413985,-0.17771882988676957
45,45,-0.15856404602527618,0.011750631040696992,-0.1468134149845792,-0.17031467706597317
46,46,-0.15872623026371002,0.011380453844726506,-0.14734577641898353,-0.17010668410843652
47,47,-0.17542995512485504,0.01217199265700887,-0.16325796246784618,-0.1876019477818639
48,48,-0.16424556076526642,0.01162228154572965,-0.15262327921953678,-0.17586784231099606
49,49,-0.16597865521907806,0.011358495672059994,-0.15462015954701808,-0.17733715089113805
50,50,-0.16882918775081635,0.011832122116038624,-0.15699706563477772,-0.18066130986685497
51,51,-0.16064351797103882,0.011314528166774045,-0.14932898980426476,-0.17195804613781288
52,52,-0.17552907764911652,0.011856431430102086,-0.16367264621901442,-0.1873855090792186
53,53,-0.1718648374080658,0.011823547621562314,-0.16004128978650348,-0.18368838502962812
54,54,-0.16835607588291168,0.011588468008179585,-0.1567676078747321,-0.17994454389109127
55,55,-0.16169708967208862,0.011300717277596356,-0.15039637239449227,-0.17299780694968497
56,56,-0.17360474169254303,0.011420112921878669,-0.16218462877066436,-0.1850248546144217
57,57,-0.17704884707927704,0.011378461595515229,-0.1656703854837618,-0.18842730867479227
58,58,-0.16992758214473724,0.011091677131050269,-0.15883590501368697,-0.18101925927578752
59,59,-0.1737913191318512,0.011156970246683606,-0.1626343488851676,-0.1849482893785348
60,60,-0.18700800836086273,0.011491469510677635,-0.1755165388501851,-0.19849947787154038
61,61,-0.17447172105312347,0.011278025933248701,-0.16319369511987478,-0.18574974698637217
62,62,-0.17471277713775635,0.011187296616854872,-0.1635254805209015,-0.1859000737546112
63,63,-0.18482106924057007,0.011402162917889333,-0.17341890632268073,-0.1962232321584594
64,64,-0.17813721299171448,0.011269278187807855,-0.16686793480390663,-0.18940649117952232
65,65,-0.1745431125164032,0.011070265277357437,-0.16347284723904576,-0.18561337779376064
66,66,-0.18154804408550262,0.011377491570770074,-0.17017055251473256,-0.19292553565627268
67,67,-0.17322728037834167,0.011110744463399016,-0.16211653591494266,-0.1843380248417407
68,68,-0.17782941460609436,0.011319300632607261,-0.1665101139734871,-0.1891487152387016
69,69,-0.18019303679466248,0.011272939686107526,-0.16892009710855496,-0.19146597648077
70,70,-0.16893242299556732,0.010696359020208107,-0.15823606397535922,-0.17962878201577542
71,71,-0.17764800786972046,0.011282179548085636,-0.16636582832163482,-0.1889301874178061
72,72,-0.18451401591300964,0.011322773086364958,-0.1731912428266447,-0.1958367889993746
73,73,-0.17958283424377441,0.011328213108702826,-0.16825462113507159,-0.19091104735247724
74,74,-0.17348729074001312,0.011225789211268667,-0.16226150152874447,-0.18471307995128178
75,75,-0.18488699197769165,0.011444730752298156,-0.1734422612253935,-0.1963317227299898
76,76,-0.17172594368457794,0.01091093190024834,-0.1608150117843296,-0.18263687558482627
77,77,-0.17874328792095184,0.01105488932484943,-0.1676883985961024,-0.18979817724580128
78,78,-0.17506659030914307,0.011203971006999118,-0.16386261930214394,-0.1862705613161422
79,79,-0.17024505138397217,0.01087675167710383,-0.15936829970686833,-0.181121803061076
80,80,-0.1720883548259735,0.01091656895140041,-0.1611717858745731,-0.18300492377737393


==> data_for_tex/oil_drilling/adam_N20/experiment_settings.txt <==
Model: OilDrilling
Model options: {'T': 1, 'N_euler': 20, 'h': 0.05, 'dim': 1, 'multiple_ctrls': False, 'mu': 0.01, 'sigma': 0.2, 'rho': 0.01, 'epsilon': 0.0, 'xi_s': 0.005, 'K0': 5.0, 'xi_e': 0.01, 'qS': 10.0, 'gamma': 0.01, 'U': <function <lambda> at 0x000001CA5843BE20>, 'c_s': <function OilDrilling.__init__.<locals>.<lambda> at 0x000001CA13035120>, 'c_e': <function OilDrilling.__init__.<locals>.<lambda> at 0x000001CA13034AF0>}
Dataloader: ConstantLoader
Data options: {'N_train': 2560, 'N_test': 5120, 'batch_size': 512, 'X0': <tf.Tensor: shape=(1,), dtype=float32, numpy=array([1.], dtype=float32)>}
Learning rate: {'boundaries': [300], 'values': [0.002, 0.0002], 'name': None}
EPOCHS: 80

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=-0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [300], 'values': [0.001, 0.0], 'name': None}


==> data_for_tex/oil_drilling/adam_N30/0_loss.csv <==
,time,f
0,0,0.4409084916114807
1,1,0.41947126388549805
2,2,0.37948155403137207
3,3,0.3437165319919586
4,4,0.3092176616191864
5,5,0.27538207173347473
6,6,0.24054574966430664
7,7,0.20076267421245575
8,8,0.16404998302459717
9,9,0.1286255121231079
10,10,0.10239845514297485
11,11,0.07816777378320694
12,12,0.051550496369600296
13,13,0.029435813426971436
14,14,0.017449187114834785
15,15,-0.0007484667003154755
16,16,-0.021984463557600975
17,17,-0.020433569326996803
18,18,-0.03269978612661362
19,19,-0.04855296388268471
20,20,-0.06360453367233276
21,21,-0.0642477497458458
22,22,-0.07484231144189835
23,23,-0.07032416760921478
24,24,-0.09245433658361435
25,25,-0.08433890342712402
26,26,-0.0968637689948082
27,27,-0.10447750240564346
28,28,-0.11453612148761749
29,29,-0.11123977601528168
30,30,-0.10865869373083115
31,31,-0.11145645380020142
32,32,-0.11792321503162384
33,33,-0.12557655572891235
34,34,-0.126388281583786
35,35,-0.128863126039505
36,36,-0.14572659134864807
37,37,-0.14343972504138947
38,38,-0.13369819521903992
39,39,-0.1483643501996994
40,40,-0.13699662685394287
41,41,-0.14842334389686584
42,42,-0.1509128361940384
43,43,-0.14452186226844788
44,44,-0.14336518943309784
45,45,-0.1273643970489502
46,46,-0.1584453135728836
47,47,-0.15618255734443665
48,48,-0.1698639690876007
49,49,-0.1595362424850464
50,50,-0.15853415429592133
51,51,-0.15881609916687012
52,52,-0.1525023728609085
53,53,-0.1588209569454193
54,54,-0.1600668877363205
55,55,-0.1747218370437622
56,56,-0.1734093427658081
57,57,-0.17346172034740448
58,58,-0.17195101082324982
59,59,-0.17787262797355652
60,60,-0.1741221696138382
61,61,-0.1739927977323532
62,62,-0.16445691883563995
63,63,-0.16218577325344086
64,64,-0.17020973563194275
65,65,-0.17549601197242737
66,66,-0.16723915934562683
67,67,-0.15853050351142883
68,68,-0.16946418583393097
69,69,-0.17534025013446808
70,70,-0.16207237541675568
71,71,-0.17396725714206696
72,72,-0.16909761726856232
73,73,-0.1627306491136551
74,74,-0.16216909885406494
75,75,-0.16121332347393036
76,76,-0.17351123690605164
77,77,-0.16478325426578522
78,78,-0.17085590958595276
79,79,-0.1759912669658661
80,80,-0.17324760556221008


==> data_for_tex/oil_drilling/adam_N30/0_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,0.4409084916114807,,,
1,1,0.40461716055870056,,,
2,2,0.3671019971370697,,,
3,3,0.32925859093666077,,,
4,4,0.29010099172592163,,,
5,5,0.25430017709732056,,,
6,6,0.2162369191646576,,,
7,7,0.17224258184432983,0.0015639016053012216,0.17380648344963107,0.1706786802390286
8,8,0.1376209706068039,0.003920585531760366,0.14154155613856426,0.13370038507504353
9,9,0.10983051359653473,0.004760789099872567,0.1145913026964073,0.10506972449666216
10,10,0.08721143007278442,0.005245999574206553,0.09245742964699098,0.08196543049857787
11,11,0.05955367535352707,0.005995300611854975,0.06554897596538205,0.05355837474167209
12,12,0.052706293761730194,0.005876430510831434,0.05858272427256163,0.04682986325089876
13,13,0.05224069952964783,0.0056509914431795765,0.057891690972827405,0.04658970808646825
14,14,0.04491599649190903,0.005448726079410222,0.05036472257131925,0.039467270412498805
15,15,0.04356519505381584,0.0050621108128214454,0.048627305866637285,0.0385030842409944
16,16,0.025430548936128616,0.005580846363454152,0.03101139529958277,0.019849702572674464
17,17,0.011131704784929752,0.005720657751832776,0.01685236253676253,0.005411047033096976
18,18,-0.012773674912750721,0.006204262108062482,-0.006569412804688239,-0.018977937020813202
19,19,-0.02679275907576084,0.006337276107549693,-0.020455482968211147,-0.033130035183310536
20,20,-0.04597453773021698,0.0068487633736825084,-0.03912577435653447,-0.05282330110389949
21,21,-0.06873133033514023,0.007044849810727344,-0.06168648052441288,-0.07577618014586757
22,22,-0.06889218837022781,0.006908440822869502,-0.06198374754735831,-0.07580062919309731
23,23,-0.08113515377044678,0.0070778238129061135,-0.07405732995754066,-0.08821297758335289
24,24,-0.08727788180112839,0.007065100822496013,-0.08021278097863238,-0.0943429826236244
25,25,-0.08036249130964279,0.006797453230349821,-0.07356503807929297,-0.08715994453999261
26,26,-0.09777039289474487,0.006967914078921222,-0.09080247881582365,-0.1047383069736661
27,27,-0.10473491251468658,0.007151557500318232,-0.09758335501436835,-0.11188647001500482
28,28,-0.10814265161752701,0.00723600813149022,-0.10090664348603678,-0.11537865974901723
29,29,-0.12107016146183014,0.0073191767223347946,-0.11375098473949534,-0.12838933818416493
30,30,-0.12183419615030289,0.0072634591674023965,-0.11457073698290049,-0.12909765531770528
31,31,-0.12582235038280487,0.007230786367987992,-0.11859156401481688,-0.13305313675079286
32,32,-0.12871941924095154,0.007270157091695822,-0.12144926214925572,-0.13598957633264736
33,33,-0.13450928032398224,0.007320997351351412,-0.12718828297263082,-0.14183027767533365
34,34,-0.13225004076957703,0.007206402489946317,-0.12504363827963072,-0.13945644325952333
35,35,-0.13380171358585358,0.007126820088518868,-0.1266748934973347,-0.14092853367437244
36,36,-0.13277815282344818,0.007162346105080193,-0.125615806718368,-0.13994049892852836
37,37,-0.13838844001293182,0.007281480751467946,-0.13110695926146387,-0.14566992076439977
38,38,-0.14613395929336548,0.007420891316974794,-0.13871306797639069,-0.15355485061034027
39,39,-0.14620551466941833,0.00735286492056602,-0.1388526497488523,-0.15355837958998436
40,40,-0.14837586879730225,0.0073855052863985434,-0.14099036351090372,-0.15576137408370078
41,41,-0.14719337224960327,0.007252373258297562,-0.13994099899130572,-0.15444574550790083
42,42,-0.15679743885993958,0.007582430581901545,-0.14921500827803802,-0.16437986944184113
43,43,-0.15941426157951355,0.00760114929056877,-0.15181311228894478,-0.16701541087008231
44,44,-0.1606205701828003,0.007540431445434284,-0.153080138737366,-0.16816100162823458
45,45,-0.15932533144950867,0.007365152825594636,-0.15196017862391403,-0.1666904842751033
46,46,-0.16307438910007477,0.007339397608423961,-0.15573499149165082,-0.17041378670849872
47,47,-0.15822215378284454,0.007425891907523532,-0.15079626187532102,-0.16564804569036806
48,48,-0.16173702478408813,0.007434876625222189,-0.15430214815886595,-0.16917190140931032
49,49,-0.1642821729183197,0.007390913389011802,-0.1568912595293079,-0.1716730863073315
50,50,-0.15874674916267395,0.007411006078494246,-0.1513357430841797,-0.1661577552411682
51,51,-0.16536255180835724,0.007523611983450696,-0.15783893982490654,-0.17288616379180793
52,52,-0.17089173197746277,0.007503264287898594,-0.16338846768956417,-0.17839499626536137
53,53,-0.1663977950811386,0.007420342650433941,-0.15897745243070466,-0.17381813773157256
54,54,-0.17213229835033417,0.007575196312950718,-0.16455710203738344,-0.1797074946632849
55,55,-0.16645348072052002,0.00732011969787911,-0.15913336102264092,-0.17377360041839912
56,56,-0.16946473717689514,0.007502323944755412,-0.16196241323213972,-0.17696706112165056
57,57,-0.16811606287956238,0.007437100852790259,-0.16067896202677212,-0.17555316373235264
58,58,-0.16572348773479462,0.007269614064253401,-0.15845387367054123,-0.172993101799048
59,59,-0.17699579894542694,0.007619049840117847,-0.1693767491053091,-0.1846148487855448
60,60,-0.1754559576511383,0.00749413742226971,-0.1679618202288686,-0.182950095073408
61,61,-0.16723737120628357,0.007344877293960287,-0.15989249391232327,-0.17458224850024387
62,62,-0.17263206839561462,0.007435620101723528,-0.1651964482938911,-0.18006768849733815
63,63,-0.17625412344932556,0.007526636321256829,-0.16872748712806873,-0.1837807597705824
64,64,-0.16359677910804749,0.007292298079389085,-0.1563044810286584,-0.17088907718743657
65,65,-0.17474988102912903,0.007561029414455447,-0.1671888516146736,-0.18231091044358447
66,66,-0.17332018911838531,0.007535870870341946,-0.16578431824804338,-0.18085605998872725
67,67,-0.17283931374549866,0.0074255961361590055,-0.16541371760933965,-0.18026490988165766
68,68,-0.1764794886112213,0.0075923637046394375,-0.16888712490658186,-0.18407185231586076
69,69,-0.17013180255889893,0.007443073821048961,-0.16268872873784995,-0.1775748763799479
70,70,-0.17259903252124786,0.007563378965603972,-0.1650356535556439,-0.18016241148685183
71,71,-0.1722932755947113,0.007465198184645902,-0.1648280774100654,-0.17975847377935722
72,72,-0.17865189909934998,0.007660736912795792,-0.1709911621865542,-0.18631263601214576
73,73,-0.1737639605998993,0.0074494283116043735,-0.16631453228829493,-0.18121338891150365
74,74,-0.17702911794185638,0.007467993619355186,-0.1695611243225012,-0.18449711156121157
75,75,-0.17694729566574097,0.00751610326012195,-0.16943119240561902,-0.18446339892586291
76,76,-0.17758820950984955,0.007490324210941632,-0.1700978852989079,-0.1850785337207912
77,77,-0.1774502396583557,0.007473158063259068,-0.16997708159509664,-0.18492339772161479
78,78,-0.17193807661533356,0.007422775654170548,-0.164515300961163,-0.1793608522695041
79,79,-0.17413581907749176,0.007436778162950223,-0.16669904091454155,-0.18157259724044197
80,80,-0.16934065520763397,0.007328723738560707,-0.16201193146907328,-0.17666937894619467


==> data_for_tex/oil_drilling/adam_N30/1_loss.csv <==
,time,f
0,0,0.4409084916114807
1,1,0.4208710193634033
2,2,0.38179105520248413
3,3,0.3434695601463318
4,4,0.308014452457428
5,5,0.27094897627830505
6,6,0.2367975413799286
7,7,0.20278052985668182
8,8,0.16359011828899384
9,9,0.12469164282083511
10,10,0.10190167278051376
11,11,0.07766811549663544
12,12,0.04944103583693504
13,13,0.03299342095851898
14,14,0.00024245605163741857
15,15,-0.003212037030607462
16,16,-0.028206605464220047
17,17,-0.03055940940976143
18,18,-0.04382689669728279
19,19,-0.0632534772157669
20,20,-0.06243244558572769
21,21,-0.08256395906209946
22,22,-0.10154952853918076
23,23,-0.09929001331329346
24,24,-0.10368232429027557
25,25,-0.11474349349737167
26,26,-0.1179296225309372
27,27,-0.1283426582813263
28,28,-0.12988194823265076
29,29,-0.1311449259519577
30,30,-0.1407935619354248
31,31,-0.1398501694202423
32,32,-0.1510973423719406
33,33,-0.15601539611816406
34,34,-0.15109293162822723
35,35,-0.14019350707530975
36,36,-0.15657921135425568
37,37,-0.15556570887565613
38,38,-0.15980514883995056
39,39,-0.15589970350265503
40,40,-0.1576426476240158
41,41,-0.16530299186706543
42,42,-0.1598808765411377
43,43,-0.16713128983974457
44,44,-0.16689087450504303
45,45,-0.17013970017433167
46,46,-0.16060201823711395
47,47,-0.16267970204353333
48,48,-0.17536313831806183
49,49,-0.16334256529808044
50,50,-0.162605419754982
51,51,-0.16830500960350037
52,52,-0.17298419773578644
53,53,-0.17156437039375305
54,54,-0.17230413854122162
55,55,-0.18118071556091309
56,56,-0.16558340191841125
57,57,-0.1811261922121048
58,58,-0.17405292391777039
59,59,-0.16481544077396393
60,60,-0.17270047962665558
61,61,-0.19765982031822205
62,62,-0.1853700578212738
63,63,-0.18235865235328674
64,64,-0.18334229290485382
65,65,-0.18214669823646545
66,66,-0.1695878803730011
67,67,-0.16755473613739014
68,68,-0.18167085945606232
69,69,-0.16956357657909393
70,70,-0.18699327111244202
71,71,-0.1838492900133133
72,72,-0.17094941437244415
73,73,-0.18049657344818115
74,74,-0.17416568100452423
75,75,-0.1825650930404663
76,76,-0.1815108358860016
77,77,-0.19585083425045013
78,78,-0.1704200804233551
79,79,-0.1807412952184677
80,80,-0.18286927044391632


==> data_for_tex/oil_drilling/adam_N30/1_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,0.4409084916114807,,,
1,1,0.40547388792037964,,,
2,2,0.36961233615875244,,,
3,3,0.33200186491012573,,,
4,4,0.2920270562171936,,,
5,5,0.25496289134025574,,,
6,6,0.22227688133716583,,,
7,7,0.1951361447572708,,,
8,8,0.17236612737178802,0.0005160738529254003,0.17288220122471343,0.17185005351886262
9,9,0.1412164866924286,0.0029211674798578294,0.1441376541722864,0.13829531921257077
10,10,0.09660577028989792,0.004765881764842021,0.10137165205473994,0.0918398885250559
11,11,0.07143893092870712,0.00542350232949304,0.07686243325820016,0.06601542859921408
12,12,0.05446932464838028,0.005650639948175036,0.06011996459655532,0.04881868470020524
13,13,0.05145830661058426,0.0055044510441193675,0.05696275765470363,0.04595385556646489
14,14,0.04866773635149002,0.005235545105551899,0.05390328145704192,0.04343219124593812
15,15,0.03531969338655472,0.005532514333302646,0.04085220771985736,0.029787179053252073
16,16,0.010580798611044884,0.005990209625588525,0.01657100823663341,0.0045905889854563585
17,17,-0.00983060710132122,0.006398279868156635,-0.0034323272331645855,-0.016228886969477857
18,18,-0.017656076699495316,0.006256996664775306,-0.01139908003472001,-0.02391307336427062
19,19,-0.024032635614275932,0.006178108942061617,-0.017854526672214314,-0.03021074455633755
20,20,-0.054228026419878006,0.006813904934843377,-0.04741412148503463,-0.061041931354721385
21,21,-0.07860632240772247,0.007186821285036585,-0.07141950112268589,-0.08579314369275906
22,22,-0.08175672590732574,0.007073172681901315,-0.07468355322542443,-0.08882989858922706
23,23,-0.09622512757778168,0.007200797369178788,-0.08902433020860288,-0.10342592494696047
24,24,-0.10544457286596298,0.0073131551994264,-0.09813141766653659,-0.11275772806538938
25,25,-0.11299600452184677,0.007346079341395543,-0.10564992518045123,-0.12034208386324231
26,26,-0.1303831934928894,0.007587963953135269,-0.12279522953975414,-0.13797115744602467
27,27,-0.12175710499286652,0.007183070134057319,-0.1145740348588092,-0.12894017512692382
28,28,-0.13871276378631592,0.007533755128159943,-0.131179008658156,-0.14624651891447585
29,29,-0.13591447472572327,0.007419225511698472,-0.1284952492140248,-0.14333370023742173
30,30,-0.14354459941387177,0.007433788960931027,-0.13611081045294074,-0.1509783883748028
31,31,-0.14611878991127014,0.007432046114947625,-0.1386867437963225,-0.15355083602621777
32,32,-0.15036775171756744,0.007527651251740676,-0.14284010046582676,-0.15789540296930812
33,33,-0.14857032895088196,0.0074970997430811375,-0.14107322920780083,-0.1560674286939631
34,34,-0.156846284866333,0.0076224190571242394,-0.14922386580920877,-0.16446870392345725
35,35,-0.16874803602695465,0.00773972708351894,-0.1610083089434357,-0.1764877631104736
36,36,-0.16227422654628754,0.007508942557172486,-0.15476528398911504,-0.16978316910346003
37,37,-0.16629213094711304,0.007679430865817567,-0.15861270008129547,-0.1739715618129306
38,38,-0.15707865357398987,0.007383258839418193,-0.14969539473457166,-0.16446191241340807
39,39,-0.14776375889778137,0.007129471891376041,-0.14063428700640535,-0.1548932307891574
40,40,-0.1691371351480484,0.007665723716290948,-0.16147141143175744,-0.17680285886433936
41,41,-0.1666635423898697,0.007613090265678856,-0.15905045212419083,-0.17427663265554855
42,42,-0.16418667137622833,0.007475524893820949,-0.1567111464824074,-0.17166219627004928
43,43,-0.1651846021413803,0.007547985618198204,-0.15763661652318212,-0.1727325877595785
44,44,-0.16763058304786682,0.007549467615983028,-0.1600811154318838,-0.17518005066384984
45,45,-0.1647263467311859,0.007457308793186603,-0.15726903793799932,-0.1721836555243725
46,46,-0.16178318858146667,0.007326242759425823,-0.15445694582204086,-0.16910943134089249
47,47,-0.17533482611179352,0.007726500685448767,-0.16760832542634474,-0.1830613267972423
48,48,-0.17335739731788635,0.007664413398629851,-0.1656929839192565,-0.1810218107165162
49,49,-0.1724579930305481,0.007520355697844639,-0.16493763733270345,-0.17997834872839275
50,50,-0.17296752333641052,0.007466340322724199,-0.16550118301368633,-0.18043386365913472
51,51,-0.18634797632694244,0.007681965493771959,-0.1786660108331705,-0.1940299418207144
52,52,-0.1775970309972763,0.007501183569183087,-0.17009584742809322,-0.1850982145664594
53,53,-0.17217853665351868,0.007396072710404601,-0.16478246394311408,-0.17957460936392328
54,54,-0.1835513412952423,0.0076809682203404575,-0.17587037307490186,-0.19123230951558276
55,55,-0.16745617985725403,0.007234902862860345,-0.16022127699439367,-0.17469108272011438
56,56,-0.17399322986602783,0.007336181615722448,-0.1666570482503054,-0.18132941148175027
57,57,-0.17142286896705627,0.0073489738784103765,-0.1640738950886459,-0.17877184284546666
58,58,-0.1830335259437561,0.007616153112273176,-0.17541737283148293,-0.19064967905602928
59,59,-0.1814085841178894,0.007423086221718187,-0.1739854978961712,-0.1888316703396076
60,60,-0.17994324862957,0.00748064374665549,-0.1724626048829145,-0.1874238923762255
61,61,-0.18208523094654083,0.007465910044268443,-0.1746193209022724,-0.18955114099080927
62,62,-0.18048618733882904,0.007486594869107137,-0.1729995924697219,-0.18797278220793617
63,63,-0.17785346508026123,0.007425040892097179,-0.17042842418816406,-0.1852785059723584
64,64,-0.17664912343025208,0.007424465511811721,-0.16922465791844035,-0.1840735889420638
65,65,-0.1856098473072052,0.007521268171119199,-0.178088579136086,-0.1931311154783244
66,66,-0.18542852997779846,0.007609880534304235,-0.17781864944349424,-0.1930384105121027
67,67,-0.18632304668426514,0.007609278777435888,-0.17871376790682925,-0.19393232546170103
68,68,-0.1814035177230835,0.007488466137550364,-0.17391505158553314,-0.18889198386063386
69,69,-0.17091259360313416,0.0072193596797331065,-0.16369323392340104,-0.17813195328286727
70,70,-0.173607736825943,0.007255979701248399,-0.1663517571246946,-0.18086371652719138
71,71,-0.17863792181015015,0.007467540503435411,-0.17117038130671475,-0.18610546231358555
72,72,-0.1805858612060547,0.007463124590306921,-0.17312273661574776,-0.18804898579636162
73,73,-0.17939405143260956,0.007424968332028389,-0.17196908310058118,-0.18681901976463794
74,74,-0.18275365233421326,0.007467443155422196,-0.17528620917879106,-0.19022109548963545
75,75,-0.17571519315242767,0.007433836644628326,-0.16828135650779935,-0.183149029797056
76,76,-0.18035820126533508,0.007597815003935195,-0.1727603862613999,-0.18795601626927028
77,77,-0.18053045868873596,0.007419433984234719,-0.17311102470450124,-0.1879498926729707
78,78,-0.17849692702293396,0.007361098677109487,-0.17113582834582447,-0.18585802570004345
79,79,-0.17682340741157532,0.007402833616450056,-0.16942057379512526,-0.18422624102802537
80,80,-0.18282659351825714,0.00752090914040303,-0.1753056843778541,-0.19034750265866018


==> data_for_tex/oil_drilling/adam_N30/experiment_settings.txt <==
Model: OilDrilling
Model options: {'T': 1, 'N_euler': 30, 'h': 0.03333333333333333, 'dim': 1, 'multiple_ctrls': False, 'mu': 0.01, 'sigma': 0.2, 'rho': 0.01, 'epsilon': 0.0, 'xi_s': 0.005, 'K0': 5.0, 'xi_e': 0.01, 'qS': 10.0, 'gamma': 0.01, 'U': <function <lambda> at 0x0000028A67EFEEF0>, 'c_s': <function OilDrilling.__init__.<locals>.<lambda> at 0x0000028A267968C0>, 'c_e': <function OilDrilling.__init__.<locals>.<lambda> at 0x0000028A26797250>}
Dataloader: ConstantLoader
Data options: {'N_train': 2560, 'N_test': 10240, 'batch_size': 512, 'X0': <tf.Tensor: shape=(1,), dtype=float32, numpy=array([1.], dtype=float32)>}
Learning rate: {'boundaries': [300], 'values': [0.002, 0.0002], 'name': None}
EPOCHS: 80

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=-0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [300], 'values': [0.001, 0.0], 'name': None}


==> data_for_tex/oil_drilling/adam_N50/0_loss.csv <==
,time,f
0,0,0.4364100396633148
1,1,0.42357954382896423
2,2,0.3795226514339447
3,3,0.34225329756736755
4,4,0.3073108494281769
5,5,0.273212730884552
6,6,0.2411937266588211
7,7,0.2077237069606781
8,8,0.17219427227973938
9,9,0.14280767738819122
10,10,0.1127341017127037
11,11,0.0789630264043808
12,12,0.06530387699604034
13,13,0.04440084844827652
14,14,0.026698414236307144
15,15,0.009352363646030426
16,16,-0.008390444330871105
17,17,-0.016416624188423157
18,18,-0.037262946367263794
19,19,-0.03574720770120621
20,20,-0.05159696191549301
21,21,-0.058028411120176315
22,22,-0.05688464641571045
23,23,-0.08273309469223022
24,24,-0.08397278189659119
25,25,-0.09109777957201004
26,26,-0.09721323102712631
27,27,-0.10418254137039185
28,28,-0.10760204493999481
29,29,-0.11156396567821503
30,30,-0.11061336100101471
31,31,-0.11665966361761093
32,32,-0.13514329493045807
33,33,-0.12245354801416397
34,34,-0.14382624626159668
35,35,-0.14421023428440094
36,36,-0.1446366012096405
37,37,-0.1371832638978958
38,38,-0.1424858570098877
39,39,-0.14307811856269836
40,40,-0.15259166061878204
41,41,-0.1409996896982193
42,42,-0.15249979496002197
43,43,-0.1537230759859085
44,44,-0.15442748367786407
45,45,-0.16154733300209045
46,46,-0.15717126429080963
47,47,-0.1496453732252121
48,48,-0.16916212439537048
49,49,-0.1625165045261383
50,50,-0.15763819217681885
51,51,-0.16236335039138794
52,52,-0.16894486546516418
53,53,-0.1684035360813141
54,54,-0.18015582859516144
55,55,-0.18036708235740662
56,56,-0.16918936371803284
57,57,-0.1765350103378296
58,58,-0.1813725084066391
59,59,-0.17754191160202026
60,60,-0.1701846420764923
61,61,-0.1731530725955963
62,62,-0.1807335764169693
63,63,-0.17727379500865936
64,64,-0.18811103701591492
65,65,-0.1681678593158722
66,66,-0.17752984166145325
67,67,-0.1776595562696457
68,68,-0.16902920603752136
69,69,-0.164559006690979
70,70,-0.16916155815124512
71,71,-0.1804715394973755
72,72,-0.1906413733959198
73,73,-0.16761289536952972
74,74,-0.17352518439292908
75,75,-0.1894223690032959
76,76,-0.17492026090621948
77,77,-0.18151605129241943
78,78,-0.18385827541351318
79,79,-0.1799974888563156
80,80,-0.17856407165527344


==> data_for_tex/oil_drilling/adam_N50/0_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,0.43636554479599,,,
1,1,0.3959099352359772,,,
2,2,0.35638904571533203,,,
3,3,0.31800544261932373,,,
4,4,0.2846319079399109,,,
5,5,0.2536272704601288,,,
6,6,0.22285345196723938,,,
7,7,0.19939756393432617,,,
8,8,0.1820618212223053,,,
9,9,0.17126451432704926,,,
10,10,0.15355734527111053,,,
11,11,0.1345641314983368,0.0019674561778713594,0.13653158767620815,0.13259667532046543
12,12,0.11554954200983047,0.002774870810117544,0.11832441281994802,0.11277467119971293
13,13,0.08675073087215424,0.004200156633040039,0.09095088750519427,0.0825505742391142
14,14,0.07109473645687103,0.004380280854410169,0.0754750173112812,0.06671445560246086
15,15,0.055524248629808426,0.004793058931162564,0.06031730756097099,0.05073118969864586
16,16,0.049168504774570465,0.004754539797780617,0.05392304457235108,0.04441396497678985
17,17,0.034623511135578156,0.0050631241612415865,0.03968663529681974,0.02956038697433657
18,18,0.023563582450151443,0.005215644917606394,0.028779227367757836,0.01834793753254505
19,19,0.017917703837156296,0.00499054081575174,0.022908244652908034,0.012927163021404555
20,20,0.0057734595611691475,0.005315797133495517,0.011089256694664665,0.0004576624276736302
21,21,-0.008835065178573132,0.0055590912603602,-0.0032759739182129316,-0.014394156438933332
22,22,-0.016134947538375854,0.005530097153620198,-0.010604850384755657,-0.021665044691996052
23,23,-0.03039027750492096,0.005704475837936051,-0.02468580166698491,-0.036094753342857014
24,24,-0.03312953561544418,0.005686999937971725,-0.027442535677472457,-0.03881653555341591
25,25,-0.056508868932724,0.00635843984014636,-0.050150429092577636,-0.06286730877287036
26,26,-0.05960589647293091,0.006226985999711343,-0.05337891047321956,-0.06583288247264225
27,27,-0.06312815845012665,0.006139219384198277,-0.05698893906592837,-0.06926737783432492
28,28,-0.06904304772615433,0.0063363900120887405,-0.06270665771406558,-0.07537943773824307
29,29,-0.0918366014957428,0.0066648257888649335,-0.08517177570687787,-0.09850142728460773
30,30,-0.1025673896074295,0.006808025610936235,-0.09575936399649326,-0.10937541521836575
31,31,-0.10863082110881805,0.006847592625900683,-0.10178322848291738,-0.11547841373471873
32,32,-0.11892189830541611,0.006912431435324999,-0.11200946687009111,-0.1258343297407411
33,33,-0.11605207622051239,0.00684936424645778,-0.10920271197405461,-0.12290144046697017
34,34,-0.11733411252498627,0.006744569684940118,-0.11058954284004614,-0.12407868220992639
35,35,-0.1279160976409912,0.006929854480364555,-0.12098624316062666,-0.13484595212135578
36,36,-0.13412423431873322,0.00695335091563771,-0.1271708834030955,-0.14107758523437092
37,37,-0.15200600028038025,0.007353693200345655,-0.1446523070800346,-0.1593596934807259
38,38,-0.1387818604707718,0.006968913689181267,-0.13181294678159053,-0.14575077415995305
39,39,-0.1462973952293396,0.007019270843189088,-0.1392781243861505,-0.1533166660725287
40,40,-0.15411017835140228,0.007175515925314492,-0.1469346624260878,-0.16128569427671677
41,41,-0.15653599798679352,0.007104466115064049,-0.14943153187172947,-0.16364046410185756
42,42,-0.15556415915489197,0.007050735127896,-0.14851342402699597,-0.16261489428278797
43,43,-0.1582036316394806,0.007065532130038975,-0.15113809950944163,-0.16526916376951956
44,44,-0.15152689814567566,0.006928155477811845,-0.14459874266786382,-0.1584550536234875
45,45,-0.1587710678577423,0.007007462006075703,-0.1517636058516666,-0.16577852986381802
46,46,-0.1649942249059677,0.007156257856300822,-0.15783796704966688,-0.17215048276226855
47,47,-0.16362513601779938,0.007075811354927009,-0.15654932466287236,-0.1707009473727264
48,48,-0.16872553527355194,0.0071444145743904345,-0.1615811206991615,-0.17586994984794238
49,49,-0.16453011333942413,0.0070291536316908106,-0.1575009597077333,-0.17155926697111495
50,50,-0.17168304324150085,0.00718138528813999,-0.16450165795336086,-0.17886442852964085
51,51,-0.1711481511592865,0.007108598039954522,-0.16403955311933197,-0.17825674919924103
52,52,-0.1666588932275772,0.006990596608023197,-0.159668296619554,-0.1736494898356004
53,53,-0.1757490187883377,0.007278358230470824,-0.16847066055786689,-0.18302737701880853
54,54,-0.1732454150915146,0.007250401042838098,-0.1659950140486765,-0.18049581613435267
55,55,-0.18128082156181335,0.007311419355553289,-0.17396940220626006,-0.18859224091736665
56,56,-0.17262932658195496,0.007267226247701962,-0.165362100334253,-0.1798965528296569
57,57,-0.17840540409088135,0.007307895340545256,-0.17109750875033608,-0.18571329943142662
58,58,-0.17358751595020294,0.007143305895184483,-0.16644421005501847,-0.1807308218453874
59,59,-0.17799429595470428,0.0072436374024395025,-0.1707506585522648,-0.18523793335714378
60,60,-0.1801941990852356,0.0072706355337758405,-0.17292356355145977,-0.18746483461901142
61,61,-0.18021328747272491,0.007289075828943041,-0.17292421164378188,-0.18750236330166795
62,62,-0.17520466446876526,0.007149640219671768,-0.1680550242490935,-0.18235430468843702
63,63,-0.17905670404434204,0.007225603639052308,-0.17183110040528973,-0.18628230768339435
64,64,-0.18282602727413177,0.007424612924415011,-0.17540141434971676,-0.1902506401985468
65,65,-0.18001975119113922,0.007232015423613409,-0.17278773576752582,-0.18725176661475262
66,66,-0.1809932291507721,0.0073993996937494234,-0.17359382945702267,-0.18839262884452151
67,67,-0.17668381333351135,0.007230555713372563,-0.1694532576201388,-0.1839143690468839
68,68,-0.18238045275211334,0.007353231109308808,-0.17502722164280454,-0.18973368386142214
69,69,-0.18269853293895721,0.007368699536906205,-0.17532983340205102,-0.1900672324758634
70,70,-0.18157456815242767,0.007217047837681515,-0.17435752031474616,-0.18879161599010919
71,71,-0.1860617995262146,0.0073652760729754395,-0.17869652345323916,-0.19342707559919003
72,72,-0.177915558218956,0.007284071284065729,-0.17063148693489028,-0.1851996295030217
73,73,-0.17787925899028778,0.007227843855992778,-0.170651415134295,-0.18510710284628057
74,74,-0.17839467525482178,0.0072338659537043055,-0.17116080930111746,-0.1856285412085261
75,75,-0.1795990765094757,0.007178640493742588,-0.17242043601573312,-0.1867777170032183
76,76,-0.17879053950309753,0.007215527578252328,-0.1715750119248452,-0.18600606708134987
77,77,-0.17356154322624207,0.007079170194090714,-0.16648237303215135,-0.18064071342033278
78,78,-0.1729504019021988,0.007132094578488435,-0.16581830732371036,-0.18008249648068722
79,79,-0.18055038154125214,0.007302316021032764,-0.17324806552021937,-0.1878526975622849
80,80,-0.17312343418598175,0.007099594525562288,-0.16602383966041948,-0.18022302871154403


==> data_for_tex/oil_drilling/adam_N50/1_loss.csv <==
,time,f
0,0,0.4364100396633148
1,1,0.4286629557609558
2,2,0.3835010528564453
3,3,0.34552469849586487
4,4,0.3092532753944397
5,5,0.27209657430648804
6,6,0.23666758835315704
7,7,0.2022126168012619
8,8,0.168723002076149
9,9,0.13672049343585968
10,10,0.10510126501321793
11,11,0.08183817565441132
12,12,0.0460609495639801
13,13,0.023730728775262833
14,14,0.012424461543560028
15,15,-0.01029174868017435
16,16,-0.03463123366236687
17,17,-0.035169027745723724
18,18,-0.043479226529598236
19,19,-0.061551518738269806
20,20,-0.0722416490316391
21,21,-0.07970654964447021
22,22,-0.07134132087230682
23,23,-0.09563662111759186
24,24,-0.0951848104596138
25,25,-0.10156814754009247
26,26,-0.1029263287782669
27,27,-0.11859269440174103
28,28,-0.14286133646965027
29,29,-0.13265761733055115
30,30,-0.13206148147583008
31,31,-0.13293412327766418
32,32,-0.13909929990768433
33,33,-0.13978919386863708
34,34,-0.15743251144886017
35,35,-0.14920589327812195
36,36,-0.14760005474090576
37,37,-0.15899290144443512
38,38,-0.16875772178173065
39,39,-0.16151422262191772
40,40,-0.15524861216545105
41,41,-0.1707078218460083
42,42,-0.17109110951423645
43,43,-0.15831179916858673
44,44,-0.15857276320457458
45,45,-0.17157964408397675
46,46,-0.16595125198364258
47,47,-0.17382682859897614
48,48,-0.17128069698810577
49,49,-0.17960651218891144
50,50,-0.16600559651851654
51,51,-0.16780586540699005
52,52,-0.18147239089012146
53,53,-0.17790915071964264
54,54,-0.188034325838089
55,55,-0.1749982386827469
56,56,-0.18565498292446136
57,57,-0.18659263849258423
58,58,-0.19492094218730927
59,59,-0.1768416464328766
60,60,-0.18046167492866516
61,61,-0.16447889804840088
62,62,-0.18613913655281067
63,63,-0.1827353537082672
64,64,-0.1898786425590515
65,65,-0.17697398364543915
66,66,-0.1760842204093933
67,67,-0.18067646026611328
68,68,-0.1791512668132782
69,69,-0.17897070944309235
70,70,-0.18258967995643616
71,71,-0.17855671048164368
72,72,-0.18339303135871887
73,73,-0.18438662588596344
74,74,-0.17550639808177948
75,75,-0.18613849580287933
76,76,-0.1840009093284607
77,77,-0.1777631640434265
78,78,-0.17909365892410278
79,79,-0.17954491078853607
80,80,-0.19361475110054016


==> data_for_tex/oil_drilling/adam_N50/1_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,0.43636554479599,,,
1,1,0.40203437209129333,,,
2,2,0.35892820358276367,,,
3,3,0.3166049122810364,,,
4,4,0.2848217487335205,,,
5,5,0.2524164915084839,,,
6,6,0.22184276580810547,,,
7,7,0.19575689733028412,,,
8,8,0.17870000004768372,,,
9,9,0.17277994751930237,,,
10,10,0.15012329816818237,0.0019272253690390735,0.15205052353722145,0.1481960727991433
11,11,0.12192551791667938,0.003366146790902504,0.12529166470758188,0.11855937112577687
12,12,0.10887216031551361,0.0035115457392521413,0.11238370605476575,0.10536061457626147
13,13,0.09608300775289536,0.0038054137856820174,0.09988842153857737,0.09227759396721334
14,14,0.07529934495687485,0.0043950871026745145,0.07969443205954936,0.07090425785420033
15,15,0.06126174330711365,0.0045736898637329555,0.0658354331708466,0.056688053443380695
16,16,0.03149078041315079,0.00532995120714679,0.03682073162029758,0.026160829206004
17,17,0.02965632453560829,0.005128439135171854,0.03478476367078014,0.024527885400436437
18,18,0.010593971237540245,0.0055622912542068435,0.01615626249174709,0.0050316799833334015
19,19,0.00487575912848115,0.005599778589343812,0.010475537717824963,-0.0007240194608626625
20,20,-0.009079435840249062,0.00576873538598564,-0.0033107004542634218,-0.014848171226234701
21,21,-0.02605467475950718,0.005996205901244796,-0.020058468858262384,-0.03205088066075198
22,22,-0.05167105793952942,0.00641501847223047,-0.04525603946729895,-0.05808607641175989
23,23,-0.06305055320262909,0.006641983539917421,-0.05640856966271167,-0.06969253674254651
24,24,-0.07416583597660065,0.006676829529275904,-0.06748900644732474,-0.08084266550587656
25,25,-0.09807135909795761,0.007115569883881484,-0.09095578921407613,-0.1051869289818391
26,26,-0.10512914508581161,0.007083234221955633,-0.09804591086385599,-0.11221237930776724
27,27,-0.12028531730175018,0.007210258605433116,-0.11307505869631707,-0.1274955759071833
28,28,-0.12059803307056427,0.007201939584269737,-0.11339609348629454,-0.127799972654834
29,29,-0.12889990210533142,0.007192064567129523,-0.1217078375382019,-0.13609196667246096
30,30,-0.14665912091732025,0.007574991258063121,-0.13908412965925712,-0.15423411217538338
31,31,-0.13981415331363678,0.007276120791463958,-0.13253803252217283,-0.14709027410510073
32,32,-0.1540192812681198,0.0076181944266610685,-0.14640108684145875,-0.16163747569478087
33,33,-0.1501363217830658,0.0073382096812495586,-0.14279811210181623,-0.15747453146431536
34,34,-0.15541516244411469,0.0074628741037445845,-0.1479522883403701,-0.16287803654785926
35,35,-0.15594449639320374,0.007394585056609131,-0.1485499113365946,-0.16333908144981288
36,36,-0.15701451897621155,0.007328297219094458,-0.1496862217571171,-0.164342816195306
37,37,-0.16137871146202087,0.0073865033343663315,-0.15399220812765455,-0.1687652147963872
38,38,-0.15995082259178162,0.007311592493735302,-0.1526392300980463,-0.16726241508551692
39,39,-0.16752149164676666,0.007521471170707974,-0.16000002047605869,-0.17504296281747464
40,40,-0.16497279703617096,0.007406535965766095,-0.15756626107040486,-0.17237933300193706
41,41,-0.16743104159832,0.007453811839728749,-0.15997722975859127,-0.17488485343804874
42,42,-0.17055630683898926,0.0074269660388241125,-0.16312934080016514,-0.17798327287781338
43,43,-0.1684592068195343,0.007372791722657507,-0.1610864150968768,-0.1758319985421918
44,44,-0.16876065731048584,0.007258475589052075,-0.16150218172143377,-0.1760191328995379
45,45,-0.1802268922328949,0.007631058600872715,-0.1725958336320222,-0.1878579508337676
46,46,-0.17115916311740875,0.007330653370313476,-0.16382850974709529,-0.17848981648772222
47,47,-0.18048909306526184,0.007524936817612435,-0.1729641562476494,-0.18801402988287427
48,48,-0.18209531903266907,0.00756764346495009,-0.17452767556771898,-0.18966296249761916
49,49,-0.18158456683158875,0.00751492100449127,-0.17406964582709747,-0.18909948783608002
50,50,-0.17899784445762634,0.00744666357379721,-0.17155118088382915,-0.18644450803142354
51,51,-0.18154338002204895,0.007565171046914987,-0.17397820897513397,-0.18910855106896393
52,52,-0.1762406975030899,0.007396136003539836,-0.16884456149955007,-0.18363683350662974
53,53,-0.18471142649650574,0.007499946280739362,-0.17721148021576638,-0.1922113727772451
54,54,-0.18745675683021545,0.00767940772679161,-0.17977734910342386,-0.19513616455700705
55,55,-0.17799609899520874,0.007354027512111671,-0.17064207148309707,-0.1853501265073204
56,56,-0.18205049633979797,0.00750209019499469,-0.17454840614480327,-0.18955258653479268
57,57,-0.18357354402542114,0.007553104291528972,-0.17602043973389217,-0.19112664831695012
58,58,-0.181485116481781,0.007438803990635905,-0.1740463124911451,-0.1889239204724169
59,59,-0.17467598617076874,0.007315398503144787,-0.16736058766762396,-0.18199138467391351
60,60,-0.18884128332138062,0.007638315240021127,-0.1812029680813595,-0.19647959856140174
61,61,-0.18627583980560303,0.007636581117234424,-0.1786392586883686,-0.19391242092283745
62,62,-0.18485477566719055,0.007634918201673709,-0.17721985746551686,-0.19248969386886425
63,63,-0.18726211786270142,0.0075379567508320425,-0.17972416111186937,-0.19480007461353346
64,64,-0.1852431744337082,0.007455158009203871,-0.1777880164245043,-0.19269833244291207
65,65,-0.17859111726284027,0.007451118960736291,-0.17113999830210397,-0.18604223622357657
66,66,-0.1890801042318344,0.007599706983835273,-0.18148039724799914,-0.1966798112156697
67,67,-0.1858702003955841,0.007487467319126665,-0.17838273307645744,-0.19335766771471077
68,68,-0.1797025054693222,0.00736210860667421,-0.172340396862648,-0.18706461407599642
69,69,-0.18115819990634918,0.007490497452118856,-0.17366770245423033,-0.18864869735846804
70,70,-0.1838410198688507,0.007520112793378067,-0.17632090707547265,-0.19136113266222876
71,71,-0.18145504593849182,0.007362370911964535,-0.17409267502652728,-0.18881741685045636
72,72,-0.17903739213943481,0.007411800490458756,-0.17162559164897606,-0.18644919262989357
73,73,-0.18445615470409393,0.007525637877301745,-0.1769305168267922,-0.19198179258139567
74,74,-0.18708714842796326,0.007590452227770217,-0.17949669620019304,-0.19467760065573347
75,75,-0.1858665496110916,0.00749397016297229,-0.17837257944811932,-0.1933605197740639
76,76,-0.19151893258094788,0.007718578887551465,-0.18380035369339642,-0.19923751146849933
77,77,-0.1840176284313202,0.007465033336286968,-0.1765525950950332,-0.19148266176760717
78,78,-0.18863049149513245,0.007597123030262551,-0.1810333684648699,-0.196227614525395
79,79,-0.18328112363815308,0.007434546069157454,-0.17584657756899563,-0.19071566970731052
80,80,-0.18515869975090027,0.007540820761608866,-0.1776178789892914,-0.19269952051250913


==> data_for_tex/oil_drilling/adam_N50/experiment_settings.txt <==
Model: OilDrilling
Model options: {'T': 1, 'N_euler': 50, 'h': 0.02, 'dim': 1, 'multiple_ctrls': False, 'mu': 0.01, 'sigma': 0.2, 'rho': 0.01, 'epsilon': 0.0, 'xi_s': 0.005, 'K0': 5.0, 'xi_e': 0.01, 'qS': 10.0, 'gamma': 0.01, 'U': <function <lambda> at 0x0000028A260EC1F0>, 'c_s': <function OilDrilling.__init__.<locals>.<lambda> at 0x0000028A26749120>, 'c_e': <function OilDrilling.__init__.<locals>.<lambda> at 0x0000028A26749000>}
Dataloader: ConstantLoader
Data options: {'N_train': 2560, 'N_test': 10240, 'batch_size': 512, 'X0': <tf.Tensor: shape=(1,), dtype=float32, numpy=array([1.], dtype=float32)>}
Learning rate: {'boundaries': [300], 'values': [0.002, 0.0002], 'name': None}
EPOCHS: 80

Optimizer 0 : LAdam  Sigma schedule: <tf.Variable 'LAdam/sigma:0' shape=() dtype=float32, numpy=-0.0>
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [300], 'values': [0.001, 0.0], 'name': None}


==> data_for_tex/oil_drilling/rmsprop_N50/0_loss.csv <==
,time,f
0,0,0.4185754656791687
1,1,0.37551528215408325
2,2,0.30948907136917114
3,3,0.26465320587158203
4,4,0.21987926959991455
5,5,0.1614689826965332
6,6,0.11428501456975937
7,7,0.08284495770931244
8,8,0.05354135483503342
9,9,0.024976206943392754
10,10,-0.002432082314044237
11,11,-0.003123385366052389
12,12,-0.02902049385011196
13,13,-0.05926959589123726
14,14,-0.07275263965129852
15,15,-0.08560755103826523
16,16,-0.0854673758149147
17,17,-0.11367330700159073
18,18,-0.12388701736927032
19,19,-0.13521675765514374
20,20,-0.11936404556035995
21,21,-0.15720684826374054
22,22,-0.14961178600788116
23,23,-0.14889861643314362
24,24,-0.16364097595214844
25,25,-0.1622622162103653
26,26,-0.16599586606025696
27,27,-0.16140644252300262
28,28,-0.1691310852766037
29,29,-0.1696798950433731
30,30,-0.18199902772903442
31,31,-0.1722627878189087
32,32,-0.16932587325572968
33,33,-0.1890459954738617
34,34,-0.1738245040178299
35,35,-0.18044351041316986
36,36,-0.18814097344875336
37,37,-0.1885315179824829
38,38,-0.17599469423294067
39,39,-0.18339680135250092
40,40,-0.18577121198177338
41,41,-0.19001376628875732
42,42,-0.17823323607444763
43,43,-0.1590714007616043
44,44,-0.19498303532600403
45,45,-0.17818236351013184
46,46,-0.17248287796974182
47,47,-0.19387879967689514
48,48,-0.20450663566589355
49,49,-0.17919068038463593
50,50,-0.1758299618959427
51,51,-0.19064316153526306
52,52,-0.17460180819034576
53,53,-0.17748649418354034
54,54,-0.18606755137443542
55,55,-0.1936085969209671
56,56,-0.19234821200370789
57,57,-0.17452184855937958
58,58,-0.18392543494701385
59,59,-0.17795448005199432
60,60,-0.19659031927585602
61,61,-0.19314290583133698
62,62,-0.18292227387428284
63,63,-0.18818935751914978
64,64,-0.1912408024072647
65,65,-0.18098506331443787
66,66,-0.1885301172733307
67,67,-0.20049461722373962
68,68,-0.19120177626609802
69,69,-0.1951163113117218
70,70,-0.180381178855896
71,71,-0.19502635300159454
72,72,-0.17874911427497864
73,73,-0.1844942569732666
74,74,-0.18041810393333435
75,75,-0.1910872459411621
76,76,-0.18984255194664001
77,77,-0.19857971370220184
78,78,-0.19979330897331238
79,79,-0.1916791796684265
80,80,-0.1800166666507721
81,81,-0.19899190962314606
82,82,-0.19829636812210083
83,83,-0.1959143579006195
84,84,-0.1864434778690338
85,85,-0.19373711943626404
86,86,-0.1913575381040573
87,87,-0.18697884678840637
88,88,-0.20491477847099304
89,89,-0.18385949730873108
90,90,-0.18367460370063782
91,91,-0.19375616312026978
92,92,-0.198737233877182
93,93,-0.18617789447307587
94,94,-0.20001459121704102
95,95,-0.18101322650909424
96,96,-0.1970660388469696
97,97,-0.19398978352546692
98,98,-0.195462167263031
99,99,-0.19611117243766785
100,100,-0.1956569105386734


==> data_for_tex/oil_drilling/rmsprop_N50/0_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,0.4185616672039032,,,
1,1,0.3429354131221771,,,
2,2,0.29915040731430054,,,
3,3,0.26239773631095886,,,
4,4,0.2104467898607254,0.0017422167349640902,0.21218900659568948,0.20870457312576132
5,5,0.1314220130443573,0.006645929749919786,0.1380679427942771,0.12477608329443751
6,6,0.08568862080574036,0.008651769479421553,0.0943403902851619,0.07703685132631881
7,7,0.06925154477357864,0.009700149921354458,0.0789516946949331,0.05955139485222419
8,8,0.04505850002169609,0.009646841220897755,0.054705341242593845,0.035411658800798336
9,9,0.036315545439720154,0.009972260433072765,0.04628780587279292,0.02634328500664739
10,10,0.013967623934149742,0.010261884494846071,0.024229508428995815,0.003705739439303671
11,11,-0.008737817406654358,0.009664121316945414,0.0009263039102910559,-0.01840193872359977
12,12,-0.033120762556791306,0.00952508135470949,-0.023595681202081817,-0.042645843911500794
13,13,-0.05230305343866348,0.009322433771918801,-0.042980619666744685,-0.06162548721058228
14,14,-0.058099422603845596,0.009269708845873624,-0.048829713757971974,-0.06736913144971922
15,15,-0.06536541134119034,0.009746973490462586,-0.05561843785072775,-0.07511238483165292
16,16,-0.07977281510829926,0.009616165665743817,-0.07015664944255544,-0.08938898077404307
17,17,-0.0926428735256195,0.0097301383160645,-0.082912735209555,-0.10237301184168401
18,18,-0.1199013739824295,0.009328414471343605,-0.1105729595110859,-0.12922978845377311
19,19,-0.12152674794197083,0.008801793808526828,-0.112724954133444,-0.13032854175049766
20,20,-0.13118897378444672,0.008856110475516462,-0.12233286330893026,-0.14004508425996318
21,21,-0.1456274390220642,0.009031651843476372,-0.13659578717858784,-0.15465909086554058
22,22,-0.14183633029460907,0.008450671595401487,-0.13338565869920757,-0.15028700189001057
23,23,-0.15039005875587463,0.008398371889903597,-0.14199168686597102,-0.15878843064577824
24,24,-0.15590150654315948,0.00826649004683197,-0.14763501649632751,-0.16416799658999146
25,25,-0.15432611107826233,0.00845749888135571,-0.1458686121969066,-0.16278360995961805
26,26,-0.1715082973241806,0.00829007775550923,-0.16321821956867139,-0.17979837507968982
27,27,-0.16386564075946808,0.007842389448379937,-0.15602325131108813,-0.17170803020784803
28,28,-0.17324133217334747,0.008210801041185316,-0.16503053113216215,-0.1814521332145328
29,29,-0.1702549308538437,0.007607427833248479,-0.16264750302059522,-0.17786235868709216
30,30,-0.17226649820804596,0.008460265539024724,-0.16380623266902122,-0.1807267637470707
31,31,-0.16433103382587433,0.00841600887317842,-0.1559150249526959,-0.17274704269905275
32,32,-0.17341864109039307,0.008179326933600812,-0.16523931415679224,-0.1815979680239939
33,33,-0.15837496519088745,0.0080947695271725,-0.15028019566371495,-0.16646973471805995
34,34,-0.182111456990242,0.007501844477300304,-0.17460961251294171,-0.1896133014675423
35,35,-0.17818832397460938,0.007360009917522389,-0.17082831405708698,-0.18554833389213177
36,36,-0.18576525151729584,0.008076803662441028,-0.1776884478548548,-0.19384205517973688
37,37,-0.1954413205385208,0.007757615180505562,-0.18768370535801526,-0.20319893571902636
38,38,-0.1781465709209442,0.007259701460122786,-0.17088686946082143,-0.185406272381067
39,39,-0.18507120013237,0.007578626898772647,-0.17749257323359735,-0.19264982703114264
40,40,-0.19204534590244293,0.007629633366861338,-0.1844157125355816,-0.19967497926930428
41,41,-0.18722903728485107,0.007817093723609109,-0.17941194356124196,-0.1950461310084602
42,42,-0.16079556941986084,0.006815007458712435,-0.1539805619611484,-0.16761057687857328
43,43,-0.18784457445144653,0.007359587403904838,-0.1804849870475417,-0.19520416185535136
44,44,-0.18420448899269104,0.007144045956645402,-0.17706044303604565,-0.19134853494933643
45,45,-0.1908508539199829,0.007589064221192506,-0.1832617896987904,-0.19843991814117543
46,46,-0.18081063032150269,0.006900465529643753,-0.17391016479185895,-0.18771109585114643
47,47,-0.19188669323921204,0.007692891510196558,-0.18419380172901548,-0.1995795847494086
48,48,-0.1860015094280243,0.007255255560075078,-0.1787462538679492,-0.19325676498809938
49,49,-0.18815821409225464,0.00737890602083373,-0.1807793080714209,-0.19553712011308838
50,50,-0.19193211197853088,0.007120768074816713,-0.18481134390371418,-0.1990528800533476
51,51,-0.1741686463356018,0.006739897441160058,-0.16742874889444176,-0.18090854377676185
52,52,-0.18517953157424927,0.007155042894096087,-0.1780244886801532,-0.19233457446834534
53,53,-0.17916251718997955,0.007460186260976085,-0.17170233092900347,-0.18662270345095563
54,54,-0.1901250034570694,0.0070309568657223485,-0.18309404659134704,-0.19715596032279176
55,55,-0.18257316946983337,0.0073051520935921745,-0.1752680173762412,-0.18987832156342555
56,56,-0.19534511864185333,0.007346729182559375,-0.18799838945929395,-0.2026918478244127
57,57,-0.18134087324142456,0.006767101266596647,-0.1745737719748279,-0.18810797450802122
58,58,-0.18872082233428955,0.006812859640162982,-0.18190796269412657,-0.19553368197445253
59,59,-0.1848558634519577,0.0065537337546679305,-0.17830212969728979,-0.19140959720662562
60,60,-0.1902422308921814,0.006804819412410848,-0.18343741147977055,-0.19704705030459224
61,61,-0.1857737898826599,0.007095267645768931,-0.17867852223689099,-0.19286905752842884
62,62,-0.18359625339508057,0.006581658321125484,-0.1770145950739551,-0.19017791171620604
63,63,-0.17616212368011475,0.006507559371969561,-0.16965456430814518,-0.1826696830520843
64,64,-0.198796808719635,0.0068913558348507814,-0.19190545288478422,-0.2056881645544858
65,65,-0.16794799268245697,0.006830506076935748,-0.16111748660552122,-0.17477849875939272
66,66,-0.18390443921089172,0.006430551564482383,-0.17747388764640934,-0.1903349907753741
67,67,-0.18946029245853424,0.0070731374039596515,-0.1823871550545746,-0.1965334298624939
68,68,-0.19332192838191986,0.006879186028310891,-0.18644274235360897,-0.20020111441023075
69,69,-0.1882607340812683,0.0066790723970404624,-0.18158166168422785,-0.19493980647830877
70,70,-0.19217048585414886,0.006629402596894627,-0.18554108325725424,-0.1987998884510435
71,71,-0.18745042383670807,0.006635528853035458,-0.18081489498367262,-0.19408595268974352
72,72,-0.18499796092510223,0.006480136802196934,-0.1785178241229053,-0.19147809772729918
73,73,-0.18034496903419495,0.006622964488024472,-0.17372200454617048,-0.1869679335222194
74,74,-0.19228723645210266,0.006514066604015008,-0.18577316984808764,-0.19880130305611768
75,75,-0.18584975600242615,0.006364297161208918,-0.17948545884121722,-0.19221405316363507
76,76,-0.18459904193878174,0.006383162163194631,-0.17821587977558712,-0.19098220410197636
77,77,-0.1878521889448166,0.006407507447803668,-0.18144468149701293,-0.19425969639262025
78,78,-0.19335605204105377,0.006624862228522852,-0.18673118981253092,-0.19998091426957662
79,79,-0.1911316066980362,0.00643452938862927,-0.18469707730940693,-0.19756613608666546
80,80,-0.17914079129695892,0.006514348005705111,-0.17262644329125382,-0.18565513930266403
81,81,-0.19492097198963165,0.006341199699191237,-0.18857977229044043,-0.20126217168882288
82,82,-0.19725805521011353,0.00647943408205372,-0.1907786211280598,-0.20373748929216726
83,83,-0.19680233299732208,0.006502798760330186,-0.1902995342369919,-0.20330513175765227
84,84,-0.19039508700370789,0.006350933981483625,-0.18404415302222427,-0.1967460209851915
85,85,-0.1921151876449585,0.006345596615413536,-0.18576959102954496,-0.19846078426037203
86,86,-0.1948717087507248,0.006411529072898536,-0.18846017967782625,-0.20128323782362334
87,87,-0.195164754986763,0.006501954032887235,-0.18866280095387578,-0.20166670901965023
88,88,-0.19733355939388275,0.006552149506430797,-0.19078140988745196,-0.20388570890031354
89,89,-0.19392351806163788,0.006482767810846321,-0.18744075025079154,-0.2004062858724842
90,90,-0.19705180823802948,0.006477573558747685,-0.1905742346792818,-0.20352938179677715
91,91,-0.19404926896095276,0.006409114379991702,-0.18764015458096106,-0.20045838334094446
92,92,-0.19047380983829498,0.006387347699546986,-0.184086462138748,-0.19686115753784197
93,93,-0.19847548007965088,0.006476236753166309,-0.19199924332648458,-0.20495171683281718
94,94,-0.1896228790283203,0.006318236445237117,-0.18330464258308318,-0.19594111547355744
95,95,-0.19232375919818878,0.006408028820225261,-0.18591573037796352,-0.19873178801841404
96,96,-0.19832146167755127,0.006504911938889535,-0.19181654973866175,-0.2048263736164408
97,97,-0.1964620053768158,0.006457410611477778,-0.19000459476533801,-0.20291941598829358
98,98,-0.19774028658866882,0.0064754876258242226,-0.1912647989628446,-0.20421577421449305
99,99,-0.1979007124900818,0.006457471654196219,-0.19144324083588557,-0.204358184144278
100,100,-0.1964648962020874,0.006500898107650501,-0.1899639980944369,-0.2029657943097379


==> data_for_tex/oil_drilling/rmsprop_N50/1_loss.csv <==
,time,f
0,0,0.4185754656791687
1,1,0.37298718094825745
2,2,0.3052758574485779
3,3,0.2565319538116455
4,4,0.2036501169204712
5,5,0.14192906022071838
6,6,0.10025924444198608
7,7,0.07231123745441437
8,8,0.04823243245482445
9,9,0.015983518213033676
10,10,-0.008371827192604542
11,11,-0.028171870857477188
12,12,-0.06045838072896004
13,13,-0.06780584156513214
14,14,-0.08111076802015305
15,15,-0.08362939953804016
16,16,-0.10704489052295685
17,17,-0.12484349310398102
18,18,-0.1252744495868683
19,19,-0.12223444879055023
20,20,-0.13913416862487793
21,21,-0.15504615008831024
22,22,-0.1634669303894043
23,23,-0.1507914960384369
24,24,-0.15353456139564514
25,25,-0.1657905876636505
26,26,-0.16197851300239563
27,27,-0.16992534697055817
28,28,-0.18607333302497864
29,29,-0.17571265995502472
30,30,-0.16646556556224823
31,31,-0.17995253205299377
32,32,-0.16666646301746368
33,33,-0.17157451808452606
34,34,-0.1807696670293808
35,35,-0.1840473860502243
36,36,-0.18026837706565857
37,37,-0.16974863409996033
38,38,-0.1885378509759903
39,39,-0.1818695217370987
40,40,-0.17481926083564758
41,41,-0.18034622073173523
42,42,-0.18513555824756622
43,43,-0.1962229460477829
44,44,-0.1826375126838684
45,45,-0.18550099432468414
46,46,-0.1866167038679123
47,47,-0.1853492707014084
48,48,-0.19581201672554016
49,49,-0.1736309975385666
50,50,-0.1898033171892166
51,51,-0.18089653551578522
52,52,-0.18545085191726685
53,53,-0.17955395579338074
54,54,-0.18753582239151
55,55,-0.18973323702812195
56,56,-0.1905095875263214
57,57,-0.18852873146533966
58,58,-0.1809922158718109
59,59,-0.17218419909477234
60,60,-0.1762695610523224
61,61,-0.1898251473903656
62,62,-0.19512426853179932
63,63,-0.19673272967338562
64,64,-0.19689813256263733
65,65,-0.1950855404138565
66,66,-0.2045057713985443
67,67,-0.1820894181728363
68,68,-0.1877743899822235
69,69,-0.19724886119365692
70,70,-0.18549592792987823
71,71,-0.196517676115036
72,72,-0.18298763036727905
73,73,-0.19372430443763733
74,74,-0.19812168180942535
75,75,-0.2084854394197464
76,76,-0.18326421082019806
77,77,-0.18665064871311188
78,78,-0.18905672430992126
79,79,-0.17944040894508362
80,80,-0.18658828735351562
81,81,-0.1881861388683319
82,82,-0.17951318621635437
83,83,-0.20018693804740906
84,84,-0.1839495152235031
85,85,-0.1980852335691452
86,86,-0.18027174472808838
87,87,-0.19765904545783997
88,88,-0.20545446872711182
89,89,-0.19646240770816803
90,90,-0.20338329672813416
91,91,-0.19194769859313965
92,92,-0.1954273134469986
93,93,-0.181796595454216
94,94,-0.19609738886356354
95,95,-0.199220210313797
96,96,-0.19036011397838593
97,97,-0.18949060142040253
98,98,-0.1902342587709427
99,99,-0.20074859261512756
100,100,-0.19764307141304016


==> data_for_tex/oil_drilling/rmsprop_N50/1_v_loss.csv <==
,time,f,ci,f_plus,f_minus
0,0,0.4185616672039032,,,
1,1,0.34125491976737976,,,
2,2,0.29430365562438965,,,
3,3,0.2481638491153717,,,
4,4,0.16605152189731598,0.003529620767711735,0.16958114266502772,0.16252190112960424
5,5,0.09898447245359421,0.006569497362998786,0.105553969816593,0.09241497509059542
6,6,0.06239846721291542,0.007501470236376397,0.06989993744929182,0.05489699697653902
7,7,0.04247495159506798,0.007791175341438313,0.05026612693650629,0.034683776253629665
8,8,0.01017797365784645,0.008397751410085669,0.01857572506793212,0.001780222247760782
9,9,0.0014020511880517006,0.008124704219665761,0.009526755407717462,-0.006722653031614061
10,10,-0.013460335321724415,0.00814654328797123,-0.0053137920337531855,-0.021606878609695644
11,11,-0.026257889345288277,0.008068295455142864,-0.018189593890145413,-0.03432618480043114
12,12,-0.049053698778152466,0.008302952607089147,-0.04075074617106332,-0.05735665138524161
13,13,-0.05886567756533623,0.008090933647808099,-0.05077474391752813,-0.06695661121314432
14,14,-0.06682413071393967,0.00835830144438373,-0.05846582926955594,-0.0751824321583234
15,15,-0.09572631865739822,0.008214030539391036,-0.08751228811800718,-0.10394034919678927
16,16,-0.10460720956325531,0.008172926842960265,-0.09643428272029504,-0.11278013640621558
17,17,-0.12132377922534943,0.008130431991247803,-0.11319334723410163,-0.12945421121659723
18,18,-0.12177842855453491,0.007914280462116646,-0.11386414809241827,-0.12969270901665156
19,19,-0.11979053169488907,0.007445309338025618,-0.11234522235686345,-0.1272358410329147
20,20,-0.1451529562473297,0.008081474901448008,-0.1370714813458817,-0.15323443114877772
21,21,-0.14786528050899506,0.007967692756139316,-0.13989758775285574,-0.15583297326513437
22,22,-0.15086622536182404,0.008066804760683654,-0.14279942060114037,-0.1589330301225077
23,23,-0.15217117965221405,0.007421315894317968,-0.14474986375789609,-0.15959249554653201
24,24,-0.16013650596141815,0.007403549003283282,-0.15273295695813488,-0.16754005496470142
25,25,-0.16351133584976196,0.007535413225967056,-0.1559759226237949,-0.17104674907572903
26,26,-0.1600968986749649,0.007188873515781584,-0.1529080251591833,-0.1672857721907465
27,27,-0.16385620832443237,0.007404991159808038,-0.15645121716462435,-0.1712611994842404
28,28,-0.16373758018016815,0.007032252900002724,-0.15670532728016542,-0.17076983308017088
29,29,-0.16959744691848755,0.007461894985649245,-0.1621355519328383,-0.1770593419041368
30,30,-0.1734599471092224,0.007030985995295342,-0.16642896111392708,-0.18049093310451775
31,31,-0.18613195419311523,0.00740565779377624,-0.17872629639933899,-0.19353761198689148
32,32,-0.17892318964004517,0.007370927031319464,-0.1715522626087257,-0.18629411667136464
33,33,-0.18344679474830627,0.00705158964103693,-0.17639520510726933,-0.19049838438934322
34,34,-0.18136312067508698,0.006977497678014992,-0.17438562299707197,-0.18834061835310198
35,35,-0.18069671094417572,0.00695190578802526,-0.17374480515615046,-0.18764861673220098
36,36,-0.17804256081581116,0.0068603806965726825,-0.17118218011923847,-0.18490294151238384
37,37,-0.1808798909187317,0.006891970108930755,-0.17398792080980094,-0.18777186102766244
38,38,-0.17731696367263794,0.0067755515488443375,-0.1705414121237936,-0.1840925152214823
39,39,-0.18777874112129211,0.007139568494610923,-0.1806391726266812,-0.19491830961590303
40,40,-0.18811438977718353,0.006993586728607956,-0.18112080304857558,-0.19510797650579148
41,41,-0.18968109786510468,0.006988347347324895,-0.18269275051777978,-0.19666944521242957
42,42,-0.1800031065940857,0.006740075658185588,-0.1732630309359001,-0.1867431822522713
43,43,-0.18739058077335358,0.007022835428098679,-0.1803677453452549,-0.19441341620145225
44,44,-0.1756153702735901,0.006726078985523632,-0.16888929128806646,-0.18234144925911372
45,45,-0.1914687156677246,0.006791941025324404,-0.1846767746424002,-0.19826065669304901
46,46,-0.18874840438365936,0.006657787044388924,-0.18209061733927043,-0.1954061914280483
47,47,-0.19343368709087372,0.0066198472405716476,-0.18681383985030206,-0.20005353433144538
48,48,-0.18454872071743011,0.006636317157916407,-0.1779124035595137,-0.19118503787534652
49,49,-0.18899387121200562,0.00652851113803758,-0.18246536007396805,-0.19552238235004318
50,50,-0.1959391087293625,0.006628766409090989,-0.1893103423202715,-0.20256787513845348
51,51,-0.1846555769443512,0.006347657992875505,-0.17830791895147569,-0.1910032349372267
52,52,-0.16977213323116302,0.006403639919634917,-0.1633684933115281,-0.17617577315079794
53,53,-0.19756263494491577,0.006331756571245477,-0.19123087837367028,-0.20389439151616126
54,54,-0.1886458396911621,0.0063076354064649015,-0.18233820428469721,-0.194953475097627
55,55,-0.176687091588974,0.006350229822223649,-0.17033686176675034,-0.18303732141119766
56,56,-0.1853148639202118,0.006295880117633396,-0.17901898380257839,-0.1916107440378452
57,57,-0.1864205151796341,0.006181159906277784,-0.1802393552733563,-0.1926016750859119
58,58,-0.19091159105300903,0.006356321906335905,-0.18455526914667314,-0.19726791295934493
59,59,-0.18788553774356842,0.00618491736681787,-0.18170062037675055,-0.1940704551103863
60,60,-0.187906414270401,0.006149581481671686,-0.1817568327887293,-0.1940559957520727
61,61,-0.18786638975143433,0.006148930323775211,-0.18171745942765913,-0.19401532007520952
62,62,-0.17766064405441284,0.006428614349605172,-0.17123202970480766,-0.18408925840401802
63,63,-0.18576057255268097,0.006261652706043514,-0.17949891984663746,-0.19202222525872448
64,64,-0.1929861307144165,0.006423472555352893,-0.18656265815906362,-0.1994096032697694
65,65,-0.18879956007003784,0.006370698437510365,-0.18242886163252747,-0.1951702585075482
66,66,-0.19181394577026367,0.0064667249777763045,-0.18534722079248736,-0.19828067074803998
67,67,-0.18039418756961823,0.006349439831891013,-0.1740447477377272,-0.18674362740150924
68,68,-0.1819034367799759,0.006703634342948673,-0.1751998024370272,-0.18860707112292457
69,69,-0.1722170114517212,0.006272147020054924,-0.16594486443166626,-0.17848915847177613
70,70,-0.19541725516319275,0.00689615158686093,-0.1885211035763318,-0.2023134067500537
71,71,-0.18358886241912842,0.006410869666142726,-0.17717799275298568,-0.18999973208527116
72,72,-0.19234484434127808,0.006437649584777201,-0.1859071947565009,-0.19878249392605526
73,73,-0.18864426016807556,0.006494533421147447,-0.18214972674692811,-0.195138793589223
74,74,-0.19648462533950806,0.006923805621037683,-0.18956081971847039,-0.20340843096054573
75,75,-0.19505903124809265,0.0067285484830294055,-0.18833048276506326,-0.20178757973112205
76,76,-0.19502821564674377,0.006640591696253968,-0.1883876239504898,-0.20166880734299775
77,77,-0.1850447803735733,0.0063909917096165334,-0.17865378866395676,-0.19143577208318985
78,78,-0.18192890286445618,0.00639553589082621,-0.17553336697362998,-0.18832443875528238
79,79,-0.18924297392368317,0.006368593007185516,-0.18287438091649766,-0.19561156693086867
80,80,-0.17683809995651245,0.006436737223880362,-0.1704013627326321,-0.1832748371803928
81,81,-0.19378618896007538,0.006292724593695475,-0.1874934643663799,-0.20007891355377086
82,82,-0.19214366376399994,0.006265264980168923,-0.18587839878383103,-0.19840892874416885
83,83,-0.19319763779640198,0.006298447247936621,-0.18689919054846535,-0.1994960850443386
84,84,-0.19204026460647583,0.006273027802534223,-0.1857672368039416,-0.19831329240901005
85,85,-0.19705438613891602,0.006407494301446718,-0.1906468918374693,-0.20346188044036273
86,86,-0.2002963423728943,0.006419231286180584,-0.1938771110867137,-0.20671557365907486
87,87,-0.19211918115615845,0.006283165806469106,-0.18583601534968935,-0.19840234696262754
88,88,-0.19894939661026,0.006437052813509389,-0.1925123437967506,-0.2053864494237694
89,89,-0.19199807941913605,0.0062939402419583375,-0.1857041391771777,-0.1982920196610944
90,90,-0.19636522233486176,0.00641749402213252,-0.18994772831272924,-0.20278271635699427
91,91,-0.1927853375673294,0.006314502582256383,-0.18647083498507303,-0.1990998401495858
92,92,-0.19074730575084686,0.0062735842511460384,-0.18447372149970082,-0.1970208900019929
93,93,-0.19835910201072693,0.006354892358062001,-0.19200420965266493,-0.20471399436878893
94,94,-0.19397594034671783,0.006284097672782133,-0.1876918426739357,-0.20026003801949996
95,95,-0.18638139963150024,0.0061731868247464254,-0.1802082128067538,-0.19255458645624668
96,96,-0.19699274003505707,0.006370548170012407,-0.19062219186504467,-0.20336328820506946
97,97,-0.19490866363048553,0.006265269662169905,-0.18864339396831564,-0.20117393329265543
98,98,-0.20317724347114563,0.006451038858857741,-0.1967262046122879,-0.20962828233000336
99,99,-0.19170652329921722,0.006287153083544325,-0.1854193702156729,-0.19799367638276155
100,100,-0.19524459540843964,0.006318094950160282,-0.18892650045827936,-0.20156269035859992


==> data_for_tex/oil_drilling/rmsprop_N50/experiment_settings.txt <==
Model: OilDrilling
Model options: {'T': 1, 'N_euler': 50, 'h': 0.02, 'dim': 1, 'multiple_ctrls': False, 'mu': 0.01, 'sigma': 0.2, 'rho': 0.01, 'epsilon': 0.0, 'xi_s': 0.005, 'K0': 5.0, 'xi_e': 0.01, 'qS': 10.0, 'gamma': 0.01, 'U': <function <lambda> at 0x0000023414483640>, 'c_s': <function OilDrilling.__init__.<locals>.<lambda> at 0x0000023414482560>, 'c_e': <function OilDrilling.__init__.<locals>.<lambda> at 0x00000234143B93F0>}
Dataloader: ConstantLoader
Data options: {'N_train': 2560, 'N_test': 12800, 'batch_size': 512, 'X0': <tf.Tensor: shape=(1,), dtype=float32, numpy=array([1.], dtype=float32)>}
Learning rate: {'boundaries': [400], 'values': [0.002, 0.0002], 'name': None}
EPOCHS: 100

Optimizer 0 : LRMSprop  Sigma schedule: <tf.Variable 'LRMSprop/sigma:0' shape=() dtype=float32, numpy=-0.0>
Optimizer 1 : LRMSprop  Sigma schedule: {'boundaries': [400], 'values': [0.002, 0.0], 'name': None}


==> data_for_tex/oil_drilling/trajs/traj_example.csv <==
,f0,f1,f2,time
0,1.0,0.0,0.0,0
1,0.96461844,0.114827015,0.057117343,1
2,1.0051038,0.1589903,0.066053584,2
3,0.99351925,0.27177978,0.105768695,3
4,0.97420746,0.35944268,0.13421933,4
5,1.0421753,0.40388244,0.14326565,5
6,1.0492809,0.5710393,0.20736715,6
7,1.1358069,0.7497654,0.2766646,7
8,1.0987374,0.9997654,0.35106292,8
9,1.0513211,1.2497654,0.4457365,9
10,0.96829367,1.4184718,0.5106045,10
11,1.0154846,1.4269854,0.5037246,11
12,0.9982278,1.5115439,0.53090376,12
13,1.0094186,1.5547079,0.5395024,13
14,1.0258478,1.6111811,0.55408895,14
15,1.0614685,1.6884452,0.578024,15
16,1.054429,1.8254349,0.6287507,16
17,1.0819362,1.9422401,0.6704527,17
18,1.099604,2.1026828,0.7317094,18
19,1.0670826,2.2891219,0.804622,19
20,1.0726544,2.4083629,0.8474626,20


==> data_for_tex/oil_drilling/trajs/traj_example_settings.txt <==
Model: OilDrilling
Model options: {'T': 1, 'N_euler': 20, 'h': 0.05, 'dim': 1, 'multiple_ctrls': False, 'mu': 0.01, 'sigma': 0.2, 'rho': 0.01, 'epsilon': 0.0, 'xi_s': 0.005, 'K0': 5.0, 'xi_e': 0.01, 'qS': 10.0, 'gamma': 0.01, 'U': <function <lambda> at 0x000001CA5843BE20>, 'c_s': <function OilDrilling.__init__.<locals>.<lambda> at 0x000001CA13035120>, 'c_e': <function OilDrilling.__init__.<locals>.<lambda> at 0x000001CA13034AF0>}
Dataloader: ConstantLoader
Data options: {'N_train': 2560, 'N_test': 5120, 'batch_size': 512, 'X0': <tf.Tensor: shape=(1,), dtype=float32, numpy=array([1.], dtype=float32)>}
Learning rate: {'boundaries': [300], 'values': [0.002, 0.0002], 'name': None}
EPOCHS: 80
Optimizer 1 : LAdam  Sigma schedule: {'boundaries': [300], 'values': [0.001, 0.0], 'name': None}

